The Expurgated Error Exponent is Not Universally Achievable

We study the universal attainability of the expurgated error exponent for discrete memoryless channels (DMCs). While the random-coding exponent is known to be universally attainable for every fixed input distribution via maximum mutual information (MMI) decoding for DMCs, it remains open whether the expurgated exponent can be attained universally. We show that this is not the case in general. Specifically, we construct a family of DMCs for which no single sequence of codes can attain the expurgated exponent simultaneously for all channels in the family, even at rate zero. In addition, for the same channel family, we show that MMI decoding fails to achieve the expurgated exponent for any channel in the family.

==> main-converse.dat <==
x y
0.00000100 1.00000144
0.00000847 1.00001222
0.00001594 1.00002300
0.00002341 1.00003378
0.00003088 1.00004456
0.00003835 1.00005533
0.00004582 1.00006611
0.00005330 1.00007689
0.00006077 1.00008767
0.00006824 1.00009845
0.00007571 1.00010923
0.00008318 1.00012001
0.00009065 1.00013078
0.00009812 1.00014156
0.00010559 1.00015234
0.00011306 1.00016312
0.00012053 1.00017390
0.00012800 1.00018468
0.00013547 1.00019546
0.00014294 1.00020624
0.00015041 1.00021702
0.00015789 1.00022780
0.00016536 1.00023858
0.00017283 1.00024936
0.00018030 1.00026014
0.00018777 1.00027092
0.00019524 1.00028170
0.00020271 1.00029248
0.00021018 1.00030326
0.00021765 1.00031404
0.00022512 1.00032482
0.00023259 1.00033560
0.00024006 1.00034638
0.00024753 1.00035716
0.00025501 1.00036794
0.00026248 1.00037872
0.00026995 1.00038950
0.00027742 1.00040028
0.00028489 1.00041106
0.00029236 1.00042185
0.00029983 1.00043263
0.00030730 1.00044341
0.00031477 1.00045419
0.00032224 1.00046497
0.00032971 1.00047575
0.00033718 1.00048653
0.00034465 1.00049732
0.00035212 1.00050810
0.00035960 1.00051888
0.00036707 1.00052966
0.00037454 1.00054044
0.00038201 1.00055123
0.00038948 1.00056201
0.00039695 1.00057279
0.00040442 1.00058357
0.00041189 1.00059435
0.00041936 1.00060514
0.00042683 1.00061592
0.00043430 1.00062670
0.00044177 1.00063749
0.00044924 1.00064827
0.00045671 1.00065905
0.00046419 1.00066983
0.00047166 1.00068062
0.00047913 1.00069140
0.00048660 1.00070218
0.00049407 1.00071297
0.00050154 1.00072375
0.00050901 1.00073453
0.00051648 1.00074532
0.00052395 1.00075610
0.00053142 1.00076688
0.00053889 1.00077767
0.00054636 1.00078845
0.00055383 1.00079924
0.00056131 1.00081002
0.00056878 1.00082080
0.00057625 1.00083159
0.00058372 1.00084237
0.00059119 1.00085316
0.00059866 1.00086394
0.00060613 1.00087473
0.00061360 1.00088551
0.00062107 1.00089629
0.00062854 1.00090708
0.00063601 1.00091786
0.00064348 1.00092865
0.00065095 1.00093943
0.00065842 1.00095022
0.00066590 1.00096100
0.00067337 1.00097179
0.00068084 1.00098257
0.00068831 1.00099336
0.00069578 1.00100415
0.00070325 1.00101493
0.00071072 1.00102572
0.00071819 1.00103650
0.00072566 1.00104729
0.00073313 1.00105807
0.00074060 1.00106886
0.00074807 1.00107965
0.00075554 1.00109043
0.00076302 1.00110122
0.00077049 1.00111200
0.00077796 1.00112279
0.00078543 1.00113358
0.00079290 1.00114436
0.00080037 1.00115515
0.00080784 1.00116594
0.00081531 1.00117672
0.00082278 1.00118751
0.00083025 1.00119830
0.00083772 1.00120908
0.00084519 1.00121987
0.00085266 1.00123066
0.00086013 1.00124145
0.00086761 1.00125223
0.00087508 1.00126302
0.00088255 1.00127381
0.00089002 1.00128460
0.00089749 1.00129538
0.00090496 1.00130617
0.00091243 1.00131696
0.00091990 1.00132775
0.00092737 1.00133853
0.00093484 1.00134932
0.00094231 1.00136011
0.00094978 1.00137090
0.00095725 1.00138169
0.00096472 1.00139248
0.00097220 1.00140326
0.00097967 1.00141405
0.00098714 1.00142484
0.00099461 1.00143563
0.00100208 1.00144642
0.00100955 1.00145721
0.00101702 1.00146800
0.00102449 1.00147879
0.00103196 1.00148957
0.00103943 1.00150036
0.00104690 1.00151115
0.00105437 1.00152194
0.00106184 1.00153273
0.00106932 1.00154352
0.00107679 1.00155431
0.00108426 1.00156510
0.00109173 1.00157589
0.00109920 1.00158668
0.00110667 1.00159747
0.00111414 1.00160826
0.00112161 1.00161905
0.00112908 1.00162984
0.00113655 1.00164063
0.00114402 1.00165142
0.00115149 1.00166221
0.00115896 1.00167300
0.00116643 1.00168379
0.00117391 1.00169458
0.00118138 1.00170537
0.00118885 1.00171616
0.00119632 1.00172695
0.00120379 1.00173775
0.00121126 1.00174854
0.00121873 1.00175933
0.00122620 1.00177012
0.00123367 1.00178091
0.00124114 1.00179170
0.00124861 1.00180249
0.00125608 1.00181328
0.00126355 1.00182408
0.00127103 1.00183487
0.00127850 1.00184566
0.00128597 1.00185645
0.00129344 1.00186724
0.00130091 1.00187804
0.00130838 1.00188883
0.00131585 1.00189962
0.00132332 1.00191041
0.00133079 1.00192120
0.00133826 1.00193200
0.00134573 1.00194279
0.00135320 1.00195358
0.00136067 1.00196437
0.00136814 1.00197517
0.00137562 1.00198596
0.00138309 1.00199675
0.00139056 1.00200755
0.00139803 1.00201834
0.00140550 1.00202913
0.00141297 1.00203992
0.00142044 1.00205072
0.00142791 1.00206151
0.00143538 1.00207230
0.00144285 1.00208310
0.00145032 1.00209389
0.00145779 1.00210469
0.00146526 1.00211548
0.00147273 1.00212627
0.00148021 1.00213707
0.00148768 1.00214786
0.00149515 1.00215866
0.00150262 1.00216945
0.00151009 1.00218024
0.00151756 1.00219104
0.00152503 1.00220183
0.00153250 1.00221263
0.00153997 1.00222342
0.00154744 1.00223422
0.00155491 1.00224501
0.00156238 1.00225581
0.00156985 1.00226660
0.00157733 1.00227740
0.00158480 1.00228819
0.00159227 1.00229899
0.00159974 1.00230978
0.00160721 1.00232058
0.00161468 1.00233137
0.00162215 1.00234217
0.00162962 1.00235296
0.00163709 1.00236376
0.00164456 1.00237455
0.00165203 1.00238535
0.00165950 1.00239615
0.00166697 1.00240694
0.00167444 1.00241774
0.00168192 1.00242853
0.00168939 1.00243933
0.00169686 1.00245013
0.00170433 1.00246092
0.00171180 1.00247172
0.00171927 1.00248252
0.00172674 1.00249331
0.00173421 1.00250411
0.00174168 1.00251491
0.00174915 1.00252570
0.00175662 1.00253650
0.00176409 1.00254730
0.00177156 1.00255809
0.00177904 1.00256889
0.00178651 1.00257969
0.00179398 1.00259049
0.00180145 1.00260128
0.00180892 1.00261208
0.00181639 1.00262288
0.00182386 1.00263368
0.00183133 1.00264447
0.00183880 1.00265527
0.00184627 1.00266607
0.00185374 1.00267687
0.00186121 1.00268766
0.00186868 1.00269846
0.00187615 1.00270926
0.00188363 1.00272006
0.00189110 1.00273086
0.00189857 1.00274166
0.00190604 1.00275245
0.00191351 1.00276325
0.00192098 1.00277405
0.00192845 1.00278485
0.00193592 1.00279565
0.00194339 1.00280645
0.00195086 1.00281725
0.00195833 1.00282805
0.00196580 1.00283885
0.00197327 1.00284965
0.00198074 1.00286044
0.00198822 1.00287124
0.00199569 1.00288204
0.00200316 1.00289284
0.00201063 1.00290364
0.00201810 1.00291444
0.00202557 1.00292524
0.00203304 1.00293604
0.00204051 1.00294684
0.00204798 1.00295764
0.00205545 1.00296844
0.00206292 1.00297924
0.00207039 1.00299004
0.00207786 1.00300084
0.00208534 1.00301164
0.00209281 1.00302244
0.00210028 1.00303325
0.00210775 1.00304405
0.00211522 1.00305485
0.00212269 1.00306565
0.00213016 1.00307645
0.00213763 1.00308725
0.00214510 1.00309805
0.00215257 1.00310885
0.00216004 1.00311965
0.00216751 1.00313045
0.00217498 1.00314126
0.00218245 1.00315206
0.00218993 1.00316286
0.00219740 1.00317366
0.00220487 1.00318446
0.00221234 1.00319526
0.00221981 1.00320607
0.00222728 1.00321687
0.00223475 1.00322767
0.00224222 1.00323847
0.00224969 1.00324927
0.00225716 1.00326008
0.00226463 1.00327088
0.00227210 1.00328168
0.00227957 1.00329248
0.00228705 1.00330329
0.00229452 1.00331409
0.00230199 1.00332489
0.00230946 1.00333570
0.00231693 1.00334650
0.00232440 1.00335730
0.00233187 1.00336810
0.00233934 1.00337891
0.00234681 1.00338971
0.00235428 1.00340051
0.00236175 1.00341132
0.00236922 1.00342212
0.00237669 1.00343293
0.00238416 1.00344373
0.00239164 1.00345453
0.00239911 1.00346534
0.00240658 1.00347614
0.00241405 1.00348694
0.00242152 1.00349775
0.00242899 1.00350855
0.00243646 1.00351936
0.00244393 1.00353016
0.00245140 1.00354097
0.00245887 1.00355177
0.00246634 1.00356258
0.00247381 1.00357338
0.00248128 1.00358418
0.00248875 1.00359499
0.00249623 1.00360579
0.00250370 1.00361660
0.00251117 1.00362740
0.00251864 1.00363821
0.00252611 1.00364902
0.00253358 1.00365982
0.00254105 1.00367063
0.00254852 1.00368143
0.00255599 1.00369224
0.00256346 1.00370304
0.00257093 1.00371385
0.00257840 1.00372465
0.00258587 1.00373546
0.00259335 1.00374627
0.00260082 1.00375707
0.00260829 1.00376788
0.00261576 1.00377868
0.00262323 1.00378949
0.00263070 1.00380030
0.00263817 1.00381110
0.00264564 1.00382191
0.00265311 1.00383272
0.00266058 1.00384352
0.00266805 1.00385433
0.00267552 1.00386514
0.00268299 1.00387594
0.00269046 1.00388675
0.00269794 1.00389756
0.00270541 1.00390837
0.00271288 1.00391917
0.00272035 1.00392998
0.00272782 1.00394079
0.00273529 1.00395159
0.00274276 1.00396240
0.00275023 1.00397321
0.00275770 1.00398402
0.00276517 1.00399483
0.00277264 1.00400563
0.00278011 1.00401644
0.00278758 1.00402725
0.00279506 1.00403806
0.00280253 1.00404887
0.00281000 1.00405967
0.00281747 1.00407048
0.00282494 1.00408129
0.00283241 1.00409210
0.00283988 1.00410291
0.00284735 1.00411372
0.00285482 1.00412453
0.00286229 1.00413534
0.00286976 1.00414614
0.00287723 1.00415695
0.00288470 1.00416776
0.00289217 1.00417857
0.00289965 1.00418938
0.00290712 1.00420019
0.00291459 1.00421100
0.00292206 1.00422181
0.00292953 1.00423262
0.00293700 1.00424343
0.00294447 1.00425424
0.00295194 1.00426505
0.00295941 1.00427586
0.00296688 1.00428667
0.00297435 1.00429748
0.00298182 1.00430829
0.00298929 1.00431910
0.00299676 1.00432991
0.00300424 1.00434072
0.00301171 1.00435153
0.00301918 1.00436234
0.00302665 1.00437315
0.00303412 1.00438396
0.00304159 1.00439477
0.00304906 1.00440558
0.00305653 1.00441639
0.00306400 1.00442721
0.00307147 1.00443802
0.00307894 1.00444883
0.00308641 1.00445964
0.00309388 1.00447045
0.00310136 1.00448126
0.00310883 1.00449207
0.00311630 1.00450289
0.00312377 1.00451370
0.00313124 1.00452451
0.00313871 1.00453532
0.00314618 1.00454613
0.00315365 1.00455694
0.00316112 1.00456776
0.00316859 1.00457857
0.00317606 1.00458938
0.00318353 1.00460019
0.00319100 1.00461101
0.00319847 1.00462182
0.00320595 1.00463263
0.00321342 1.00464344
0.00322089 1.00465426
0.00322836 1.00466507
0.00323583 1.00467588
0.00324330 1.00468670
0.00325077 1.00469751
0.00325824 1.00470832
0.00326571 1.00471914
0.00327318 1.00472995
0.00328065 1.00474076
0.00328812 1.00475158
0.00329559 1.00476239
0.00330307 1.00477320
0.00331054 1.00478402
0.00331801 1.00479483
0.00332548 1.00480564
0.00333295 1.00481646
0.00334042 1.00482727
0.00334789 1.00483809
0.00335536 1.00484890
0.00336283 1.00485972
0.00337030 1.00487053
0.00337777 1.00488134
0.00338524 1.00489216
0.00339271 1.00490297
0.00340018 1.00491379
0.00340766 1.00492460
0.00341513 1.00493542
0.00342260 1.00494623
0.00343007 1.00495705
0.00343754 1.00496786
0.00344501 1.00497868
0.00345248 1.00498949
0.00345995 1.00500031
0.00346742 1.00501112
0.00347489 1.00502194
0.00348236 1.00503276
0.00348983 1.00504357
0.00349730 1.00505439
0.00350477 1.00506520
0.00351225 1.00507602
0.00351972 1.00508683
0.00352719 1.00509765
0.00353466 1.00510847
0.00354213 1.00511928
0.00354960 1.00513010
0.00355707 1.00514092
0.00356454 1.00515173
0.00357201 1.00516255
0.00357948 1.00517337
0.00358695 1.00518418
0.00359442 1.00519500
0.00360189 1.00520582
0.00360937 1.00521663
0.00361684 1.00522745
0.00362431 1.00523827
0.00363178 1.00524908
0.00363925 1.00525990
0.00364672 1.00527072
0.00365419 1.00528154
0.00366166 1.00529235
0.00366913 1.00530317
0.00367660 1.00531399
0.00368407 1.00532481
0.00369154 1.00533563
0.00369901 1.00534644
0.00370648 1.00535726
0.00371396 1.00536808
0.00372143 1.00537890
0.00372890 1.00538972
0.00373637 1.00540053
0.00374384 1.00541135
0.00375131 1.00542217
0.00375878 1.00543299
0.00376625 1.00544381
0.00377372 1.00545463
0.00378119 1.00546545
0.00378866 1.00547627
0.00379613 1.00548708
0.00380360 1.00549790
0.00381108 1.00550872
0.00381855 1.00551954
0.00382602 1.00553036
0.00383349 1.00554118
0.00384096 1.00555200
0.00384843 1.00556282
0.00385590 1.00557364
0.00386337 1.00558446
0.00387084 1.00559528
0.00387831 1.00560610
0.00388578 1.00561692
0.00389325 1.00562774
0.00390072 1.00563856
0.00390819 1.00564938
0.00391567 1.00566020
0.00392314 1.00567102
0.00393061 1.00568184
0.00393808 1.00569266
0.00394555 1.00570348
0.00395302 1.00571430
0.00396049 1.00572512
0.00396796 1.00573594
0.00397543 1.00574677
0.00398290 1.00575759
0.00399037 1.00576841
0.00399784 1.00577923
0.00400531 1.00579005
0.00401278 1.00580087
0.00402026 1.00581169
0.00402773 1.00582251
0.00403520 1.00583334
0.00404267 1.00584416
0.00405014 1.00585498
0.00405761 1.00586580
0.00406508 1.00587662
0.00407255 1.00588745
0.00408002 1.00589827
0.00408749 1.00590909
0.00409496 1.00591991
0.00410243 1.00593073
0.00410990 1.00594156
0.00411738 1.00595238
0.00412485 1.00596320
0.00413232 1.00597402
0.00413979 1.00598485
0.00414726 1.00599567
0.00415473 1.00600649
0.00416220 1.00601732
0.00416967 1.00602814
0.00417714 1.00603896
0.00418461 1.00604979
0.00419208 1.00606061
0.00419955 1.00607143
0.00420702 1.00608226
0.00421449 1.00609308
0.00422197 1.00610390
0.00422944 1.00611473
0.00423691 1.00612555
0.00424438 1.00613637
0.00425185 1.00614720
0.00425932 1.00615802
0.00426679 1.00616885
0.00427426 1.00617967
0.00428173 1.00619050
0.00428920 1.00620132
0.00429667 1.00621214
0.00430414 1.00622297
0.00431161 1.00623379
0.00431909 1.00624462
0.00432656 1.00625544
0.00433403 1.00626627
0.00434150 1.00627709
0.00434897 1.00628792
0.00435644 1.00629874
0.00436391 1.00630957
0.00437138 1.00632039
0.00437885 1.00633122
0.00438632 1.00634204
0.00439379 1.00635287
0.00440126 1.00636369
0.00440873 1.00637452
0.00441620 1.00638535
0.00442368 1.00639617
0.00443115 1.00640700
0.00443862 1.00641782
0.00444609 1.00642865
0.00445356 1.00643948
0.00446103 1.00645030
0.00446850 1.00646113
0.00447597 1.00647196
0.00448344 1.00648278
0.00449091 1.00649361
0.00449838 1.00650444
0.00450585 1.00651526
0.00451332 1.00652609
0.00452079 1.00653692
0.00452827 1.00654774
0.00453574 1.00655857
0.00454321 1.00656940
0.00455068 1.00658022
0.00455815 1.00659105
0.00456562 1.00660188
0.00457309 1.00661271
0.00458056 1.00662353
0.00458803 1.00663436
0.00459550 1.00664519
0.00460297 1.00665602
0.00461044 1.00666684
0.00461791 1.00667767
0.00462539 1.00668850
0.00463286 1.00669933
0.00464033 1.00671016
0.00464780 1.00672099
0.00465527 1.00673181
0.00466274 1.00674264
0.00467021 1.00675347
0.00467768 1.00676430
0.00468515 1.00677513
0.00469262 1.00678596
0.00470009 1.00679679
0.00470756 1.00680761
0.00471503 1.00681844
0.00472250 1.00682927
0.00472998 1.00684010
0.00473745 1.00685093
0.00474492 1.00686176
0.00475239 1.00687259
0.00475986 1.00688342
0.00476733 1.00689425
0.00477480 1.00690508
0.00478227 1.00691591
0.00478974 1.00692674
0.00479721 1.00693757
0.00480468 1.00694840
0.00481215 1.00695923
0.00481962 1.00697006
0.00482710 1.00698089
0.00483457 1.00699172
0.00484204 1.00700255
0.00484951 1.00701338
0.00485698 1.00702421
0.00486445 1.00703504
0.00487192 1.00704587
0.00487939 1.00705670
0.00488686 1.00706753
0.00489433 1.00707836
0.00490180 1.00708920
0.00490927 1.00710003
0.00491674 1.00711086
0.00492421 1.00712169
0.00493169 1.00713252
0.00493916 1.00714335
0.00494663 1.00715418
0.00495410 1.00716501
0.00496157 1.00717585
0.00496904 1.00718668
0.00497651 1.00719751
0.00498398 1.00720834
0.00499145 1.00721917
0.00499892 1.00723001
0.00500639 1.00724084
0.00501386 1.00725167
0.00502133 1.00726250
0.00502880 1.00727334
0.00503628 1.00728417
0.00504375 1.00729500
0.00505122 1.00730583
0.00505869 1.00731667
0.00506616 1.00732750
0.00507363 1.00733833
0.00508110 1.00734916
0.00508857 1.00736000
0.00509604 1.00737083
0.00510351 1.00738166
0.00511098 1.00739250
0.00511845 1.00740333
0.00512592 1.00741416
0.00513340 1.00742500
0.00514087 1.00743583
0.00514834 1.00744667
0.00515581 1.00745750
0.00516328 1.00746833
0.00517075 1.00747917
0.00517822 1.00749000
0.00518569 1.00750084
0.00519316 1.00751167
0.00520063 1.00752250
0.00520810 1.00753334
0.00521557 1.00754417
0.00522304 1.00755501
0.00523051 1.00756584
0.00523799 1.00757668
0.00524546 1.00758751
0.00525293 1.00759835
0.00526040 1.00760918
0.00526787 1.00762002
0.00527534 1.00763085
0.00528281 1.00764169
0.00529028 1.00765252
0.00529775 1.00766336
0.00530522 1.00767419
0.00531269 1.00768503
0.00532016 1.00769586
0.00532763 1.00770670
0.00533511 1.00771753
0.00534258 1.00772837
0.00535005 1.00773921
0.00535752 1.00775004
0.00536499 1.00776088
0.00537246 1.00777171
0.00537993 1.00778255
0.00538740 1.00779339
0.00539487 1.00780422
0.00540234 1.00781506
0.00540981 1.00782590
0.00541728 1.00783673
0.00542475 1.00784757
0.00543222 1.00785841
0.00543970 1.00786924
0.00544717 1.00788008
0.00545464 1.00789092
0.00546211 1.00790176
0.00546958 1.00791259
0.00547705 1.00792343
0.00548452 1.00793427
0.00549199 1.00794510
0.00549946 1.00795594
0.00550693 1.00796678
0.00551440 1.00797762
0.00552187 1.00798846
0.00552934 1.00799929
0.00553681 1.00801013
0.00554429 1.00802097
0.00555176 1.00803181
0.00555923 1.00804265
0.00556670 1.00805348
0.00557417 1.00806432
0.00558164 1.00807516
0.00558911 1.00808600
0.00559658 1.00809684
0.00560405 1.00810768
0.00561152 1.00811852
0.00561899 1.00812935
0.00562646 1.00814019
0.00563393 1.00815103
0.00564141 1.00816187
0.00564888 1.00817271
0.00565635 1.00818355
0.00566382 1.00819439
0.00567129 1.00820523
0.00567876 1.00821607
0.00568623 1.00822691
0.00569370 1.00823775
0.00570117 1.00824859
0.00570864 1.00825943
0.00571611 1.00827027
0.00572358 1.00828111
0.00573105 1.00829195
0.00573852 1.00830279
0.00574600 1.00831363
0.00575347 1.00832447
0.00576094 1.00833531
0.00576841 1.00834615
0.00577588 1.00835699
0.00578335 1.00836783
0.00579082 1.00837867
0.00579829 1.00838951
0.00580576 1.00840035
0.00581323 1.00841119
0.00582070 1.00842203
0.00582817 1.00843288
0.00583564 1.00844372
0.00584312 1.00845456
0.00585059 1.00846540
0.00585806 1.00847624
0.00586553 1.00848708
0.00587300 1.00849792
0.00588047 1.00850877
0.00588794 1.00851961
0.00589541 1.00853045
0.00590288 1.00854129
0.00591035 1.00855213
0.00591782 1.00856298
0.00592529 1.00857382
0.00593276 1.00858466
0.00594023 1.00859550
0.00594771 1.00860634
0.00595518 1.00861719
0.00596265 1.00862803
0.00597012 1.00863887
0.00597759 1.00864972
0.00598506 1.00866056
0.00599253 1.00867140
0.00600000 1.00868224
0.00600747 1.00869309
0.00601494 1.00870393
0.00602241 1.00871477
0.00602988 1.00872562
0.00603735 1.00873646
0.00604482 1.00874730
0.00605230 1.00875815
0.00605977 1.00876899
0.00606724 1.00877983
0.00607471 1.00879068
0.00608218 1.00880152
0.00608965 1.00881237
0.00609712 1.00882321
0.00610459 1.00883405
0.00611206 1.00884490
0.00611953 1.00885574
0.00612700 1.00886659
0.00613447 1.00887743
0.00614194 1.00888828
0.00614942 1.00889912
0.00615689 1.00890997
0.00616436 1.00892081
0.00617183 1.00893166
0.00617930 1.00894250
0.00618677 1.00895335
0.00619424 1.00896419
0.00620171 1.00897504
0.00620918 1.00898588
0.00621665 1.00899673
0.00622412 1.00900757
0.00623159 1.00901842
0.00623906 1.00902926
0.00624653 1.00904011
0.00625401 1.00905095
0.00626148 1.00906180
0.00626895 1.00907265
0.00627642 1.00908349
0.00628389 1.00909434
0.00629136 1.00910518
0.00629883 1.00911603
0.00630630 1.00912688
0.00631377 1.00913772
0.00632124 1.00914857
0.00632871 1.00915942
0.00633618 1.00917026
0.00634365 1.00918111
0.00635113 1.00919196
0.00635860 1.00920280
0.00636607 1.00921365
0.00637354 1.00922450
0.00638101 1.00923535
0.00638848 1.00924619
0.00639595 1.00925704
0.00640342 1.00926789
0.00641089 1.00927873
0.00641836 1.00928958
0.00642583 1.00930043
0.00643330 1.00931128
0.00644077 1.00932213
0.00644824 1.00933297
0.00645572 1.00934382
0.00646319 1.00935467
0.00647066 1.00936552
0.00647813 1.00937637
0.00648560 1.00938721
0.00649307 1.00939806
0.00650054 1.00940891
0.00650801 1.00941976
0.00651548 1.00943061
0.00652295 1.00944146
0.00653042 1.00945231
0.00653789 1.00946315
0.00654536 1.00947400
0.00655283 1.00948485
0.00656031 1.00949570
0.00656778 1.00950655
0.00657525 1.00951740
0.00658272 1.00952825
0.00659019 1.00953910
0.00659766 1.00954995
0.00660513 1.00956080
0.00661260 1.00957165
0.00662007 1.00958250
0.00662754 1.00959335
0.00663501 1.00960420
0.00664248 1.00961505
0.00664995 1.00962590
0.00665743 1.00963675
0.00666490 1.00964760
0.00667237 1.00965845
0.00667984 1.00966930
0.00668731 1.00968015
0.00669478 1.00969100
0.00670225 1.00970185
0.00670972 1.00971270
0.00671719 1.00972355
0.00672466 1.00973440
0.00673213 1.00974525
0.00673960 1.00975611
0.00674707 1.00976696
0.00675454 1.00977781
0.00676202 1.00978866
0.00676949 1.00979951
0.00677696 1.00981036
0.00678443 1.00982121
0.00679190 1.00983207
0.00679937 1.00984292
0.00680684 1.00985377
0.00681431 1.00986462
0.00682178 1.00987547
0.00682925 1.00988632
0.00683672 1.00989718
0.00684419 1.00990803
0.00685166 1.00991888
0.00685914 1.00992973
0.00686661 1.00994059
0.00687408 1.00995144
0.00688155 1.00996229
0.00688902 1.00997314
0.00689649 1.00998400
0.00690396 1.00999485
0.00691143 1.01000570
0.00691890 1.01001656
0.00692637 1.01002741
0.00693384 1.01003826
0.00694131 1.01004912
0.00694878 1.01005997
0.00695625 1.01007082
0.00696373 1.01008168
0.00697120 1.01009253
0.00697867 1.01010338
0.00698614 1.01011424
0.00699361 1.01012509
0.00700108 1.01013594
0.00700855 1.01014680
0.00701602 1.01015765
0.00702349 1.01016851
0.00703096 1.01017936
0.00703843 1.01019022
0.00704590 1.01020107
0.00705337 1.01021192
0.00706084 1.01022278
0.00706832 1.01023363
0.00707579 1.01024449
0.00708326 1.01025534
0.00709073 1.01026620
0.00709820 1.01027705
0.00710567 1.01028791
0.00711314 1.01029876
0.00712061 1.01030962
0.00712808 1.01032047
0.00713555 1.01033133
0.00714302 1.01034219
0.00715049 1.01035304
0.00715796 1.01036390
0.00716544 1.01037475
0.00717291 1.01038561
0.00718038 1.01039646
0.00718785 1.01040732
0.00719532 1.01041818
0.00720279 1.01042903
0.00721026 1.01043989
0.00721773 1.01045074
0.00722520 1.01046160
0.00723267 1.01047246
0.00724014 1.01048331
0.00724761 1.01049417
0.00725508 1.01050503
0.00726255 1.01051588
0.00727003 1.01052674
0.00727750 1.01053760
0.00728497 1.01054846
0.00729244 1.01055931
0.00729991 1.01057017
0.00730738 1.01058103
0.00731485 1.01059188
0.00732232 1.01060274
0.00732979 1.01061360
0.00733726 1.01062446
0.00734473 1.01063531
0.00735220 1.01064617
0.00735967 1.01065703
0.00736715 1.01066789
0.00737462 1.01067875
0.00738209 1.01068960
0.00738956 1.01070046
0.00739703 1.01071132
0.00740450 1.01072218
0.00741197 1.01073304
0.00741944 1.01074390
0.00742691 1.01075475
0.00743438 1.01076561
0.00744185 1.01077647
0.00744932 1.01078733
0.00745679 1.01079819
0.00746426 1.01080905
0.00747174 1.01081991
0.00747921 1.01083077
0.00748668 1.01084163
0.00749415 1.01085249
0.00750162 1.01086335
0.00750909 1.01087420
0.00751656 1.01088506
0.00752403 1.01089592
0.00753150 1.01090678
0.00753897 1.01091764
0.00754644 1.01092850
0.00755391 1.01093936
0.00756138 1.01095022
0.00756885 1.01096108
0.00757633 1.01097194
0.00758380 1.01098280
0.00759127 1.01099366
0.00759874 1.01100452
0.00760621 1.01101539
0.00761368 1.01102625
0.00762115 1.01103711
0.00762862 1.01104797
0.00763609 1.01105883
0.00764356 1.01106969
0.00765103 1.01108055
0.00765850 1.01109141
0.00766597 1.01110227
0.00767345 1.01111313
0.00768092 1.01112400
0.00768839 1.01113486
0.00769586 1.01114572
0.00770333 1.01115658
0.00771080 1.01116744
0.00771827 1.01117830
0.00772574 1.01118917
0.00773321 1.01120003
0.00774068 1.01121089
0.00774815 1.01122175
0.00775562 1.01123261
0.00776309 1.01124348
0.00777056 1.01125434
0.00777804 1.01126520
0.00778551 1.01127606
0.00779298 1.01128693
0.00780045 1.01129779
0.00780792 1.01130865
0.00781539 1.01131951
0.00782286 1.01133038
0.00783033 1.01134124
0.00783780 1.01135210
0.00784527 1.01136297
0.00785274 1.01137383
0.00786021 1.01138469
0.00786768 1.01139556
0.00787516 1.01140642
0.00788263 1.01141728
0.00789010 1.01142815
0.00789757 1.01143901
0.00790504 1.01144987
0.00791251 1.01146074
0.00791998 1.01147160
0.00792745 1.01148247
0.00793492 1.01149333
0.00794239 1.01150420
0.00794986 1.01151506
0.00795733 1.01152592
0.00796480 1.01153679
0.00797227 1.01154765
0.00797975 1.01155852
0.00798722 1.01156938
0.00799469 1.01158025
0.00800216 1.01159111
0.00800963 1.01160198
0.00801710 1.01161284
0.00802457 1.01162371
0.00803204 1.01163457
0.00803951 1.01164544
0.00804698 1.01165630
0.00805445 1.01166717
0.00806192 1.01167803
0.00806939 1.01168890
0.00807686 1.01169977
0.00808434 1.01171063
0.00809181 1.01172150
0.00809928 1.01173236
0.00810675 1.01174323
0.00811422 1.01175410
0.00812169 1.01176496
0.00812916 1.01177583
0.00813663 1.01178669
0.00814410 1.01179756
0.00815157 1.01180843
0.00815904 1.01181929
0.00816651 1.01183016
0.00817398 1.01184103
0.00818146 1.01185189
0.00818893 1.01186276
0.00819640 1.01187363
0.00820387 1.01188450
0.00821134 1.01189536
0.00821881 1.01190623
0.00822628 1.01191710
0.00823375 1.01192796
0.00824122 1.01193883
0.00824869 1.01194970
0.00825616 1.01196057
0.00826363 1.01197143
0.00827110 1.01198230
0.00827857 1.01199317
0.00828605 1.01200404
0.00829352 1.01201491
0.00830099 1.01202578
0.00830846 1.01203664
0.00831593 1.01204751
0.00832340 1.01205838
0.00833087 1.01206925
0.00833834 1.01208012
0.00834581 1.01209099
0.00835328 1.01210185
0.00836075 1.01211272
0.00836822 1.01212359
0.00837569 1.01213446
0.00838317 1.01214533
0.00839064 1.01215620
0.00839811 1.01216707
0.00840558 1.01217794
0.00841305 1.01218881
0.00842052 1.01219968
0.00842799 1.01221055
0.00843546 1.01222142
0.00844293 1.01223229
0.00845040 1.01224316
0.00845787 1.01225403
0.00846534 1.01226490
0.00847281 1.01227577
0.00848028 1.01228664
0.00848776 1.01229751
0.00849523 1.01230838
0.00850270 1.01231925
0.00851017 1.01233012
0.00851764 1.01234099
0.00852511 1.01235186
0.00853258 1.01236273
0.00854005 1.01237360
0.00854752 1.01238447
0.00855499 1.01239534
0.00856246 1.01240621
0.00856993 1.01241708
0.00857740 1.01242795
0.00858487 1.01243883
0.00859235 1.01244970
0.00859982 1.01246057
0.00860729 1.01247144
0.00861476 1.01248231
0.00862223 1.01249318
0.00862970 1.01250406
0.00863717 1.01251493
0.00864464 1.01252580
0.00865211 1.01253667
0.00865958 1.01254754
0.00866705 1.01255842
0.00867452 1.01256929
0.00868199 1.01258016
0.00868947 1.01259103
0.00869694 1.01260191
0.00870441 1.01261278
0.00871188 1.01262365
0.00871935 1.01263452
0.00872682 1.01264540
0.00873429 1.01265627
0.00874176 1.01266714
0.00874923 1.01267802
0.00875670 1.01268889
0.00876417 1.01269976
0.00877164 1.01271063
0.00877911 1.01272151
0.00878658 1.01273238
0.00879406 1.01274326
0.00880153 1.01275413
0.00880900 1.01276500
0.00881647 1.01277588
0.00882394 1.01278675
0.00883141 1.01279762
0.00883888 1.01280850
0.00884635 1.01281937
0.00885382 1.01283025
0.00886129 1.01284112
0.00886876 1.01285200
0.00887623 1.01286287
0.00888370 1.01287374
0.00889118 1.01288462
0.00889865 1.01289549
0.00890612 1.01290637
0.00891359 1.01291724
0.00892106 1.01292812
0.00892853 1.01293899
0.00893600 1.01294987
0.00894347 1.01296074
0.00895094 1.01297162
0.00895841 1.01298249
0.00896588 1.01299337
0.00897335 1.01300425
0.00898082 1.01301512
0.00898829 1.01302600
0.00899577 1.01303687
0.00900324 1.01304775
0.00901071 1.01305862
0.00901818 1.01306950
0.00902565 1.01308038
0.00903312 1.01309125
0.00904059 1.01310213
0.00904806 1.01311301
0.00905553 1.01312388
0.00906300 1.01313476
0.00907047 1.01314564
0.00907794 1.01315651
0.00908541 1.01316739
0.00909288 1.01317827
0.00910036 1.01318914
0.00910783 1.01320002
0.00911530 1.01321090
0.00912277 1.01322177
0.00913024 1.01323265
0.00913771 1.01324353
0.00914518 1.01325441
0.00915265 1.01326528
0.00916012 1.01327616
0.00916759 1.01328704
0.00917506 1.01329792
0.00918253 1.01330879
0.00919000 1.01331967
0.00919748 1.01333055
0.00920495 1.01334143
0.00921242 1.01335231
0.00921989 1.01336318
0.00922736 1.01337406
0.00923483 1.01338494
0.00924230 1.01339582
0.00924977 1.01340670
0.00925724 1.01341758
0.00926471 1.01342846
0.00927218 1.01343933
0.00927965 1.01345021
0.00928712 1.01346109
0.00929459 1.01347197
0.00930207 1.01348285
0.00930954 1.01349373
0.00931701 1.01350461
0.00932448 1.01351549
0.00933195 1.01352637
0.00933942 1.01353725
0.00934689 1.01354813
0.00935436 1.01355901
0.00936183 1.01356989
0.00936930 1.01358077
0.00937677 1.01359165
0.00938424 1.01360253
0.00939171 1.01361341
0.00939919 1.01362429
0.00940666 1.01363517
0.00941413 1.01364605
0.00942160 1.01365693
0.00942907 1.01366781
0.00943654 1.01367869
0.00944401 1.01368957
0.00945148 1.01370045
0.00945895 1.01371133
0.00946642 1.01372221
0.00947389 1.01373309
0.00948136 1.01374397
0.00948883 1.01375486
0.00949630 1.01376574
0.00950378 1.01377662
0.00951125 1.01378750
0.00951872 1.01379838
0.00952619 1.01380926
0.00953366 1.01382015
0.00954113 1.01383103
0.00954860 1.01384191
0.00955607 1.01385279
0.00956354 1.01386367
0.00957101 1.01387455
0.00957848 1.01388544
0.00958595 1.01389632
0.00959342 1.01390720
0.00960089 1.01391808
0.00960837 1.01392897
0.00961584 1.01393985
0.00962331 1.01395073
0.00963078 1.01396161
0.00963825 1.01397250
0.00964572 1.01398338
0.00965319 1.01399426
0.00966066 1.01400515
0.00966813 1.01401603
0.00967560 1.01402691
0.00968307 1.01403780
0.00969054 1.01404868
0.00969801 1.01405956
0.00970549 1.01407045
0.00971296 1.01408133
0.00972043 1.01409221
0.00972790 1.01410310
0.00973537 1.01411398
0.00974284 1.01412487
0.00975031 1.01413575
0.00975778 1.01414663
0.00976525 1.01415752
0.00977272 1.01416840
0.00978019 1.01417929
0.00978766 1.01419017
0.00979513 1.01420106
0.00980260 1.01421194
0.00981008 1.01422283
0.00981755 1.01423371
0.00982502 1.01424460
0.00983249 1.01425548
0.00983996 1.01426637
0.00984743 1.01427725
0.00985490 1.01428814
0.00986237 1.01429902
0.00986984 1.01430991
0.00987731 1.01432079
0.00988478 1.01433168
0.00989225 1.01434256
0.00989972 1.01435345
0.00990720 1.01436433
0.00991467 1.01437522
0.00992214 1.01438611
0.00992961 1.01439699
0.00993708 1.01440788
0.00994455 1.01441876
0.00995202 1.01442965
0.00995949 1.01444054
0.00996696 1.01445142
0.00997443 1.01446231
0.00998190 1.01447320
0.00998937 1.01448408
0.00999684 1.01449497
0.01000431 1.01450586
0.01001179 1.01451674
0.01001926 1.01452763
0.01002673 1.01453852
0.01003420 1.01454941
0.01004167 1.01456029
0.01004914 1.01457118
0.01005661 1.01458207
0.01006408 1.01459296
0.01007155 1.01460384
0.01007902 1.01461473
0.01008649 1.01462562
0.01009396 1.01463651
0.01010143 1.01464739
0.01010890 1.01465828
0.01011638 1.01466917
0.01012385 1.01468006
0.01013132 1.01469095
0.01013879 1.01470183
0.01014626 1.01471272
0.01015373 1.01472361
0.01016120 1.01473450
0.01016867 1.01474539
0.01017614 1.01475628
0.01018361 1.01476717
0.01019108 1.01477806
0.01019855 1.01478894
0.01020602 1.01479983
0.01021350 1.01481072
0.01022097 1.01482161
0.01022844 1.01483250
0.01023591 1.01484339
0.01024338 1.01485428
0.01025085 1.01486517
0.01025832 1.01487606
0.01026579 1.01488695
0.01027326 1.01489784
0.01028073 1.01490873
0.01028820 1.01491962
0.01029567 1.01493051
0.01030314 1.01494140
0.01031061 1.01495229
0.01031809 1.01496318
0.01032556 1.01497407
0.01033303 1.01498496
0.01034050 1.01499585
0.01034797 1.01500674
0.01035544 1.01501763
0.01036291 1.01502852
0.01037038 1.01503941
0.01037785 1.01505031
0.01038532 1.01506120
0.01039279 1.01507209
0.01040026 1.01508298
0.01040773 1.01509387
0.01041521 1.01510476
0.01042268 1.01511565
0.01043015 1.01512654
0.01043762 1.01513744
0.01044509 1.01514833
0.01045256 1.01515922
0.01046003 1.01517011
0.01046750 1.01518100
0.01047497 1.01519190
0.01048244 1.01520279
0.01048991 1.01521368
0.01049738 1.01522457
0.01050485 1.01523546
0.01051232 1.01524636
0.01051980 1.01525725
0.01052727 1.01526814
0.01053474 1.01527903
0.01054221 1.01528993
0.01054968 1.01530082
0.01055715 1.01531171
0.01056462 1.01532261
0.01057209 1.01533350
0.01057956 1.01534439
0.01058703 1.01535529
0.01059450 1.01536618
0.01060197 1.01537707
0.01060944 1.01538797
0.01061691 1.01539886
0.01062439 1.01540975
0.01063186 1.01542065
0.01063933 1.01543154
0.01064680 1.01544244
0.01065427 1.01545333
0.01066174 1.01546422
0.01066921 1.01547512
0.01067668 1.01548601
0.01068415 1.01549691
0.01069162 1.01550780
0.01069909 1.01551870
0.01070656 1.01552959
0.01071403 1.01554048
0.01072151 1.01555138
0.01072898 1.01556227
0.01073645 1.01557317
0.01074392 1.01558406
0.01075139 1.01559496
0.01075886 1.01560585
0.01076633 1.01561675
0.01077380 1.01562764
0.01078127 1.01563854
0.01078874 1.01564944
0.01079621 1.01566033
0.01080368 1.01567123
0.01081115 1.01568212
0.01081862 1.01569302
0.01082610 1.01570391
0.01083357 1.01571481
0.01084104 1.01572571
0.01084851 1.01573660
0.01085598 1.01574750
0.01086345 1.01575840
0.01087092 1.01576929
0.01087839 1.01578019
0.01088586 1.01579108
0.01089333 1.01580198
0.01090080 1.01581288
0.01090827 1.01582378
0.01091574 1.01583467
0.01092322 1.01584557
0.01093069 1.01585647
0.01093816 1.01586736
0.01094563 1.01587826
0.01095310 1.01588916
0.01096057 1.01590006
0.01096804 1.01591095
0.01097551 1.01592185
0.01098298 1.01593275
0.01099045 1.01594365
0.01099792 1.01595454
0.01100539 1.01596544
0.01101286 1.01597634
0.01102033 1.01598724
0.01102781 1.01599814
0.01103528 1.01600903
0.01104275 1.01601993
0.01105022 1.01603083
0.01105769 1.01604173
0.01106516 1.01605263
0.01107263 1.01606353
0.01108010 1.01607442
0.01108757 1.01608532
0.01109504 1.01609622
0.01110251 1.01610712
0.01110998 1.01611802
0.01111745 1.01612892
0.01112492 1.01613982
0.01113240 1.01615072
0.01113987 1.01616162
0.01114734 1.01617252
0.01115481 1.01618342
0.01116228 1.01619432
0.01116975 1.01620522
0.01117722 1.01621612
0.01118469 1.01622702
0.01119216 1.01623792
0.01119963 1.01624882
0.01120710 1.01625972
0.01121457 1.01627062
0.01122204 1.01628152
0.01122952 1.01629242
0.01123699 1.01630332
0.01124446 1.01631422
0.01125193 1.01632512
0.01125940 1.01633602
0.01126687 1.01634692
0.01127434 1.01635782
0.01128181 1.01636872
0.01128928 1.01637962
0.01129675 1.01639052
0.01130422 1.01640142
0.01131169 1.01641233
0.01131916 1.01642323
0.01132663 1.01643413
0.01133411 1.01644503
0.01134158 1.01645593
0.01134905 1.01646683
0.01135652 1.01647773
0.01136399 1.01648864
0.01137146 1.01649954
0.01137893 1.01651044
0.01138640 1.01652134
0.01139387 1.01653224
0.01140134 1.01654315
0.01140881 1.01655405
0.01141628 1.01656495
0.01142375 1.01657585
0.01143123 1.01658676
0.01143870 1.01659766
0.01144617 1.01660856
0.01145364 1.01661947
0.01146111 1.01663037
0.01146858 1.01664127
0.01147605 1.01665217
0.01148352 1.01666308
0.01149099 1.01667398
0.01149846 1.01668488
0.01150593 1.01669579
0.01151340 1.01670669
0.01152087 1.01671759
0.01152834 1.01672850
0.01153582 1.01673940
0.01154329 1.01675031
0.01155076 1.01676121
0.01155823 1.01677211
0.01156570 1.01678302
0.01157317 1.01679392
0.01158064 1.01680483
0.01158811 1.01681573
0.01159558 1.01682663
0.01160305 1.01683754
0.01161052 1.01684844
0.01161799 1.01685935
0.01162546 1.01687025
0.01163293 1.01688116
0.01164041 1.01689206
0.01164788 1.01690297
0.01165535 1.01691387
0.01166282 1.01692478
0.01167029 1.01693568
0.01167776 1.01694659
0.01168523 1.01695749
0.01169270 1.01696840
0.01170017 1.01697930
0.01170764 1.01699021
0.01171511 1.01700112
0.01172258 1.01701202
0.01173005 1.01702293
0.01173753 1.01703383
0.01174500 1.01704474
0.01175247 1.01705565
0.01175994 1.01706655
0.01176741 1.01707746
0.01177488 1.01708836
0.01178235 1.01709927
0.01178982 1.01711018
0.01179729 1.01712108
0.01180476 1.01713199
0.01181223 1.01714290
0.01181970 1.01715380
0.01182717 1.01716471
0.01183464 1.01717562
0.01184212 1.01718653
0.01184959 1.01719743
0.01185706 1.01720834
0.01186453 1.01721925
0.01187200 1.01723016
0.01187947 1.01724106
0.01188694 1.01725197
0.01189441 1.01726288
0.01190188 1.01727379
0.01190935 1.01728469
0.01191682 1.01729560
0.01192429 1.01730651
0.01193176 1.01731742
0.01193924 1.01732833
0.01194671 1.01733923
0.01195418 1.01735014
0.01196165 1.01736105
0.01196912 1.01737196
0.01197659 1.01738287
0.01198406 1.01739378
0.01199153 1.01740469
0.01199900 1.01741559
0.01200647 1.01742650
0.01201394 1.01743741
0.01202141 1.01744832
0.01202888 1.01745923
0.01203635 1.01747014
0.01204383 1.01748105
0.01205130 1.01749196
0.01205877 1.01750287
0.01206624 1.01751378
0.01207371 1.01752469
0.01208118 1.01753560
0.01208865 1.01754651
0.01209612 1.01755742
0.01210359 1.01756833
0.01211106 1.01757924
0.01211853 1.01759015
0.01212600 1.01760106
0.01213347 1.01761197
0.01214094 1.01762288
0.01214842 1.01763379
0.01215589 1.01764470
0.01216336 1.01765561
0.01217083 1.01766652
0.01217830 1.01767743
0.01218577 1.01768834
0.01219324 1.01769925
0.01220071 1.01771016
0.01220818 1.01772108
0.01221565 1.01773199
0.01222312 1.01774290
0.01223059 1.01775381
0.01223806 1.01776472
0.01224554 1.01777563
0.01225301 1.01778654
0.01226048 1.01779746
0.01226795 1.01780837
0.01227542 1.01781928
0.01228289 1.01783019
0.01229036 1.01784110
0.01229783 1.01785202
0.01230530 1.01786293
0.01231277 1.01787384
0.01232024 1.01788475
0.01232771 1.01789567
0.01233518 1.01790658
0.01234265 1.01791749
0.01235013 1.01792840
0.01235760 1.01793932
0.01236507 1.01795023
0.01237254 1.01796114
0.01238001 1.01797205
0.01238748 1.01798297
0.01239495 1.01799388
0.01240242 1.01800479
0.01240989 1.01801571
0.01241736 1.01802662
0.01242483 1.01803754
0.01243230 1.01804845
0.01243977 1.01805936
0.01244725 1.01807028
0.01245472 1.01808119
0.01246219 1.01809210
0.01246966 1.01810302
0.01247713 1.01811393
0.01248460 1.01812485
0.01249207 1.01813576
0.01249954 1.01814668
0.01250701 1.01815759
0.01251448 1.01816850
0.01252195 1.01817942
0.01252942 1.01819033
0.01253689 1.01820125
0.01254436 1.01821216
0.01255184 1.01822308
0.01255931 1.01823399
0.01256678 1.01824491
0.01257425 1.01825582
0.01258172 1.01826674
0.01258919 1.01827765
0.01259666 1.01828857
0.01260413 1.01829949
0.01261160 1.01831040
0.01261907 1.01832132
0.01262654 1.01833223
0.01263401 1.01834315
0.01264148 1.01835406
0.01264895 1.01836498
0.01265643 1.01837590
0.01266390 1.01838681
0.01267137 1.01839773
0.01267884 1.01840864
0.01268631 1.01841956
0.01269378 1.01843048
0.01270125 1.01844139
0.01270872 1.01845231
0.01271619 1.01846323
0.01272366 1.01847414
0.01273113 1.01848506
0.01273860 1.01849598
0.01274607 1.01850690
0.01275355 1.01851781
0.01276102 1.01852873
0.01276849 1.01853965
0.01277596 1.01855057
0.01278343 1.01856148
0.01279090 1.01857240
0.01279837 1.01858332
0.01280584 1.01859424
0.01281331 1.01860515
0.01282078 1.01861607
0.01282825 1.01862699
0.01283572 1.01863791
0.01284319 1.01864883
0.01285066 1.01865974
0.01285814 1.01867066
0.01286561 1.01868158
0.01287308 1.01869250
0.01288055 1.01870342
0.01288802 1.01871434
0.01289549 1.01872526
0.01290296 1.01873617
0.01291043 1.01874709
0.01291790 1.01875801
0.01292537 1.01876893
0.01293284 1.01877985
0.01294031 1.01879077
0.01294778 1.01880169
0.01295526 1.01881261
0.01296273 1.01882353
0.01297020 1.01883445
0.01297767 1.01884537
0.01298514 1.01885629
0.01299261 1.01886721
0.01300008 1.01887813
0.01300755 1.01888905
0.01301502 1.01889997
0.01302249 1.01891089
0.01302996 1.01892181
0.01303743 1.01893273
0.01304490 1.01894365
0.01305237 1.01895457
0.01305985 1.01896549
0.01306732 1.01897641
0.01307479 1.01898733
0.01308226 1.01899825
0.01308973 1.01900917
0.01309720 1.01902009
0.01310467 1.01903101
0.01311214 1.01904194
0.01311961 1.01905286
0.01312708 1.01906378
0.01313455 1.01907470
0.01314202 1.01908562
0.01314949 1.01909654
0.01315696 1.01910746
0.01316444 1.01911839
0.01317191 1.01912931
0.01317938 1.01914023
0.01318685 1.01915115
0.01319432 1.01916207
0.01320179 1.01917300
0.01320926 1.01918392
0.01321673 1.01919484
0.01322420 1.01920576
0.01323167 1.01921668
0.01323914 1.01922761
0.01324661 1.01923853
0.01325408 1.01924945
0.01326156 1.01926038
0.01326903 1.01927130
0.01327650 1.01928222
0.01328397 1.01929314
0.01329144 1.01930407
0.01329891 1.01931499
0.01330638 1.01932591
0.01331385 1.01933684
0.01332132 1.01934776
0.01332879 1.01935868
0.01333626 1.01936961
0.01334373 1.01938053
0.01335120 1.01939146
0.01335867 1.01940238
0.01336615 1.01941330
0.01337362 1.01942423
0.01338109 1.01943515
0.01338856 1.01944608
0.01339603 1.01945700
0.01340350 1.01946792
0.01341097 1.01947885
0.01341844 1.01948977
0.01342591 1.01950070
0.01343338 1.01951162
0.01344085 1.01952255
0.01344832 1.01953347
0.01345579 1.01954440
0.01346327 1.01955532
0.01347074 1.01956625
0.01347821 1.01957717
0.01348568 1.01958810
0.01349315 1.01959902
0.01350062 1.01960995
0.01350809 1.01962087
0.01351556 1.01963180
0.01352303 1.01964273
0.01353050 1.01965365
0.01353797 1.01966458
0.01354544 1.01967550
0.01355291 1.01968643
0.01356038 1.01969736
0.01356786 1.01970828
0.01357533 1.01971921
0.01358280 1.01973013
0.01359027 1.01974106
0.01359774 1.01975199
0.01360521 1.01976291
0.01361268 1.01977384
0.01362015 1.01978477
0.01362762 1.01979569
0.01363509 1.01980662
0.01364256 1.01981755
0.01365003 1.01982848
0.01365750 1.01983940
0.01366497 1.01985033
0.01367245 1.01986126
0.01367992 1.01987218
0.01368739 1.01988311
0.01369486 1.01989404
0.01370233 1.01990497
0.01370980 1.01991590
0.01371727 1.01992682
0.01372474 1.01993775
0.01373221 1.01994868
0.01373968 1.01995961
0.01374715 1.01997054
0.01375462 1.01998146
0.01376209 1.01999239
0.01376957 1.02000332
0.01377704 1.02001425
0.01378451 1.02002518
0.01379198 1.02003611
0.01379945 1.02004703
0.01380692 1.02005796
0.01381439 1.02006889
0.01382186 1.02007982
0.01382933 1.02009075
0.01383680 1.02010168
0.01384427 1.02011261
0.01385174 1.02012354
0.01385921 1.02013447
0.01386668 1.02014540
0.01387416 1.02015633
0.01388163 1.02016726
0.01388910 1.02017819
0.01389657 1.02018912
0.01390404 1.02020005
0.01391151 1.02021098
0.01391898 1.02022191
0.01392645 1.02023284
0.01393392 1.02024377
0.01394139 1.02025470
0.01394886 1.02026563
0.01395633 1.02027656
0.01396380 1.02028749
0.01397128 1.02029842
0.01397875 1.02030935
0.01398622 1.02032028
0.01399369 1.02033121
0.01400116 1.02034214
0.01400863 1.02035307
0.01401610 1.02036401
0.01402357 1.02037494
0.01403104 1.02038587
0.01403851 1.02039680
0.01404598 1.02040773
0.01405345 1.02041866
0.01406092 1.02042959
0.01406839 1.02044053
0.01407587 1.02045146
0.01408334 1.02046239
0.01409081 1.02047332
0.01409828 1.02048425
0.01410575 1.02049519
0.01411322 1.02050612
0.01412069 1.02051705
0.01412816 1.02052798
0.01413563 1.02053891
0.01414310 1.02054985
0.01415057 1.02056078
0.01415804 1.02057171
0.01416551 1.02058265
0.01417298 1.02059358
0.01418046 1.02060451
0.01418793 1.02061544
0.01419540 1.02062638
0.01420287 1.02063731
0.01421034 1.02064824
0.01421781 1.02065918
0.01422528 1.02067011
0.01423275 1.02068104
0.01424022 1.02069198
0.01424769 1.02070291
0.01425516 1.02071385
0.01426263 1.02072478
0.01427010 1.02073571
0.01427758 1.02074665
0.01428505 1.02075758
0.01429252 1.02076852
0.01429999 1.02077945
0.01430746 1.02079039
0.01431493 1.02080132
0.01432240 1.02081225
0.01432987 1.02082319
0.01433734 1.02083412
0.01434481 1.02084506
0.01435228 1.02085599
0.01435975 1.02086693
0.01436722 1.02087786
0.01437469 1.02088880
0.01438217 1.02089973
0.01438964 1.02091067
0.01439711 1.02092160
0.01440458 1.02093254
0.01441205 1.02094348
0.01441952 1.02095441
0.01442699 1.02096535
0.01443446 1.02097628
0.01444193 1.02098722
0.01444940 1.02099815
0.01445687 1.02100909
0.01446434 1.02102003
0.01447181 1.02103096
0.01447929 1.02104190
0.01448676 1.02105284
0.01449423 1.02106377
0.01450170 1.02107471
0.01450917 1.02108565
0.01451664 1.02109658
0.01452411 1.02110752
0.01453158 1.02111846
0.01453905 1.02112939
0.01454652 1.02114033
0.01455399 1.02115127
0.01456146 1.02116220
0.01456893 1.02117314
0.01457640 1.02118408
0.01458388 1.02119502
0.01459135 1.02120595
0.01459882 1.02121689
0.01460629 1.02122783
0.01461376 1.02123877
0.01462123 1.02124970
0.01462870 1.02126064
0.01463617 1.02127158
0.01464364 1.02128252
0.01465111 1.02129346
0.01465858 1.02130440
0.01466605 1.02131533
0.01467352 1.02132627
0.01468099 1.02133721
0.01468847 1.02134815
0.01469594 1.02135909
0.01470341 1.02137003
0.01471088 1.02138097
0.01471835 1.02139190
0.01472582 1.02140284
0.01473329 1.02141378
0.01474076 1.02142472
0.01474823 1.02143566
0.01475570 1.02144660
0.01476317 1.02145754
0.01477064 1.02146848
0.01477811 1.02147942
0.01478559 1.02149036
0.01479306 1.02150130
0.01480053 1.02151224
0.01480800 1.02152318
0.01481547 1.02153412
0.01482294 1.02154506
0.01483041 1.02155600
0.01483788 1.02156694
0.01484535 1.02157788
0.01485282 1.02158882
0.01486029 1.02159976
0.01486776 1.02161070
0.01487523 1.02162164
0.01488270 1.02163258
0.01489018 1.02164352
0.01489765 1.02165446
0.01490512 1.02166541
0.01491259 1.02167635
0.01492006 1.02168729
0.01492753 1.02169823
0.01493500 1.02170917


==> main-ml-expurgated.dat <==
x y
0.00000100 4.48289250
0.00000847 3.71227339
0.00001594 3.48421968
0.00002341 3.34560334
0.00003088 3.24571871
0.00003835 3.16758273
0.00004582 3.10339755
0.00005330 3.04892830
0.00006077 3.00161665
0.00006824 2.95979819
0.00007571 2.92232907
0.00008318 2.88838923
0.00009065 2.85737074
0.00009812 2.82881032
0.00010559 2.80234687
0.00011306 2.77769344
0.00012053 2.75461822
0.00012800 2.73293126
0.00013547 2.71247499
0.00014294 2.69311721
0.00015041 2.67474594
0.00015789 2.65726550
0.00016536 2.64059350
0.00017283 2.62465846
0.00018030 2.60939798
0.00018777 2.59475728
0.00019524 2.58068798
0.00020271 2.56714716
0.00021018 2.55409655
0.00021765 2.54150190
0.00022512 2.52933244
0.00023259 2.51756039
0.00024006 2.50616063
0.00024753 2.49511032
0.00025501 2.48438869
0.00026248 2.47397676
0.00026995 2.46385713
0.00027742 2.45401385
0.00028489 2.44443222
0.00029236 2.43509870
0.00029983 2.42600077
0.00030730 2.41712683
0.00031477 2.40846612
0.00032224 2.40000863
0.00032971 2.39174504
0.00033718 2.38366668
0.00034465 2.37576542
0.00035212 2.36803365
0.00035960 2.36046428
0.00036707 2.35305061
0.00037454 2.34578637
0.00038201 2.33866566
0.00038948 2.33168292
0.00039695 2.32483290
0.00040442 2.31811066
0.00041189 2.31151152
0.00041936 2.30503105
0.00042683 2.29866506
0.00043430 2.29240958
0.00044177 2.28626084
0.00044924 2.28021525
0.00045671 2.27426943
0.00046419 2.26842012
0.00047166 2.26266424
0.00047913 2.25699887
0.00048660 2.25142119
0.00049407 2.24592854
0.00050154 2.24051837
0.00050901 2.23518822
0.00051648 2.22993579
0.00052395 2.22475882
0.00053142 2.21965518
0.00053889 2.21462284
0.00054636 2.20965981
0.00055383 2.20476423
0.00056131 2.19993427
0.00056878 2.19516822
0.00057625 2.19046439
0.00058372 2.18582119
0.00059119 2.18123708
0.00059866 2.17671057
0.00060613 2.17224022
0.00061360 2.16782468
0.00062107 2.16346260
0.00062854 2.15915271
0.00063601 2.15489378
0.00064348 2.15068461
0.00065095 2.14652407
0.00065842 2.14241103
0.00066590 2.13834443
0.00067337 2.13432322
0.00068084 2.13034642
0.00068831 2.12641305
0.00069578 2.12252216
0.00070325 2.11867286
0.00071072 2.11486427
0.00071819 2.11109553
0.00072566 2.10736582
0.00073313 2.10367434
0.00074060 2.10002031
0.00074807 2.09640298
0.00075554 2.09282163
0.00076302 2.08927554
0.00077049 2.08576403
0.00077796 2.08228643
0.00078543 2.07884209
0.00079290 2.07543039
0.00080037 2.07205070
0.00080784 2.06870244
0.00081531 2.06538503
0.00082278 2.06209790
0.00083025 2.05884051
0.00083772 2.05561232
0.00084519 2.05241282
0.00085266 2.04924149
0.00086013 2.04609786
0.00086761 2.04298144
0.00087508 2.03989175
0.00088255 2.03682836
0.00089002 2.03379081
0.00089749 2.03077868
0.00090496 2.02779154
0.00091243 2.02482898
0.00091990 2.02189060
0.00092737 2.01897600
0.00093484 2.01608482
0.00094231 2.01321667
0.00094978 2.01037119
0.00095725 2.00754802
0.00096472 2.00474683
0.00097220 2.00196726
0.00097967 1.99920899
0.00098714 1.99647170
0.00099461 1.99375506
0.00100208 1.99105878
0.00100955 1.98838254
0.00101702 1.98572605
0.00102449 1.98308903
0.00103196 1.98047118
0.00103943 1.97787224
0.00104690 1.97529193
0.00105437 1.97272999
0.00106184 1.97018615
0.00106932 1.96766017
0.00107679 1.96515180
0.00108426 1.96266078
0.00109173 1.96018689
0.00109920 1.95772989
0.00110667 1.95528955
0.00111414 1.95286564
0.00112161 1.95045796
0.00112908 1.94806627
0.00113655 1.94569038
0.00114402 1.94333007
0.00115149 1.94098514
0.00115896 1.93865539
0.00116643 1.93634063
0.00117391 1.93404066
0.00118138 1.93175530
0.00118885 1.92948437
0.00119632 1.92722768
0.00120379 1.92498505
0.00121126 1.92275632
0.00121873 1.92054131
0.00122620 1.91833985
0.00123367 1.91615177
0.00124114 1.91397693
0.00124861 1.91181515
0.00125608 1.90966629
0.00126355 1.90753018
0.00127103 1.90540668
0.00127850 1.90329565
0.00128597 1.90119692
0.00129344 1.89911037
0.00130091 1.89703586
0.00130838 1.89497324
0.00131585 1.89292237
0.00132332 1.89088314
0.00133079 1.88885540
0.00133826 1.88683902
0.00134573 1.88483389
0.00135320 1.88283987
0.00136067 1.88085684
0.00136814 1.87888469
0.00137562 1.87692329
0.00138309 1.87497253
0.00139056 1.87303229
0.00139803 1.87110247
0.00140550 1.86918294
0.00141297 1.86727360
0.00142044 1.86537435
0.00142791 1.86348507
0.00143538 1.86160567
0.00144285 1.85973603
0.00145032 1.85787607
0.00145779 1.85602567
0.00146526 1.85418475
0.00147273 1.85235321
0.00148021 1.85053094
0.00148768 1.84871787
0.00149515 1.84691388
0.00150262 1.84511891
0.00151009 1.84333285
0.00151756 1.84155561
0.00152503 1.83978712
0.00153250 1.83802728
0.00153997 1.83627602
0.00154744 1.83453324
0.00155491 1.83279887
0.00156238 1.83107282
0.00156985 1.82935503
0.00157733 1.82764540
0.00158480 1.82594386
0.00159227 1.82425033
0.00159974 1.82256475
0.00160721 1.82088703
0.00161468 1.81921710
0.00162215 1.81755490
0.00162962 1.81590035
0.00163709 1.81425337
0.00164456 1.81261391
0.00165203 1.81098189
0.00165950 1.80935724
0.00166697 1.80773991
0.00167444 1.80612982
0.00168192 1.80452691
0.00168939 1.80293111
0.00169686 1.80134237
0.00170433 1.79976062
0.00171180 1.79818580
0.00171927 1.79661785
0.00172674 1.79505671
0.00173421 1.79350232
0.00174168 1.79195462
0.00174915 1.79041357
0.00175662 1.78887909
0.00176409 1.78735113
0.00177156 1.78582964
0.00177904 1.78431457
0.00178651 1.78280585
0.00179398 1.78130345
0.00180145 1.77980730
0.00180892 1.77831735
0.00181639 1.77683355
0.00182386 1.77535585
0.00183133 1.77388421
0.00183880 1.77241857
0.00184627 1.77095888
0.00185374 1.76950510
0.00186121 1.76805717
0.00186868 1.76661506
0.00187615 1.76517871
0.00188363 1.76374808
0.00189110 1.76232313
0.00189857 1.76090380
0.00190604 1.75949006
0.00191351 1.75808185
0.00192098 1.75667915
0.00192845 1.75528190
0.00193592 1.75389006
0.00194339 1.75250360
0.00195086 1.75112246
0.00195833 1.74974662
0.00196580 1.74837602
0.00197327 1.74701063
0.00198074 1.74565042
0.00198822 1.74429533
0.00199569 1.74294533
0.00200316 1.74160039
0.00201063 1.74026047
0.00201810 1.73892553
0.00202557 1.73759552
0.00203304 1.73627043
0.00204051 1.73495020
0.00204798 1.73363481
0.00205545 1.73232422
0.00206292 1.73101840
0.00207039 1.72971730
0.00207786 1.72842090
0.00208534 1.72712916
0.00209281 1.72584205
0.00210028 1.72455954
0.00210775 1.72328159
0.00211522 1.72200817
0.00212269 1.72073926
0.00213016 1.71947480
0.00213763 1.71821479
0.00214510 1.71695918
0.00215257 1.71570795
0.00216004 1.71446106
0.00216751 1.71321848
0.00217498 1.71198019
0.00218245 1.71074615
0.00218993 1.70951634
0.00219740 1.70829073
0.00220487 1.70706929
0.00221234 1.70585199
0.00221981 1.70463880
0.00222728 1.70342969
0.00223475 1.70222465
0.00224222 1.70102363
0.00224969 1.69982662
0.00225716 1.69863359
0.00226463 1.69744450
0.00227210 1.69625934
0.00227957 1.69507809
0.00228705 1.69390070
0.00229452 1.69272717
0.00230199 1.69155745
0.00230946 1.69039154
0.00231693 1.68922940
0.00232440 1.68807101
0.00233187 1.68691634
0.00233934 1.68576538
0.00234681 1.68461810
0.00235428 1.68347447
0.00236175 1.68233447
0.00236922 1.68119809
0.00237669 1.68006528
0.00238416 1.67893605
0.00239164 1.67781035
0.00239911 1.67668817
0.00240658 1.67556949
0.00241405 1.67445429
0.00242152 1.67334254
0.00242899 1.67223422
0.00243646 1.67112932
0.00244393 1.67002780
0.00245140 1.66892966
0.00245887 1.66783486
0.00246634 1.66674340
0.00247381 1.66565524
0.00248128 1.66457038
0.00248875 1.66348878
0.00249623 1.66241044
0.00250370 1.66133532
0.00251117 1.66026342
0.00251864 1.65919470
0.00252611 1.65812917
0.00253358 1.65706678
0.00254105 1.65600753
0.00254852 1.65495140
0.00255599 1.65389837
0.00256346 1.65284842
0.00257093 1.65180153
0.00257840 1.65075769
0.00258587 1.64971688
0.00259335 1.64867908
0.00260082 1.64764427
0.00260829 1.64661243
0.00261576 1.64558356
0.00262323 1.64455763
0.00263070 1.64353462
0.00263817 1.64251452
0.00264564 1.64149731
0.00265311 1.64048298
0.00266058 1.63947151
0.00266805 1.63846289
0.00267552 1.63745709
0.00268299 1.63645410
0.00269046 1.63545391
0.00269794 1.63445650
0.00270541 1.63346186
0.00271288 1.63246996
0.00272035 1.63148080
0.00272782 1.63049437
0.00273529 1.62951063
0.00274276 1.62852959
0.00275023 1.62755122
0.00275770 1.62657552
0.00276517 1.62560246
0.00277264 1.62463204
0.00278011 1.62366423
0.00278758 1.62269903
0.00279506 1.62173641
0.00280253 1.62077638
0.00281000 1.61981891
0.00281747 1.61886398
0.00282494 1.61791160
0.00283241 1.61696173
0.00283988 1.61601438
0.00284735 1.61506952
0.00285482 1.61412714
0.00286229 1.61318724
0.00286976 1.61224979
0.00287723 1.61131478
0.00288470 1.61038221
0.00289217 1.60945205
0.00289965 1.60852431
0.00290712 1.60759895
0.00291459 1.60667598
0.00292206 1.60575538
0.00292953 1.60483713
0.00293700 1.60392123
0.00294447 1.60300767
0.00295194 1.60209643
0.00295941 1.60118749
0.00296688 1.60028086
0.00297435 1.59937651
0.00298182 1.59847444
0.00298929 1.59757463
0.00299676 1.59667707
0.00300424 1.59578176
0.00301171 1.59488868
0.00301918 1.59399781
0.00302665 1.59310916
0.00303412 1.59222270
0.00304159 1.59133842
0.00304906 1.59045633
0.00305653 1.58957640
0.00306400 1.58869862
0.00307147 1.58782299
0.00307894 1.58694949
0.00308641 1.58607812
0.00309388 1.58520886
0.00310136 1.58434170
0.00310883 1.58347663
0.00311630 1.58261365
0.00312377 1.58175274
0.00313124 1.58089389
0.00313871 1.58003710
0.00314618 1.57918235
0.00315365 1.57832963
0.00316112 1.57747894
0.00316859 1.57663026
0.00317606 1.57578359
0.00318353 1.57493891
0.00319100 1.57409622
0.00319847 1.57325550
0.00320595 1.57241676
0.00321342 1.57157997
0.00322089 1.57074513
0.00322836 1.56991223
0.00323583 1.56908126
0.00324330 1.56825222
0.00325077 1.56742509
0.00325824 1.56659986
0.00326571 1.56577653
0.00327318 1.56495509
0.00328065 1.56413553
0.00328812 1.56331784
0.00329559 1.56250201
0.00330307 1.56168803
0.00331054 1.56087590
0.00331801 1.56006560
0.00332548 1.55925713
0.00333295 1.55845049
0.00334042 1.55764565
0.00334789 1.55684262
0.00335536 1.55604139
0.00336283 1.55524194
0.00337030 1.55444427
0.00337777 1.55364838
0.00338524 1.55285425
0.00339271 1.55206188
0.00340018 1.55127125
0.00340766 1.55048237
0.00341513 1.54969522
0.00342260 1.54890979
0.00343007 1.54812609
0.00343754 1.54734409
0.00344501 1.54656380
0.00345248 1.54578521
0.00345995 1.54500830
0.00346742 1.54423308
0.00347489 1.54345953
0.00348236 1.54268764
0.00348983 1.54191742
0.00349730 1.54114885
0.00350477 1.54038193
0.00351225 1.53961664
0.00351972 1.53885299
0.00352719 1.53809096
0.00353466 1.53733055
0.00354213 1.53657175
0.00354960 1.53581455
0.00355707 1.53505896
0.00356454 1.53430495
0.00357201 1.53355253
0.00357948 1.53280168
0.00358695 1.53205241
0.00359442 1.53130470
0.00360189 1.53055855
0.00360937 1.52981395
0.00361684 1.52907090
0.00362431 1.52832938
0.00363178 1.52758940
0.00363925 1.52685094
0.00364672 1.52611401
0.00365419 1.52537858
0.00366166 1.52464467
0.00366913 1.52391225
0.00367660 1.52318134
0.00368407 1.52245191
0.00369154 1.52172396
0.00369901 1.52099749
0.00370648 1.52027249
0.00371396 1.51954896
0.00372143 1.51882689
0.00372890 1.51810627
0.00373637 1.51738710
0.00374384 1.51666937
0.00375131 1.51595307
0.00375878 1.51523821
0.00376625 1.51452477
0.00377372 1.51381275
0.00378119 1.51310215
0.00378866 1.51239295
0.00379613 1.51168515
0.00380360 1.51097876
0.00381108 1.51027375
0.00381855 1.50957013
0.00382602 1.50886789
0.00383349 1.50816702
0.00384096 1.50746753
0.00384843 1.50676940
0.00385590 1.50607262
0.00386337 1.50537721
0.00387084 1.50468314
0.00387831 1.50399041
0.00388578 1.50329902
0.00389325 1.50260897
0.00390072 1.50192024
0.00390819 1.50123284
0.00391567 1.50054675
0.00392314 1.49986198
0.00393061 1.49917852
0.00393808 1.49849636
0.00394555 1.49781549
0.00395302 1.49713592
0.00396049 1.49645764
0.00396796 1.49578064
0.00397543 1.49510492
0.00398290 1.49443048
0.00399037 1.49375730
0.00399784 1.49308539
0.00400531 1.49241473
0.00401278 1.49174533
0.00402026 1.49107718
0.00402773 1.49041028
0.00403520 1.48974462
0.00404267 1.48908019
0.00405014 1.48841700
0.00405761 1.48775503
0.00406508 1.48709429
0.00407255 1.48643476
0.00408002 1.48577645
0.00408749 1.48511935
0.00409496 1.48446345
0.00410243 1.48380875
0.00410990 1.48315525
0.00411738 1.48250294
0.00412485 1.48185181
0.00413232 1.48120187
0.00413979 1.48055311
0.00414726 1.47990553
0.00415473 1.47925911
0.00416220 1.47861386
0.00416967 1.47796977
0.00417714 1.47732684
0.00418461 1.47668507
0.00419208 1.47604444
0.00419955 1.47540496
0.00420702 1.47476662
0.00421449 1.47412942
0.00422197 1.47349335
0.00422944 1.47285841
0.00423691 1.47222460
0.00424438 1.47159190
0.00425185 1.47096033
0.00425932 1.47032987
0.00426679 1.46970052
0.00427426 1.46907227
0.00428173 1.46844512
0.00428920 1.46781908
0.00429667 1.46719412
0.00430414 1.46657026
0.00431161 1.46594749
0.00431909 1.46532579
0.00432656 1.46470518
0.00433403 1.46408564
0.00434150 1.46346718
0.00434897 1.46284978
0.00435644 1.46223344
0.00436391 1.46161817
0.00437138 1.46100395
0.00437885 1.46039079
0.00438632 1.45977868
0.00439379 1.45916761
0.00440126 1.45855759
0.00440873 1.45794860
0.00441620 1.45734065
0.00442368 1.45673374
0.00443115 1.45612785
0.00443862 1.45552299
0.00444609 1.45491914
0.00445356 1.45431632
0.00446103 1.45371451
0.00446850 1.45311372
0.00447597 1.45251393
0.00448344 1.45191515
0.00449091 1.45131736
0.00449838 1.45072058
0.00450585 1.45012479
0.00451332 1.44952999
0.00452079 1.44893618
0.00452827 1.44834336
0.00453574 1.44775152
0.00454321 1.44716065
0.00455068 1.44657076
0.00455815 1.44598185
0.00456562 1.44539390
0.00457309 1.44480692
0.00458056 1.44422090
0.00458803 1.44363584
0.00459550 1.44305173
0.00460297 1.44246858
0.00461044 1.44188638
0.00461791 1.44130513
0.00462539 1.44072482
0.00463286 1.44014545
0.00464033 1.43956702
0.00464780 1.43898952
0.00465527 1.43841296
0.00466274 1.43783732
0.00467021 1.43726261
0.00467768 1.43668883
0.00468515 1.43611596
0.00469262 1.43554401
0.00470009 1.43497298
0.00470756 1.43440285
0.00471503 1.43383364
0.00472250 1.43326533
0.00472998 1.43269792
0.00473745 1.43213141
0.00474492 1.43156580
0.00475239 1.43100109
0.00475986 1.43043726
0.00476733 1.42987432
0.00477480 1.42931227
0.00478227 1.42875110
0.00478974 1.42819082
0.00479721 1.42763141
0.00480468 1.42707287
0.00481215 1.42651521
0.00481962 1.42595841
0.00482710 1.42540248
0.00483457 1.42484742
0.00484204 1.42429322
0.00484951 1.42373987
0.00485698 1.42318739
0.00486445 1.42263575
0.00487192 1.42208497
0.00487939 1.42153503
0.00488686 1.42098594
0.00489433 1.42043769
0.00490180 1.41989029
0.00490927 1.41934372
0.00491674 1.41879798
0.00492421 1.41825308
0.00493169 1.41770901
0.00493916 1.41716577
0.00494663 1.41662335
0.00495410 1.41608176
0.00496157 1.41554098
0.00496904 1.41500102
0.00497651 1.41446188
0.00498398 1.41392355
0.00499145 1.41338603
0.00499892 1.41284932
0.00500639 1.41231342
0.00501386 1.41177831
0.00502133 1.41124401
0.00502880 1.41071051
0.00503628 1.41017780
0.00504375 1.40964589
0.00505122 1.40911477
0.00505869 1.40858443
0.00506616 1.40805489
0.00507363 1.40752612
0.00508110 1.40699814
0.00508857 1.40647094
0.00509604 1.40594452
0.00510351 1.40541887
0.00511098 1.40489400
0.00511845 1.40436989
0.00512592 1.40384656
0.00513340 1.40332399
0.00514087 1.40280218
0.00514834 1.40228114
0.00515581 1.40176085
0.00516328 1.40124133
0.00517075 1.40072255
0.00517822 1.40020453
0.00518569 1.39968726
0.00519316 1.39917074
0.00520063 1.39865497
0.00520810 1.39813994
0.00521557 1.39762565
0.00522304 1.39711211
0.00523051 1.39659930
0.00523799 1.39608722
0.00524546 1.39557588
0.00525293 1.39506528
0.00526040 1.39455540
0.00526787 1.39404625
0.00527534 1.39353782
0.00528281 1.39303012
0.00529028 1.39252314
0.00529775 1.39201688
0.00530522 1.39151133
0.00531269 1.39100650
0.00532016 1.39050239
0.00532763 1.38999898
0.00533511 1.38949629
0.00534258 1.38899430
0.00535005 1.38849301
0.00535752 1.38799243
0.00536499 1.38749256
0.00537246 1.38699338
0.00537993 1.38649489
0.00538740 1.38599711
0.00539487 1.38550002
0.00540234 1.38500361
0.00540981 1.38450790
0.00541728 1.38401288
0.00542475 1.38351854
0.00543222 1.38302489
0.00543970 1.38253192
0.00544717 1.38203963
0.00545464 1.38154802
0.00546211 1.38105708
0.00546958 1.38056682
0.00547705 1.38007723
0.00548452 1.37958831
0.00549199 1.37910007
0.00549946 1.37861248
0.00550693 1.37812557
0.00551440 1.37763932
0.00552187 1.37715373
0.00552934 1.37666880
0.00553681 1.37618453
0.00554429 1.37570092
0.00555176 1.37521796
0.00555923 1.37473565
0.00556670 1.37425400
0.00557417 1.37377299
0.00558164 1.37329264
0.00558911 1.37281293
0.00559658 1.37233386
0.00560405 1.37185544
0.00561152 1.37137765
0.00561899 1.37090051
0.00562646 1.37042400
0.00563393 1.36994813
0.00564141 1.36947290
0.00564888 1.36899829
0.00565635 1.36852432
0.00566382 1.36805098
0.00567129 1.36757826
0.00567876 1.36710617
0.00568623 1.36663471
0.00569370 1.36616387
0.00570117 1.36569364
0.00570864 1.36522404
0.00571611 1.36475506
0.00572358 1.36428669
0.00573105 1.36381893
0.00573852 1.36335179
0.00574600 1.36288526
0.00575347 1.36241934
0.00576094 1.36195403
0.00576841 1.36148932
0.00577588 1.36102522
0.00578335 1.36056173
0.00579082 1.36009883
0.00579829 1.35963654
0.00580576 1.35917484
0.00581323 1.35871374
0.00582070 1.35825324
0.00582817 1.35779333
0.00583564 1.35733401
0.00584312 1.35687529
0.00585059 1.35641715
0.00585806 1.35595960
0.00586553 1.35550264
0.00587300 1.35504627
0.00588047 1.35459047
0.00588794 1.35413526
0.00589541 1.35368063
0.00590288 1.35322658
0.00591035 1.35277311
0.00591782 1.35232021
0.00592529 1.35186789
0.00593276 1.35141614
0.00594023 1.35096497
0.00594771 1.35051436
0.00595518 1.35006433
0.00596265 1.34961486
0.00597012 1.34916595
0.00597759 1.34871762
0.00598506 1.34826984
0.00599253 1.34782263
0.00600000 1.34737598
0.00600747 1.34692988
0.00601494 1.34648435
0.00602241 1.34603937
0.00602988 1.34559495
0.00603735 1.34515108
0.00604482 1.34470776
0.00605230 1.34426499
0.00605977 1.34382277
0.00606724 1.34338111
0.00607471 1.34293998
0.00608218 1.34249941
0.00608965 1.34205937
0.00609712 1.34161989
0.00610459 1.34118094
0.00611206 1.34074253
0.00611953 1.34030466
0.00612700 1.33986733
0.00613447 1.33943053
0.00614194 1.33899427
0.00614942 1.33855855
0.00615689 1.33812335
0.00616436 1.33768869
0.00617183 1.33725456
0.00617930 1.33682095
0.00618677 1.33638787
0.00619424 1.33595532
0.00620171 1.33552329
0.00620918 1.33509179
0.00621665 1.33466081
0.00622412 1.33423035
0.00623159 1.33380041
0.00623906 1.33337098
0.00624653 1.33294208
0.00625401 1.33251369
0.00626148 1.33208581
0.00626895 1.33165845
0.00627642 1.33123160
0.00628389 1.33080526
0.00629136 1.33037944
0.00629883 1.32995412
0.00630630 1.32952930
0.00631377 1.32910500
0.00632124 1.32868119
0.00632871 1.32825790
0.00633618 1.32783510
0.00634365 1.32741281
0.00635113 1.32699102
0.00635860 1.32656972
0.00636607 1.32614893
0.00637354 1.32572863
0.00638101 1.32530882
0.00638848 1.32488951
0.00639595 1.32447070
0.00640342 1.32405237
0.00641089 1.32363454
0.00641836 1.32321719
0.00642583 1.32280034
0.00643330 1.32238397
0.00644077 1.32196809
0.00644824 1.32155270
0.00645572 1.32113778
0.00646319 1.32072336
0.00647066 1.32030941
0.00647813 1.31989594
0.00648560 1.31948296
0.00649307 1.31907045
0.00650054 1.31865842
0.00650801 1.31824687
0.00651548 1.31783579
0.00652295 1.31742518
0.00653042 1.31701505
0.00653789 1.31660539
0.00654536 1.31619621
0.00655283 1.31578749
0.00656031 1.31537924
0.00656778 1.31497146
0.00657525 1.31456414
0.00658272 1.31415729
0.00659019 1.31375091
0.00659766 1.31334499
0.00660513 1.31293953
0.00661260 1.31253453
0.00662007 1.31212999
0.00662754 1.31172592
0.00663501 1.31132230
0.00664248 1.31091914
0.00664995 1.31051643
0.00665743 1.31011418
0.00666490 1.30971238
0.00667237 1.30931104
0.00667984 1.30891015
0.00668731 1.30850971
0.00669478 1.30810972
0.00670225 1.30771018
0.00670972 1.30731109
0.00671719 1.30691244
0.00672466 1.30651424
0.00673213 1.30611649
0.00673960 1.30571918
0.00674707 1.30532231
0.00675454 1.30492589
0.00676202 1.30452990
0.00676949 1.30413436
0.00677696 1.30373926
0.00678443 1.30334459
0.00679190 1.30295037
0.00679937 1.30255657
0.00680684 1.30216322
0.00681431 1.30177030
0.00682178 1.30137781
0.00682925 1.30098575
0.00683672 1.30059413
0.00684419 1.30020294
0.00685166 1.29981217
0.00685914 1.29942184
0.00686661 1.29903193
0.00687408 1.29864245
0.00688155 1.29825340
0.00688902 1.29786477
0.00689649 1.29747657
0.00690396 1.29708878
0.00691143 1.29670143
0.00691890 1.29631449
0.00692637 1.29592797
0.00693384 1.29554187
0.00694131 1.29515620
0.00694878 1.29477094
0.00695625 1.29438609
0.00696373 1.29400166
0.00697120 1.29361765
0.00697867 1.29323405
0.00698614 1.29285087
0.00699361 1.29246809
0.00700108 1.29208573
0.00700855 1.29170378
0.00701602 1.29132224
0.00702349 1.29094111
0.00703096 1.29056039
0.00703843 1.29018007
0.00704590 1.28980016
0.00705337 1.28942066
0.00706084 1.28904156
0.00706832 1.28866286
0.00707579 1.28828457
0.00708326 1.28790668
0.00709073 1.28752919
0.00709820 1.28715210
0.00710567 1.28677541
0.00711314 1.28639912
0.00712061 1.28602323
0.00712808 1.28564773
0.00713555 1.28527263
0.00714302 1.28489793
0.00715049 1.28452362
0.00715796 1.28414970
0.00716544 1.28377618
0.00717291 1.28340304
0.00718038 1.28303030
0.00718785 1.28265795
0.00719532 1.28228599
0.00720279 1.28191442
0.00721026 1.28154324
0.00721773 1.28117245
0.00722520 1.28080204
0.00723267 1.28043201
0.00724014 1.28006237
0.00724761 1.27969312
0.00725508 1.27932425
0.00726255 1.27895576
0.00727003 1.27858765
0.00727750 1.27821992
0.00728497 1.27785258
0.00729244 1.27748561
0.00729991 1.27711902
0.00730738 1.27675281
0.00731485 1.27638698
0.00732232 1.27602152
0.00732979 1.27565644
0.00733726 1.27529173
0.00734473 1.27492739
0.00735220 1.27456343
0.00735967 1.27419985
0.00736715 1.27383663
0.00737462 1.27347378
0.00738209 1.27311131
0.00738956 1.27274920
0.00739703 1.27238747
0.00740450 1.27202610
0.00741197 1.27166510
0.00741944 1.27130446
0.00742691 1.27094419
0.00743438 1.27058428
0.00744185 1.27022474
0.00744932 1.26986557
0.00745679 1.26950675
0.00746426 1.26914830
0.00747174 1.26879021
0.00747921 1.26843248
0.00748668 1.26807511
0.00749415 1.26771810
0.00750162 1.26736144
0.00750909 1.26700515
0.00751656 1.26664921
0.00752403 1.26629363
0.00753150 1.26593840
0.00753897 1.26558353
0.00754644 1.26522901
0.00755391 1.26487485
0.00756138 1.26452104
0.00756885 1.26416758
0.00757633 1.26381447
0.00758380 1.26346171
0.00759127 1.26310931
0.00759874 1.26275725
0.00760621 1.26240554
0.00761368 1.26205418
0.00762115 1.26170317
0.00762862 1.26135250
0.00763609 1.26100218
0.00764356 1.26065220
0.00765103 1.26030257
0.00765850 1.25995328
0.00766597 1.25960434
0.00767345 1.25925574
0.00768092 1.25890748
0.00768839 1.25855956
0.00769586 1.25821198
0.00770333 1.25786474
0.00771080 1.25751785
0.00771827 1.25717129
0.00772574 1.25682506
0.00773321 1.25647918
0.00774068 1.25613363
0.00774815 1.25578842
0.00775562 1.25544354
0.00776309 1.25509900
0.00777056 1.25475479
0.00777804 1.25441092
0.00778551 1.25406737
0.00779298 1.25372416
0.00780045 1.25338129
0.00780792 1.25303874
0.00781539 1.25269652
0.00782286 1.25235463
0.00783033 1.25201307
0.00783780 1.25167184
0.00784527 1.25133094
0.00785274 1.25099036
0.00786021 1.25065011
0.00786768 1.25031019
0.00787516 1.24997059
0.00788263 1.24963132
0.00789010 1.24929237
0.00789757 1.24895374
0.00790504 1.24861544
0.00791251 1.24827746
0.00791998 1.24793980
0.00792745 1.24760246
0.00793492 1.24726544
0.00794239 1.24692874
0.00794986 1.24659236
0.00795733 1.24625630
0.00796480 1.24592056
0.00797227 1.24558513
0.00797975 1.24525002
0.00798722 1.24491523
0.00799469 1.24458075
0.00800216 1.24424659
0.00800963 1.24391274
0.00801710 1.24357921
0.00802457 1.24324599
0.00803204 1.24291308
0.00803951 1.24258048
0.00804698 1.24224820
0.00805445 1.24191622
0.00806192 1.24158456
0.00806939 1.24125320
0.00807686 1.24092216
0.00808434 1.24059142
0.00809181 1.24026099
0.00809928 1.23993087
0.00810675 1.23960106
0.00811422 1.23927155
0.00812169 1.23894235
0.00812916 1.23861345
0.00813663 1.23828486
0.00814410 1.23795657
0.00815157 1.23762859
0.00815904 1.23730091
0.00816651 1.23697353
0.00817398 1.23664645
0.00818146 1.23631968
0.00818893 1.23599320
0.00819640 1.23566703
0.00820387 1.23534115
0.00821134 1.23501557
0.00821881 1.23469030
0.00822628 1.23436532
0.00823375 1.23404063
0.00824122 1.23371625
0.00824869 1.23339216
0.00825616 1.23306837
0.00826363 1.23274487
0.00827110 1.23242167
0.00827857 1.23209876
0.00828605 1.23177614
0.00829352 1.23145382
0.00830099 1.23113179
0.00830846 1.23081006
0.00831593 1.23048861
0.00832340 1.23016746
0.00833087 1.22984659
0.00833834 1.22952602
0.00834581 1.22920574
0.00835328 1.22888574
0.00836075 1.22856604
0.00836822 1.22824662
0.00837569 1.22792749
0.00838317 1.22760864
0.00839064 1.22729009
0.00839811 1.22697182
0.00840558 1.22665383
0.00841305 1.22633613
0.00842052 1.22601871
0.00842799 1.22570158
0.00843546 1.22538473
0.00844293 1.22506816
0.00845040 1.22475188
0.00845787 1.22443588
0.00846534 1.22412016
0.00847281 1.22380472
0.00848028 1.22348956
0.00848776 1.22317468
0.00849523 1.22286008
0.00850270 1.22254576
0.00851017 1.22223171
0.00851764 1.22191795
0.00852511 1.22160446
0.00853258 1.22129125
0.00854005 1.22097832
0.00854752 1.22066566
0.00855499 1.22035328
0.00856246 1.22004117
0.00856993 1.21972934
0.00857740 1.21941778
0.00858487 1.21910650
0.00859235 1.21879549
0.00859982 1.21848475
0.00860729 1.21817428
0.00861476 1.21786409
0.00862223 1.21755416
0.00862970 1.21724451
0.00863717 1.21693513
0.00864464 1.21662602
0.00865211 1.21631717
0.00865958 1.21600860
0.00866705 1.21570029
0.00867452 1.21539225
0.00868199 1.21508448
0.00868947 1.21477698
0.00869694 1.21446974
0.00870441 1.21416277
0.00871188 1.21385607
0.00871935 1.21354963
0.00872682 1.21324346
0.00873429 1.21293754
0.00874176 1.21263190
0.00874923 1.21232652
0.00875670 1.21202140
0.00876417 1.21171654
0.00877164 1.21141194
0.00877911 1.21110761
0.00878658 1.21080354
0.00879406 1.21049972
0.00880153 1.21019617
0.00880900 1.20989288
0.00881647 1.20958985
0.00882394 1.20928708
0.00883141 1.20898456
0.00883888 1.20868230
0.00884635 1.20838031
0.00885382 1.20807856
0.00886129 1.20777708
0.00886876 1.20747585
0.00887623 1.20717488
0.00888370 1.20687416
0.00889118 1.20657370
0.00889865 1.20627349
0.00890612 1.20597354
0.00891359 1.20567384
0.00892106 1.20537440
0.00892853 1.20507520
0.00893600 1.20477626
0.00894347 1.20447757
0.00895094 1.20417914
0.00895841 1.20388095
0.00896588 1.20358302
0.00897335 1.20328533
0.00898082 1.20298790
0.00898829 1.20269072
0.00899577 1.20239378
0.00900324 1.20209709
0.00901071 1.20180066
0.00901818 1.20150447
0.00902565 1.20120852
0.00903312 1.20091283
0.00904059 1.20061738
0.00904806 1.20032218
0.00905553 1.20002722
0.00906300 1.19973251
0.00907047 1.19943804
0.00907794 1.19914382
0.00908541 1.19884985
0.00909288 1.19855611
0.00910036 1.19826262
0.00910783 1.19796938
0.00911530 1.19767637
0.00912277 1.19738361
0.00913024 1.19709109
0.00913771 1.19679881
0.00914518 1.19650678
0.00915265 1.19621498
0.00916012 1.19592343
0.00916759 1.19563211
0.00917506 1.19534103
0.00918253 1.19505020
0.00919000 1.19475960
0.00919748 1.19446924
0.00920495 1.19417911
0.00921242 1.19388923
0.00921989 1.19359958
0.00922736 1.19331017
0.00923483 1.19302100
0.00924230 1.19273206
0.00924977 1.19244336
0.00925724 1.19215489
0.00926471 1.19186666
0.00927218 1.19157866
0.00927965 1.19129090
0.00928712 1.19100337
0.00929459 1.19071607
0.00930207 1.19042901
0.00930954 1.19014218
0.00931701 1.18985558
0.00932448 1.18956921
0.00933195 1.18928308
0.00933942 1.18899717
0.00934689 1.18871150
0.00935436 1.18842606
0.00936183 1.18814085
0.00936930 1.18785586
0.00937677 1.18757111
0.00938424 1.18728659
0.00939171 1.18700229
0.00939919 1.18671822
0.00940666 1.18643438
0.00941413 1.18615077
0.00942160 1.18586739
0.00942907 1.18558423
0.00943654 1.18530130
0.00944401 1.18501859
0.00945148 1.18473611
0.00945895 1.18445386
0.00946642 1.18417183
0.00947389 1.18389002
0.00948136 1.18360844
0.00948883 1.18332708
0.00949630 1.18304595
0.00950378 1.18276504
0.00951125 1.18248435
0.00951872 1.18220389
0.00952619 1.18192365
0.00953366 1.18164363
0.00954113 1.18136383
0.00954860 1.18108425
0.00955607 1.18080489
0.00956354 1.18052576
0.00957101 1.18024684
0.00957848 1.17996814
0.00958595 1.17968967
0.00959342 1.17941141
0.00960089 1.17913337
0.00960837 1.17885555
0.00961584 1.17857795
0.00962331 1.17830056
0.00963078 1.17802339
0.00963825 1.17774644
0.00964572 1.17746971
0.00965319 1.17719319
0.00966066 1.17691689
0.00966813 1.17664080
0.00967560 1.17636493
0.00968307 1.17608928
0.00969054 1.17581384
0.00969801 1.17553861
0.00970549 1.17526360
0.00971296 1.17498880
0.00972043 1.17471421
0.00972790 1.17443984
0.00973537 1.17416568
0.00974284 1.17389173
0.00975031 1.17361800
0.00975778 1.17334448
0.00976525 1.17307116
0.00977272 1.17279806
0.00978019 1.17252517
0.00978766 1.17225249
0.00979513 1.17198003
0.00980260 1.17170777
0.00981008 1.17143572
0.00981755 1.17116388
0.00982502 1.17089224
0.00983249 1.17062082
0.00983996 1.17034961
0.00984743 1.17007860
0.00985490 1.16980780
0.00986237 1.16953721
0.00986984 1.16926682
0.00987731 1.16899664
0.00988478 1.16872667
0.00989225 1.16845690
0.00989972 1.16818734
0.00990720 1.16791799
0.00991467 1.16764884
0.00992214 1.16737989
0.00992961 1.16711115
0.00993708 1.16684262
0.00994455 1.16657428
0.00995202 1.16630616
0.00995949 1.16603823
0.00996696 1.16577051
0.00997443 1.16550299
0.00998190 1.16523567
0.00998937 1.16496855
0.00999684 1.16470164
0.01000431 1.16443493
0.01001179 1.16416842
0.01001926 1.16390211
0.01002673 1.16363600
0.01003420 1.16337009
0.01004167 1.16310438
0.01004914 1.16283887
0.01005661 1.16257355
0.01006408 1.16230844
0.01007155 1.16204353
0.01007902 1.16177882
0.01008649 1.16151430
0.01009396 1.16124998
0.01010143 1.16098586
0.01010890 1.16072194
0.01011638 1.16045821
0.01012385 1.16019468
0.01013132 1.15993135
0.01013879 1.15966821
0.01014626 1.15940527
0.01015373 1.15914252
0.01016120 1.15887997
0.01016867 1.15861762
0.01017614 1.15835546
0.01018361 1.15809349
0.01019108 1.15783172
0.01019855 1.15757014
0.01020602 1.15730875
0.01021350 1.15704756
0.01022097 1.15678656
0.01022844 1.15652576
0.01023591 1.15626514
0.01024338 1.15600472
0.01025085 1.15574449
0.01025832 1.15548445
0.01026579 1.15522461
0.01027326 1.15496495
0.01028073 1.15470549
0.01028820 1.15444621
0.01029567 1.15418713
0.01030314 1.15392823
0.01031061 1.15366953
0.01031809 1.15341101
0.01032556 1.15315269
0.01033303 1.15289455
0.01034050 1.15263660
0.01034797 1.15237884
0.01035544 1.15212127
0.01036291 1.15186388
0.01037038 1.15160669
0.01037785 1.15134968
0.01038532 1.15109285
0.01039279 1.15083622
0.01040026 1.15057977
0.01040773 1.15032350
0.01041521 1.15006743
0.01042268 1.14981153
0.01043015 1.14955583
0.01043762 1.14930030
0.01044509 1.14904497
0.01045256 1.14878981
0.01046003 1.14853484
0.01046750 1.14828006
0.01047497 1.14802546
0.01048244 1.14777104
0.01048991 1.14751681
0.01049738 1.14726276
0.01050485 1.14700889
0.01051232 1.14675520
0.01051980 1.14650170
0.01052727 1.14624838
0.01053474 1.14599524
0.01054221 1.14574228
0.01054968 1.14548950
0.01055715 1.14523690
0.01056462 1.14498449
0.01057209 1.14473225
0.01057956 1.14448020
0.01058703 1.14422832
0.01059450 1.14397662
0.01060197 1.14372511
0.01060944 1.14347377
0.01061691 1.14322261
0.01062439 1.14297163
0.01063186 1.14272083
0.01063933 1.14247020
0.01064680 1.14221976
0.01065427 1.14196949
0.01066174 1.14171940
0.01066921 1.14146948
0.01067668 1.14121975
0.01068415 1.14097019
0.01069162 1.14072080
0.01069909 1.14047159
0.01070656 1.14022256
0.01071403 1.13997371
0.01072151 1.13972503
0.01072898 1.13947652
0.01073645 1.13922819
0.01074392 1.13898003
0.01075139 1.13873205
0.01075886 1.13848424
0.01076633 1.13823661
0.01077380 1.13798915
0.01078127 1.13774186
0.01078874 1.13749475
0.01079621 1.13724781
0.01080368 1.13700104
0.01081115 1.13675444
0.01081862 1.13650802
0.01082610 1.13626177
0.01083357 1.13601569
0.01084104 1.13576978
0.01084851 1.13552405
0.01085598 1.13527848
0.01086345 1.13503309
0.01087092 1.13478786
0.01087839 1.13454281
0.01088586 1.13429792
0.01089333 1.13405321
0.01090080 1.13380867
0.01090827 1.13356429
0.01091574 1.13332009
0.01092322 1.13307605
0.01093069 1.13283218
0.01093816 1.13258848
0.01094563 1.13234495
0.01095310 1.13210159
0.01096057 1.13185839
0.01096804 1.13161537
0.01097551 1.13137251
0.01098298 1.13112981
0.01099045 1.13088729
0.01099792 1.13064493
0.01100539 1.13040274
0.01101286 1.13016071
0.01102033 1.12991885
0.01102781 1.12967715
0.01103528 1.12943562
0.01104275 1.12919426
0.01105022 1.12895306
0.01105769 1.12871203
0.01106516 1.12847116
0.01107263 1.12823045
0.01108010 1.12798991
0.01108757 1.12774953
0.01109504 1.12750932
0.01110251 1.12726927
0.01110998 1.12702938
0.01111745 1.12678966
0.01112492 1.12655010
0.01113240 1.12631070
0.01113987 1.12607147
0.01114734 1.12583240
0.01115481 1.12559348
0.01116228 1.12535474
0.01116975 1.12511615
0.01117722 1.12487772
0.01118469 1.12463946
0.01119216 1.12440135
0.01119963 1.12416341
0.01120710 1.12392563
0.01121457 1.12368800
0.01122204 1.12345054
0.01122952 1.12321324
0.01123699 1.12297610
0.01124446 1.12273911
0.01125193 1.12250229
0.01125940 1.12226562
0.01126687 1.12202912
0.01127434 1.12179277
0.01128181 1.12155658
0.01128928 1.12132055
0.01129675 1.12108467
0.01130422 1.12084896
0.01131169 1.12061340
0.01131916 1.12037800
0.01132663 1.12014276
0.01133411 1.11990767
0.01134158 1.11967274
0.01134905 1.11943797
0.01135652 1.11920335
0.01136399 1.11896889
0.01137146 1.11873458
0.01137893 1.11850043
0.01138640 1.11826644
0.01139387 1.11803260
0.01140134 1.11779892
0.01140881 1.11756539
0.01141628 1.11733201
0.01142375 1.11709879
0.01143123 1.11686573
0.01143870 1.11663282
0.01144617 1.11640006
0.01145364 1.11616746
0.01146111 1.11593501
0.01146858 1.11570271
0.01147605 1.11547057
0.01148352 1.11523858
0.01149099 1.11500674
0.01149846 1.11477505
0.01150593 1.11454352
0.01151340 1.11431214
0.01152087 1.11408091
0.01152834 1.11384983
0.01153582 1.11361890
0.01154329 1.11338813
0.01155076 1.11315750
0.01155823 1.11292703
0.01156570 1.11269671
0.01157317 1.11246653
0.01158064 1.11223651
0.01158811 1.11200664
0.01159558 1.11177692
0.01160305 1.11154735
0.01161052 1.11131793
0.01161799 1.11108865
0.01162546 1.11085953
0.01163293 1.11063055
0.01164041 1.11040173
0.01164788 1.11017305
0.01165535 1.10994452
0.01166282 1.10971614
0.01167029 1.10948791
0.01167776 1.10925982
0.01168523 1.10903188
0.01169270 1.10880409
0.01170017 1.10857645
0.01170764 1.10834896
0.01171511 1.10812161
0.01172258 1.10789441
0.01173005 1.10766735
0.01173753 1.10744044
0.01174500 1.10721368
0.01175247 1.10698706
0.01175994 1.10676059
0.01176741 1.10653426
0.01177488 1.10630808
0.01178235 1.10608205
0.01178982 1.10585616
0.01179729 1.10563041
0.01180476 1.10540481
0.01181223 1.10517935
0.01181970 1.10495404
0.01182717 1.10472887
0.01183464 1.10450385
0.01184212 1.10427897
0.01184959 1.10405423
0.01185706 1.10382964
0.01186453 1.10360519
0.01187200 1.10338088
0.01187947 1.10315672
0.01188694 1.10293270
0.01189441 1.10270882
0.01190188 1.10248508
0.01190935 1.10226149
0.01191682 1.10203803
0.01192429 1.10181472
0.01193176 1.10159155
0.01193924 1.10136853
0.01194671 1.10114564
0.01195418 1.10092289
0.01196165 1.10070029
0.01196912 1.10047782
0.01197659 1.10025550
0.01198406 1.10003332
0.01199153 1.09981127
0.01199900 1.09958937
0.01200647 1.09936761
0.01201394 1.09914599
0.01202141 1.09892450
0.01202888 1.09870316
0.01203635 1.09848195
0.01204383 1.09826088
0.01205130 1.09803996
0.01205877 1.09781917
0.01206624 1.09759852
0.01207371 1.09737800
0.01208118 1.09715763
0.01208865 1.09693739
0.01209612 1.09671730
0.01210359 1.09649733
0.01211106 1.09627751
0.01211853 1.09605782
0.01212600 1.09583828
0.01213347 1.09561886
0.01214094 1.09539959
0.01214842 1.09518045
0.01215589 1.09496145
0.01216336 1.09474258
0.01217083 1.09452385
0.01217830 1.09430526
0.01218577 1.09408680
0.01219324 1.09386847
0.01220071 1.09365029
0.01220818 1.09343223
0.01221565 1.09321432
0.01222312 1.09299654
0.01223059 1.09277889
0.01223806 1.09256137
0.01224554 1.09234400
0.01225301 1.09212675
0.01226048 1.09190964
0.01226795 1.09169267
0.01227542 1.09147582
0.01228289 1.09125911
0.01229036 1.09104254
0.01229783 1.09082610
0.01230530 1.09060979
0.01231277 1.09039361
0.01232024 1.09017757
0.01232771 1.08996166
0.01233518 1.08974588
0.01234265 1.08953023
0.01235013 1.08931472
0.01235760 1.08909934
0.01236507 1.08888409
0.01237254 1.08866897
0.01238001 1.08845398
0.01238748 1.08823913
0.01239495 1.08802441
0.01240242 1.08780981
0.01240989 1.08759535
0.01241736 1.08738102
0.01242483 1.08716682
0.01243230 1.08695275
0.01243977 1.08673881
0.01244725 1.08652500
0.01245472 1.08631132
0.01246219 1.08609777
0.01246966 1.08588435
0.01247713 1.08567106
0.01248460 1.08545789
0.01249207 1.08524486
0.01249954 1.08503196
0.01250701 1.08481918
0.01251448 1.08460654
0.01252195 1.08439402
0.01252942 1.08418163
0.01253689 1.08396937
0.01254436 1.08375724
0.01255184 1.08354523
0.01255931 1.08333335
0.01256678 1.08312161
0.01257425 1.08290998
0.01258172 1.08269849
0.01258919 1.08248712
0.01259666 1.08227588
0.01260413 1.08206477
0.01261160 1.08185378
0.01261907 1.08164292
0.01262654 1.08143219
0.01263401 1.08122158
0.01264148 1.08101110
0.01264895 1.08080074
0.01265643 1.08059051
0.01266390 1.08038041
0.01267137 1.08017043
0.01267884 1.07996058
0.01268631 1.07975085
0.01269378 1.07954125
0.01270125 1.07933177
0.01270872 1.07912242
0.01271619 1.07891319
0.01272366 1.07870409
0.01273113 1.07849511
0.01273860 1.07828625
0.01274607 1.07807752
0.01275355 1.07786891
0.01276102 1.07766043
0.01276849 1.07745207
0.01277596 1.07724383
0.01278343 1.07703572
0.01279090 1.07682773
0.01279837 1.07661987
0.01280584 1.07641212
0.01281331 1.07620450
0.01282078 1.07599700
0.01282825 1.07578963
0.01283572 1.07558237
0.01284319 1.07537524
0.01285066 1.07516823
0.01285814 1.07496135
0.01286561 1.07475458
0.01287308 1.07454794
0.01288055 1.07434141
0.01288802 1.07413501
0.01289549 1.07392873
0.01290296 1.07372258
0.01291043 1.07351654
0.01291790 1.07331062
0.01292537 1.07310482
0.01293284 1.07289915
0.01294031 1.07269359
0.01294778 1.07248816
0.01295526 1.07228284
0.01296273 1.07207765
0.01297020 1.07187257
0.01297767 1.07166762
0.01298514 1.07146278
0.01299261 1.07125806
0.01300008 1.07105347
0.01300755 1.07084899
0.01301502 1.07064463
0.01302249 1.07044039
0.01302996 1.07023627
0.01303743 1.07003226
0.01304490 1.06982838
0.01305237 1.06962461
0.01305985 1.06942096
0.01306732 1.06921743
0.01307479 1.06901402
0.01308226 1.06881073
0.01308973 1.06860755
0.01309720 1.06840449
0.01310467 1.06820155
0.01311214 1.06799872
0.01311961 1.06779602
0.01312708 1.06759343
0.01313455 1.06739095
0.01314202 1.06718860
0.01314949 1.06698635
0.01315696 1.06678423
0.01316444 1.06658222
0.01317191 1.06638033
0.01317938 1.06617856
0.01318685 1.06597690
0.01319432 1.06577535
0.01320179 1.06557392
0.01320926 1.06537261
0.01321673 1.06517141
0.01322420 1.06497033
0.01323167 1.06476937
0.01323914 1.06456851
0.01324661 1.06436778
0.01325408 1.06416715
0.01326156 1.06396665
0.01326903 1.06376625
0.01327650 1.06356597
0.01328397 1.06336581
0.01329144 1.06316576
0.01329891 1.06296582
0.01330638 1.06276600
0.01331385 1.06256629
0.01332132 1.06236669
0.01332879 1.06216721
0.01333626 1.06196784
0.01334373 1.06176859
0.01335120 1.06156945
0.01335867 1.06137042
0.01336615 1.06117150
0.01337362 1.06097270
0.01338109 1.06077400
0.01338856 1.06057543
0.01339603 1.06037696
0.01340350 1.06017861
0.01341097 1.05998036
0.01341844 1.05978223
0.01342591 1.05958421
0.01343338 1.05938631
0.01344085 1.05918851
0.01344832 1.05899083
0.01345579 1.05879326
0.01346327 1.05859579
0.01347074 1.05839844
0.01347821 1.05820120
0.01348568 1.05800408
0.01349315 1.05780706
0.01350062 1.05761015
0.01350809 1.05741335
0.01351556 1.05721667
0.01352303 1.05702009
0.01353050 1.05682363
0.01353797 1.05662727
0.01354544 1.05643102
0.01355291 1.05623489
0.01356038 1.05603886
0.01356786 1.05584294
0.01357533 1.05564713
0.01358280 1.05545144
0.01359027 1.05525585
0.01359774 1.05506037
0.01360521 1.05486499
0.01361268 1.05466973
0.01362015 1.05447458
0.01362762 1.05427953
0.01363509 1.05408459
0.01364256 1.05388976
0.01365003 1.05369504
0.01365750 1.05350043
0.01366497 1.05330593
0.01367245 1.05311153
0.01367992 1.05291724
0.01368739 1.05272306
0.01369486 1.05252898
0.01370233 1.05233502
0.01370980 1.05214116
0.01371727 1.05194740
0.01372474 1.05175376
0.01373221 1.05156022
0.01373968 1.05136679
0.01374715 1.05117346
0.01375462 1.05098024
0.01376209 1.05078713
0.01376957 1.05059412
0.01377704 1.05040122
0.01378451 1.05020843
0.01379198 1.05001574
0.01379945 1.04982316
0.01380692 1.04963068
0.01381439 1.04943831
0.01382186 1.04924605
0.01382933 1.04905389
0.01383680 1.04886183
0.01384427 1.04866989
0.01385174 1.04847804
0.01385921 1.04828630
0.01386668 1.04809467
0.01387416 1.04790314
0.01388163 1.04771171
0.01388910 1.04752039
0.01389657 1.04732918
0.01390404 1.04713806
0.01391151 1.04694706
0.01391898 1.04675615
0.01392645 1.04656535
0.01393392 1.04637465
0.01394139 1.04618406
0.01394886 1.04599357
0.01395633 1.04580319
0.01396380 1.04561291
0.01397128 1.04542273
0.01397875 1.04523265
0.01398622 1.04504268
0.01399369 1.04485281
0.01400116 1.04466304
0.01400863 1.04447338
0.01401610 1.04428382
0.01402357 1.04409436
0.01403104 1.04390500
0.01403851 1.04371575
0.01404598 1.04352659
0.01405345 1.04333754
0.01406092 1.04314860
0.01406839 1.04295975
0.01407587 1.04277101
0.01408334 1.04258236
0.01409081 1.04239382
0.01409828 1.04220538
0.01410575 1.04201704
0.01411322 1.04182880
0.01412069 1.04164067
0.01412816 1.04145263
0.01413563 1.04126470
0.01414310 1.04107686
0.01415057 1.04088913
0.01415804 1.04070150
0.01416551 1.04051396
0.01417298 1.04032653
0.01418046 1.04013920
0.01418793 1.03995197
0.01419540 1.03976484
0.01420287 1.03957781
0.01421034 1.03939087
0.01421781 1.03920404
0.01422528 1.03901731
0.01423275 1.03883068
0.01424022 1.03864414
0.01424769 1.03845771
0.01425516 1.03827137
0.01426263 1.03808514
0.01427010 1.03789900
0.01427758 1.03771296
0.01428505 1.03752702
0.01429252 1.03734118
0.01429999 1.03715544
0.01430746 1.03696979
0.01431493 1.03678425
0.01432240 1.03659880
0.01432987 1.03641345
0.01433734 1.03622820
0.01434481 1.03604305
0.01435228 1.03585799
0.01435975 1.03567304
0.01436722 1.03548818
0.01437469 1.03530341
0.01438217 1.03511875
0.01438964 1.03493418
0.01439711 1.03474971
0.01440458 1.03456534
0.01441205 1.03438106
0.01441952 1.03419688
0.01442699 1.03401280
0.01443446 1.03382882
0.01444193 1.03364493
0.01444940 1.03346113
0.01445687 1.03327744
0.01446434 1.03309384
0.01447181 1.03291034
0.01447929 1.03272693
0.01448676 1.03254362
0.01449423 1.03236040
0.01450170 1.03217728
0.01450917 1.03199426
0.01451664 1.03181133
0.01452411 1.03162850
0.01453158 1.03144576
0.01453905 1.03126312
0.01454652 1.03108057
0.01455399 1.03089812
0.01456146 1.03071576
0.01456893 1.03053350
0.01457640 1.03035134
0.01458388 1.03016927
0.01459135 1.02998729
0.01459882 1.02980541
0.01460629 1.02962362
0.01461376 1.02944192
0.01462123 1.02926032
0.01462870 1.02907882
0.01463617 1.02889741
0.01464364 1.02871609
0.01465111 1.02853487
0.01465858 1.02835374
0.01466605 1.02817270
0.01467352 1.02799176
0.01468099 1.02781091
0.01468847 1.02763016
0.01469594 1.02744950
0.01470341 1.02726893
0.01471088 1.02708845
0.01471835 1.02690807
0.01472582 1.02672778
0.01473329 1.02654758
0.01474076 1.02636748
0.01474823 1.02618747
0.01475570 1.02600755
0.01476317 1.02582772
0.01477064 1.02564799
0.01477811 1.02546835
0.01478559 1.02528880
0.01479306 1.02510934
0.01480053 1.02492998
0.01480800 1.02475070
0.01481547 1.02457152
0.01482294 1.02439243
0.01483041 1.02421343
0.01483788 1.02403453
0.01484535 1.02385571
0.01485282 1.02367699
0.01486029 1.02349836
0.01486776 1.02331981
0.01487523 1.02314136
0.01488270 1.02296300
0.01489018 1.02278474
0.01489765 1.02260656
0.01490512 1.02242847
0.01491259 1.02225048
0.01492006 1.02207257
0.01492753 1.02189476
0.01493500 1.02171703


==> main-mmi-case.dat <==
x y
0.00000000 1.99119095
0.00002100 1.98105934
0.00004200 1.97660778
0.00006301 1.97319141
0.00008401 1.97031219
0.00010501 1.96777514
0.00012601 1.96548149
0.00014701 1.96337227
0.00016802 1.96140907
0.00018902 1.95956521
0.00021002 1.95782126
0.00023102 1.95616254
0.00025203 1.95457767
0.00027303 1.95305759
0.00029403 1.95159493
0.00031503 1.95018366
0.00033603 1.94881871
0.00035704 1.94749579
0.00037804 1.94621125
0.00039904 1.94496194
0.00042004 1.94374510
0.00044104 1.94255833
0.00046205 1.94139950
0.00048305 1.94026673
0.00050405 1.93915835
0.00052505 1.93807282
0.00054605 1.93700881
0.00056706 1.93596508
0.00058806 1.93494051
0.00060906 1.93393409
0.00063006 1.93294488
0.00065107 1.93197203
0.00067207 1.93101476
0.00069307 1.93007234
0.00071407 1.92914410
0.00073507 1.92822942
0.00075608 1.92732772
0.00077708 1.92643847
0.00079808 1.92556117
0.00081908 1.92469533
0.00084008 1.92384054
0.00086109 1.92299637
0.00088209 1.92216244
0.00090309 1.92133839
0.00092409 1.92052387
0.00094509 1.91971856
0.00096610 1.91892216
0.00098710 1.91813437
0.00100810 1.91735493
0.00102910 1.91658357
0.00105011 1.91582004
0.00107111 1.91506412
0.00109211 1.91431558
0.00111311 1.91357421
0.00113411 1.91283981
0.00115512 1.91211218
0.00117612 1.91139114
0.00119712 1.91067651
0.00121812 1.90996814
0.00123912 1.90926584
0.00126013 1.90856949
0.00128113 1.90787891
0.00130213 1.90719398
0.00132313 1.90651455
0.00134413 1.90584050
0.00136514 1.90517170
0.00138614 1.90450803
0.00140714 1.90384938
0.00142814 1.90319562
0.00144914 1.90254667
0.00147015 1.90190240
0.00149115 1.90126272
0.00151215 1.90062753
0.00153315 1.89999675
0.00155416 1.89937028
0.00157516 1.89874803
0.00159616 1.89812992
0.00161716 1.89751586
0.00163816 1.89690579
0.00165917 1.89629962
0.00168017 1.89569728
0.00170117 1.89509869
0.00172217 1.89450379
0.00174317 1.89391252
0.00176418 1.89332480
0.00178518 1.89274057
0.00180618 1.89215977
0.00182718 1.89158234
0.00184818 1.89100823
0.00186919 1.89043738
0.00189019 1.88986972
0.00191119 1.88930522
0.00193219 1.88874381
0.00195320 1.88818545
0.00197420 1.88763009
0.00199520 1.88707768
0.00201620 1.88652817
0.00203720 1.88598152
0.00205821 1.88543768
0.00207921 1.88489662
0.00210021 1.88435829
0.00212121 1.88382264
0.00214221 1.88328965
0.00216322 1.88275926
0.00218422 1.88223145
0.00220522 1.88170617
0.00222622 1.88118339
0.00224722 1.88066308
0.00226823 1.88014520
0.00228923 1.87962971
0.00231023 1.87911658
0.00233123 1.87860579
0.00235224 1.87809729
0.00237324 1.87759106
0.00239424 1.87708707
0.00241524 1.87658530
0.00243624 1.87608570
0.00245725 1.87558825
0.00247825 1.87509293
0.00249925 1.87459971
0.00252025 1.87410856
0.00254125 1.87361945
0.00256226 1.87313237
0.00258326 1.87264728
0.00260426 1.87216416
0.00262526 1.87168299
0.00264626 1.87120374
0.00266727 1.87072640
0.00268827 1.87025094
0.00270927 1.86977733
0.00273027 1.86930556
0.00275128 1.86883560
0.00277228 1.86836743
0.00279328 1.86790104
0.00281428 1.86743641
0.00283528 1.86697350
0.00285629 1.86651231
0.00287729 1.86605282
0.00289829 1.86559501
0.00291929 1.86513885
0.00294029 1.86468433
0.00296130 1.86423144
0.00298230 1.86378016
0.00300330 1.86333046
0.00302430 1.86288234
0.00304530 1.86243577
0.00306631 1.86199075
0.00308731 1.86154725
0.00310831 1.86110526
0.00312931 1.86066476
0.00315032 1.86022574
0.00317132 1.85978818
0.00319232 1.85935208
0.00321332 1.85891741
0.00323432 1.85848416
0.00325533 1.85805232
0.00327633 1.85762187
0.00329733 1.85719281
0.00331833 1.85676511
0.00333933 1.85633876
0.00336034 1.85591376
0.00338134 1.85549009
0.00340234 1.85506773
0.00342334 1.85464668
0.00344434 1.85422692
0.00346535 1.85380844
0.00348635 1.85339123
0.00350735 1.85297528
0.00352835 1.85256058
0.00354935 1.85214711
0.00357036 1.85173486
0.00359136 1.85132383
0.00361236 1.85091400
0.00363336 1.85050537
0.00365437 1.85009791
0.00367537 1.84969163
0.00369637 1.84928651
0.00371737 1.84888255
0.00373837 1.84847972
0.00375938 1.84807803
0.00378038 1.84767746
0.00380138 1.84727801
0.00382238 1.84687966
0.00384338 1.84648241
0.00386439 1.84608624
0.00388539 1.84569115
0.00390639 1.84529713
0.00392739 1.84490417
0.00394839 1.84451227
0.00396940 1.84412141
0.00399040 1.84373158
0.00401140 1.84334278
0.00403240 1.84295500
0.00405341 1.84256823
0.00407441 1.84218246
0.00409541 1.84179769
0.00411641 1.84141391
0.00413741 1.84103111
0.00415842 1.84064928
0.00417942 1.84026842
0.00420042 1.83988852
0.00422142 1.83950956
0.00424242 1.83913156
0.00426343 1.83875449
0.00428443 1.83837835
0.00430543 1.83800313
0.00432643 1.83762883
0.00434743 1.83725544
0.00436844 1.83688295
0.00438944 1.83651136
0.00441044 1.83614066
0.00443144 1.83577085
0.00445245 1.83540191
0.00447345 1.83503385
0.00449445 1.83466665
0.00451545 1.83430031
0.00453645 1.83393482
0.00455746 1.83357019
0.00457846 1.83320639
0.00459946 1.83284343
0.00462046 1.83248130
0.00464146 1.83212000
0.00466247 1.83175951
0.00468347 1.83139984
0.00470447 1.83104097
0.00472547 1.83068291
0.00474647 1.83032565
0.00476748 1.82996918
0.00478848 1.82961349
0.00480948 1.82925859
0.00483048 1.82890446
0.00485149 1.82855111
0.00487249 1.82819852
0.00489349 1.82784669
0.00491449 1.82749562
0.00493549 1.82714531
0.00495650 1.82679573
0.00497750 1.82644691
0.00499850 1.82609882
0.00501950 1.82575146
0.00504050 1.82540483
0.00506151 1.82505892
0.00508251 1.82471374
0.00510351 1.82436927
0.00512451 1.82402551
0.00514551 1.82368245
0.00516652 1.82334010
0.00518752 1.82299845
0.00520852 1.82265748
0.00522952 1.82231721
0.00525053 1.82197763
0.00527153 1.82163872
0.00529253 1.82130049
0.00531353 1.82096294
0.00533453 1.82062605
0.00535554 1.82028983
0.00537654 1.81995426
0.00539754 1.81961936
0.00541854 1.81928511
0.00543954 1.81895151
0.00546055 1.81861855
0.00548155 1.81828624
0.00550255 1.81795457
0.00552355 1.81762353
0.00554455 1.81729312
0.00556556 1.81696334
0.00558656 1.81663418
0.00560756 1.81630564
0.00562856 1.81597773
0.00564956 1.81565042
0.00567057 1.81532372
0.00569157 1.81499764
0.00571257 1.81467215
0.00573357 1.81434726
0.00575458 1.81402298
0.00577558 1.81369928
0.00579658 1.81337618
0.00581758 1.81305366
0.00583858 1.81273173
0.00585959 1.81241038
0.00588059 1.81208960
0.00590159 1.81176940
0.00592259 1.81144977
0.00594359 1.81113071
0.00596460 1.81081222
0.00598560 1.81049429
0.00600660 1.81017692
0.00602760 1.80986010
0.00604860 1.80954384
0.00606961 1.80922813
0.00609061 1.80891296
0.00611161 1.80859835
0.00613261 1.80828427
0.00615362 1.80797074
0.00617462 1.80765774
0.00619562 1.80734527
0.00621662 1.80703334
0.00623762 1.80672194
0.00625863 1.80641106
0.00627963 1.80610070
0.00630063 1.80579087
0.00632163 1.80548156
0.00634263 1.80517276
0.00636364 1.80486447
0.00638464 1.80455669
0.00640564 1.80424942
0.00642664 1.80394266
0.00644764 1.80363640
0.00646865 1.80333064
0.00648965 1.80302538
0.00651065 1.80272062
0.00653165 1.80241635
0.00655266 1.80211256
0.00657366 1.80180927
0.00659466 1.80150647
0.00661566 1.80120415
0.00663666 1.80090231
0.00665767 1.80060095
0.00667867 1.80030006
0.00669967 1.79999965
0.00672067 1.79969972
0.00674167 1.79940025
0.00676268 1.79910126
0.00678368 1.79880272
0.00680468 1.79850466
0.00682568 1.79820705
0.00684668 1.79790991
0.00686769 1.79761322
0.00688869 1.79731699
0.00690969 1.79702121
0.00693069 1.79672588
0.00695170 1.79643100
0.00697270 1.79613657
0.00699370 1.79584259
0.00701470 1.79554904
0.00703570 1.79525594
0.00705671 1.79496328
0.00707771 1.79467105
0.00709871 1.79437927
0.00711971 1.79408791
0.00714071 1.79379698
0.00716172 1.79350649
0.00718272 1.79321642
0.00720372 1.79292678
0.00722472 1.79263757
0.00724572 1.79234877
0.00726673 1.79206040
0.00728773 1.79177244
0.00730873 1.79148490
0.00732973 1.79119778
0.00735074 1.79091106
0.00737174 1.79062477
0.00739274 1.79033888
0.00741374 1.79005339
0.00743474 1.78976832
0.00745575 1.78948365
0.00747675 1.78919938
0.00749775 1.78891551
0.00751875 1.78863204
0.00753975 1.78834897
0.00756076 1.78806629
0.00758176 1.78778401
0.00760276 1.78750213
0.00762376 1.78722063
0.00764476 1.78693952
0.00766577 1.78665880
0.00768677 1.78637847
0.00770777 1.78609852
0.00772877 1.78581896
0.00774977 1.78553978
0.00777078 1.78526097
0.00779178 1.78498255
0.00781278 1.78470450
0.00783378 1.78442683
0.00785479 1.78414953
0.00787579 1.78387261
0.00789679 1.78359605
0.00791779 1.78331987
0.00793879 1.78304405
0.00795980 1.78276860
0.00798080 1.78249352
0.00800180 1.78221879
0.00802280 1.78194444
0.00804380 1.78167044
0.00806481 1.78139680
0.00808581 1.78112352
0.00810681 1.78085060
0.00812781 1.78057803
0.00814881 1.78030581
0.00816982 1.78003395
0.00819082 1.77976244
0.00821182 1.77949128
0.00823282 1.77922047
0.00825383 1.77895000
0.00827483 1.77867988
0.00829583 1.77841011
0.00831683 1.77814067
0.00833783 1.77787159
0.00835884 1.77760284
0.00837984 1.77733443
0.00840084 1.77706635
0.00842184 1.77679862
0.00844284 1.77653122
0.00846385 1.77626416
0.00848485 1.77599742
0.00850585 1.77573103
0.00852685 1.77546496
0.00854785 1.77519922
0.00856886 1.77493380
0.00858986 1.77466872
0.00861086 1.77440396
0.00863186 1.77413953
0.00865287 1.77387542
0.00867387 1.77361163
0.00869487 1.77334816
0.00871587 1.77308501
0.00873687 1.77282219
0.00875788 1.77255967
0.00877888 1.77229748
0.00879988 1.77203560
0.00882088 1.77177404
0.00884188 1.77151278
0.00886289 1.77125184
0.00888389 1.77099122
0.00890489 1.77073090
0.00892589 1.77047089
0.00894689 1.77021118
0.00896790 1.76995179
0.00898890 1.76969270
0.00900990 1.76943391
0.00903090 1.76917543
0.00905191 1.76891725
0.00907291 1.76865937
0.00909391 1.76840179
0.00911491 1.76814451
0.00913591 1.76788753
0.00915692 1.76763084
0.00917792 1.76737445
0.00919892 1.76711836
0.00921992 1.76686256
0.00924092 1.76660705
0.00926193 1.76635184
0.00928293 1.76609691
0.00930393 1.76584228
0.00932493 1.76558794
0.00934593 1.76533388
0.00936694 1.76508011
0.00938794 1.76482663
0.00940894 1.76457343
0.00942994 1.76432052
0.00945095 1.76406789
0.00947195 1.76381554
0.00949295 1.76356347
0.00951395 1.76331169
0.00953495 1.76306018
0.00955596 1.76280895
0.00957696 1.76255801
0.00959796 1.76230733
0.00961896 1.76205694
0.00963996 1.76180681
0.00966097 1.76155697
0.00968197 1.76130739
0.00970297 1.76105809
0.00972397 1.76080906
0.00974497 1.76056030
0.00976598 1.76031181
0.00978698 1.76006359
0.00980798 1.75981564
0.00982898 1.75956795
0.00984998 1.75932053
0.00987099 1.75907338
0.00989199 1.75882649
0.00991299 1.75857986
0.00993399 1.75833350
0.00995500 1.75808740
0.00997600 1.75784156
0.00999700 1.75759598
0.01001800 1.75735066
0.01003900 1.75710560
0.01006001 1.75686079
0.01008101 1.75661625
0.01010201 1.75637196
0.01012301 1.75612793
0.01014401 1.75588415
0.01016502 1.75564062
0.01018602 1.75539735
0.01020702 1.75515433
0.01022802 1.75491156
0.01024902 1.75466905
0.01027003 1.75442678
0.01029103 1.75418476
0.01031203 1.75394300
0.01033303 1.75370147
0.01035404 1.75346020
0.01037504 1.75321917
0.01039604 1.75297839
0.01041704 1.75273786
0.01043804 1.75249756
0.01045905 1.75225751
0.01048005 1.75201771
0.01050105 1.75177814
0.01052205 1.75153882
0.01054305 1.75129974
0.01056406 1.75106089
0.01058506 1.75082229
0.01060606 1.75058392
0.01062706 1.75034580
0.01064806 1.75010790
0.01066907 1.74987025
0.01069007 1.74963283
0.01071107 1.74939565
0.01073207 1.74915870
0.01075308 1.74892198
0.01077408 1.74868549
0.01079508 1.74844924
0.01081608 1.74821322
0.01083708 1.74797743
0.01085809 1.74774187
0.01087909 1.74750654
0.01090009 1.74727144
0.01092109 1.74703657
0.01094209 1.74680192
0.01096310 1.74656750
0.01098410 1.74633331
0.01100510 1.74609934
0.01102610 1.74586560
0.01104710 1.74563208
0.01106811 1.74539879
0.01108911 1.74516571
0.01111011 1.74493287
0.01113111 1.74470024
0.01115212 1.74446783
0.01117312 1.74423564
0.01119412 1.74400368
0.01121512 1.74377193
0.01123612 1.74354040
0.01125713 1.74330909
0.01127813 1.74307800
0.01129913 1.74284712
0.01132013 1.74261646
0.01134113 1.74238602
0.01136214 1.74215579
0.01138314 1.74192577
0.01140414 1.74169597
0.01142514 1.74146638
0.01144614 1.74123700
0.01146715 1.74100784
0.01148815 1.74077889
0.01150915 1.74055015
0.01153015 1.74032162
0.01155116 1.74009329
0.01157216 1.73986518
0.01159316 1.73963728
0.01161416 1.73940958
0.01163516 1.73918209
0.01165617 1.73895481
0.01167717 1.73872774
0.01169817 1.73850087
0.01171917 1.73827420
0.01174017 1.73804774
0.01176118 1.73782149
0.01178218 1.73759544
0.01180318 1.73736959
0.01182418 1.73714394
0.01184518 1.73691850
0.01186619 1.73669325
0.01188719 1.73646821
0.01190819 1.73624337
0.01192919 1.73601873
0.01195020 1.73579429
0.01197120 1.73557004
0.01199220 1.73534600
0.01201320 1.73512215
0.01203420 1.73489850
0.01205521 1.73467505
0.01207621 1.73445179
0.01209721 1.73422873
0.01211821 1.73400586
0.01213921 1.73378319
0.01216022 1.73356071
0.01218122 1.73333843
0.01220222 1.73311634
0.01222322 1.73289444
0.01224422 1.73267273
0.01226523 1.73245122
0.01228623 1.73222989
0.01230723 1.73200876
0.01232823 1.73178782
0.01234923 1.73156707
0.01237024 1.73134650
0.01239124 1.73112613
0.01241224 1.73090594
0.01243324 1.73068595
0.01245425 1.73046613
0.01247525 1.73024651
0.01249625 1.73002707
0.01251725 1.72980782
0.01253825 1.72958876
0.01255926 1.72936987
0.01258026 1.72915118
0.01260126 1.72893266
0.01262226 1.72871434
0.01264326 1.72849619
0.01266427 1.72827823
0.01268527 1.72806045
0.01270627 1.72784285
0.01272727 1.72762543
0.01274827 1.72740819
0.01276928 1.72719114
0.01279028 1.72697426
0.01281128 1.72675756
0.01283228 1.72654105
0.01285329 1.72632471
0.01287429 1.72610855
0.01289529 1.72589256
0.01291629 1.72567676
0.01293729 1.72546113
0.01295830 1.72524568
0.01297930 1.72503040
0.01300030 1.72481530
0.01302130 1.72460038
0.01304230 1.72438563
0.01306331 1.72417105
0.01308431 1.72395665
0.01310531 1.72374242
0.01312631 1.72352837
0.01314731 1.72331449
0.01316832 1.72310078
0.01318932 1.72288724
0.01321032 1.72267387
0.01323132 1.72246068
0.01325233 1.72224765
0.01327333 1.72203480
0.01329433 1.72182211
0.01331533 1.72160960
0.01333633 1.72139725
0.01335734 1.72118508
0.01337834 1.72097307
0.01339934 1.72076123
0.01342034 1.72054955
0.01344134 1.72033805
0.01346235 1.72012671
0.01348335 1.71991554
0.01350435 1.71970453
0.01352535 1.71949369
0.01354635 1.71928301
0.01356736 1.71907250
0.01358836 1.71886215
0.01360936 1.71865197
0.01363036 1.71844195
0.01365137 1.71823209
0.01367237 1.71802240
0.01369337 1.71781287
0.01371437 1.71760350
0.01373537 1.71739429
0.01375638 1.71718525
0.01377738 1.71697636
0.01379838 1.71676764
0.01381938 1.71655908
0.01384038 1.71635067
0.01386139 1.71614243
0.01388239 1.71593435
0.01390339 1.71572642
0.01392439 1.71551865
0.01394539 1.71531104
0.01396640 1.71510359
0.01398740 1.71489630
0.01400840 1.71468916
0.01402940 1.71448218
0.01405041 1.71427536
0.01407141 1.71406869
0.01409241 1.71386218
0.01411341 1.71365582
0.01413441 1.71344962
0.01415542 1.71324358
0.01417642 1.71303768
0.01419742 1.71283195
0.01421842 1.71262636
0.01423942 1.71242093
0.01426043 1.71221565
0.01428143 1.71201052
0.01430243 1.71180555
0.01432343 1.71160073
0.01434443 1.71139606
0.01436544 1.71119154
0.01438644 1.71098717
0.01440744 1.71078296
0.01442844 1.71057889
0.01444944 1.71037497
0.01447045 1.71017120
0.01449145 1.70996759
0.01451245 1.70976412
0.01453345 1.70956080
0.01455446 1.70935762
0.01457546 1.70915460
0.01459646 1.70895172
0.01461746 1.70874900
0.01463846 1.70854641
0.01465947 1.70834398
0.01468047 1.70814169
0.01470147 1.70793955
0.01472247 1.70773755
0.01474347 1.70753570
0.01476448 1.70733399
0.01478548 1.70713243
0.01480648 1.70693102
0.01482748 1.70672975
0.01484848 1.70652862
0.01486949 1.70632763
0.01489049 1.70612679
0.01491149 1.70592609
0.01493249 1.70572554
0.01495350 1.70552513
0.01497450 1.70532486
0.01499550 1.70512473
0.01501650 1.70492474
0.01503750 1.70472489
0.01505851 1.70452519
0.01507951 1.70432562
0.01510051 1.70412620
0.01512151 1.70392692
0.01514251 1.70372777
0.01516352 1.70352877
0.01518452 1.70332990
0.01520552 1.70313118
0.01522652 1.70293259
0.01524752 1.70273414
0.01526853 1.70253583
0.01528953 1.70233766
0.01531053 1.70213962
0.01533153 1.70194172
0.01535254 1.70174396
0.01537354 1.70154634
0.01539454 1.70134885
0.01541554 1.70115149
0.01543654 1.70095428
0.01545755 1.70075720
0.01547855 1.70056025
0.01549955 1.70036344
0.01552055 1.70016676
0.01554155 1.69997022
0.01556256 1.69977382
0.01558356 1.69957754
0.01560456 1.69938140
0.01562556 1.69918540
0.01564656 1.69898952
0.01566757 1.69879378
0.01568857 1.69859818
0.01570957 1.69840270
0.01573057 1.69820736
0.01575158 1.69801215
0.01577258 1.69781707
0.01579358 1.69762212
0.01581458 1.69742730
0.01583558 1.69723261
0.01585659 1.69703806
0.01587759 1.69684363
0.01589859 1.69664933
0.01591959 1.69645517
0.01594059 1.69626113
0.01596160 1.69606722
0.01598260 1.69587344
0.01600360 1.69567979
0.01602460 1.69548627
0.01604560 1.69529288
0.01606661 1.69509961
0.01608761 1.69490648
0.01610861 1.69471347
0.01612961 1.69452058
0.01615062 1.69432783
0.01617162 1.69413520
0.01619262 1.69394269
0.01621362 1.69375032
0.01623462 1.69355807
0.01625563 1.69336594
0.01627663 1.69317394
0.01629763 1.69298207
0.01631863 1.69279032
0.01633963 1.69259869
0.01636064 1.69240719
0.01638164 1.69221582
0.01640264 1.69202457
0.01642364 1.69183344
0.01644464 1.69164243
0.01646565 1.69145155
0.01648665 1.69126079
0.01650765 1.69107016
0.01652865 1.69087965
0.01654965 1.69068926
0.01657066 1.69049899
0.01659166 1.69030884
0.01661266 1.69011882
0.01663366 1.68992892
0.01665467 1.68973913
0.01667567 1.68954947
0.01669667 1.68935993
0.01671767 1.68917052
0.01673867 1.68898122
0.01675968 1.68879204
0.01678068 1.68860298
0.01680168 1.68841404
0.01682268 1.68822522
0.01684368 1.68803652
0.01686469 1.68784794
0.01688569 1.68765948
0.01690669 1.68747113
0.01692769 1.68728291
0.01694869 1.68709480
0.01696970 1.68690681
0.01699070 1.68671894
0.01701170 1.68653118
0.01703270 1.68634355
0.01705371 1.68615603
0.01707471 1.68596862
0.01709571 1.68578134
0.01711671 1.68559417
0.01713771 1.68540711
0.01715872 1.68522017
0.01717972 1.68503335
0.01720072 1.68484664
0.01722172 1.68466005
0.01724272 1.68447358
0.01726373 1.68428721
0.01728473 1.68410097
0.01730573 1.68391483
0.01732673 1.68372882
0.01734773 1.68354291
0.01736874 1.68335712
0.01738974 1.68317145
0.01741074 1.68298588
0.01743174 1.68280043
0.01745275 1.68261510
0.01747375 1.68242987
0.01749475 1.68224476
0.01751575 1.68205976
0.01753675 1.68187487
0.01755776 1.68169010
0.01757876 1.68150544
0.01759976 1.68132089
0.01762076 1.68113645
0.01764176 1.68095212
0.01766277 1.68076790
0.01768377 1.68058379
0.01770477 1.68039980
0.01772577 1.68021591
0.01774677 1.68003214
0.01776778 1.67984847
0.01778878 1.67966492
0.01780978 1.67948147
0.01783078 1.67929814
0.01785179 1.67911491
0.01787279 1.67893179
0.01789379 1.67874878
0.01791479 1.67856588
0.01793579 1.67838309
0.01795680 1.67820041
0.01797780 1.67801783
0.01799880 1.67783537
0.01801980 1.67765301
0.01804080 1.67747076
0.01806181 1.67728861
0.01808281 1.67710658
0.01810381 1.67692465
0.01812481 1.67674282
0.01814581 1.67656111
0.01816682 1.67637950
0.01818782 1.67619799
0.01820882 1.67601659
0.01822982 1.67583530
0.01825083 1.67565412
0.01827183 1.67547304
0.01829283 1.67529206
0.01831383 1.67511119
0.01833483 1.67493043
0.01835584 1.67474977
0.01837684 1.67456921
0.01839784 1.67438876
0.01841884 1.67420841
0.01843984 1.67402817
0.01846085 1.67384803
0.01848185 1.67366800
0.01850285 1.67348807
0.01852385 1.67330824
0.01854485 1.67312851
0.01856586 1.67294889
0.01858686 1.67276938
0.01860786 1.67258996
0.01862886 1.67241065
0.01864986 1.67223144
0.01867087 1.67205233
0.01869187 1.67187332
0.01871287 1.67169442
0.01873387 1.67151561
0.01875488 1.67133691
0.01877588 1.67115831
0.01879688 1.67097981
0.01881788 1.67080141
0.01883888 1.67062312
0.01885989 1.67044492
0.01888089 1.67026682
0.01890189 1.67008883
0.01892289 1.66991093
0.01894389 1.66973314
0.01896490 1.66955544
0.01898590 1.66937785
0.01900690 1.66920035
0.01902790 1.66902295
0.01904890 1.66884565
0.01906991 1.66866846
0.01909091 1.66849136
0.01911191 1.66831435
0.01913291 1.66813745
0.01915392 1.66796065
0.01917492 1.66778394
0.01919592 1.66760733
0.01921692 1.66743082
0.01923792 1.66725441
0.01925893 1.66707810
0.01927993 1.66690188
0.01930093 1.66672576
0.01932193 1.66654973
0.01934293 1.66637381
0.01936394 1.66619798
0.01938494 1.66602225
0.01940594 1.66584661
0.01942694 1.66567107
0.01944794 1.66549563
0.01946895 1.66532028
0.01948995 1.66514503
0.01951095 1.66496987
0.01953195 1.66479481
0.01955296 1.66461984
0.01957396 1.66444497
0.01959496 1.66427020
0.01961596 1.66409552
0.01963696 1.66392093
0.01965797 1.66374644
0.01967897 1.66357205
0.01969997 1.66339774
0.01972097 1.66322354
0.01974197 1.66304942
0.01976298 1.66287540
0.01978398 1.66270148
0.01980498 1.66252764
0.01982598 1.66235391
0.01984698 1.66218026
0.01986799 1.66200671
0.01988899 1.66183325
0.01990999 1.66165988
0.01993099 1.66148661
0.01995200 1.66131342
0.01997300 1.66114034
0.01999400 1.66096734
0.02001500 1.66079443
0.02003600 1.66062162
0.02005701 1.66044890
0.02007801 1.66027627
0.02009901 1.66010373
0.02012001 1.65993129
0.02014101 1.65975893
0.02016202 1.65958667
0.02018302 1.65941449
0.02020402 1.65924241
0.02022502 1.65907042
0.02024602 1.65889852
0.02026703 1.65872671
0.02028803 1.65855499
0.02030903 1.65838336
0.02033003 1.65821182
0.02035104 1.65804037
0.02037204 1.65786901
0.02039304 1.65769774
0.02041404 1.65752656
0.02043504 1.65735546
0.02045605 1.65718446
0.02047705 1.65701355
0.02049805 1.65684272
0.02051905 1.65667198
0.02054005 1.65650134
0.02056106 1.65633078
0.02058206 1.65616031
0.02060306 1.65598992
0.02062406 1.65581963
0.02064506 1.65564942
0.02066607 1.65547930
0.02068707 1.65530927
0.02070807 1.65513933
0.02072907 1.65496947
0.02075008 1.65479970
0.02077108 1.65463002
0.02079208 1.65446043
0.02081308 1.65429092
0.02083408 1.65412150
0.02085509 1.65395216
0.02087609 1.65378291
0.02089709 1.65361375
0.02091809 1.65344468
0.02093909 1.65327569
0.02096010 1.65310678
0.02098110 1.65293797
0.02100210 1.65276923
0.02102310 1.65260059
0.02104410 1.65243203
0.02106511 1.65226355
0.02108611 1.65209516
0.02110711 1.65192686
0.02112811 1.65175864
0.02114911 1.65159050
0.02117012 1.65142245
0.02119112 1.65125449
0.02121212 1.65108660
0.02123312 1.65091881
0.02125413 1.65075109
0.02127513 1.65058346
0.02129613 1.65041592
0.02131713 1.65024846
0.02133813 1.65008108
0.02135914 1.64991379
0.02138014 1.64974658
0.02140114 1.64957945
0.02142214 1.64941241
0.02144314 1.64924545
0.02146415 1.64907857
0.02148515 1.64891177
0.02150615 1.64874506
0.02152715 1.64857843
0.02154815 1.64841188
0.02156916 1.64824542
0.02159016 1.64807904
0.02161116 1.64791274
0.02163216 1.64774652
0.02165317 1.64758038
0.02167417 1.64741433
0.02169517 1.64724835
0.02171617 1.64708246
0.02173717 1.64691665
0.02175818 1.64675093
0.02177918 1.64658528
0.02180018 1.64641971
0.02182118 1.64625423
0.02184218 1.64608882
0.02186319 1.64592350
0.02188419 1.64575825
0.02190519 1.64559309
0.02192619 1.64542801
0.02194719 1.64526301
0.02196820 1.64509809
0.02198920 1.64493324
0.02201020 1.64476848
0.02203120 1.64460380
0.02205221 1.64443920
0.02207321 1.64427467
0.02209421 1.64411023
0.02211521 1.64394587
0.02213621 1.64378158
0.02215722 1.64361738
0.02217822 1.64345325
0.02219922 1.64328920
0.02222022 1.64312523
0.02224122 1.64296134
0.02226223 1.64279753
0.02228323 1.64263380
0.02230423 1.64247014
0.02232523 1.64230657
0.02234623 1.64214307
0.02236724 1.64197965
0.02238824 1.64181631
0.02240924 1.64165304
0.02243024 1.64148986
0.02245125 1.64132675
0.02247225 1.64116371
0.02249325 1.64100076
0.02251425 1.64083788
0.02253525 1.64067508
0.02255626 1.64051236
0.02257726 1.64034971
0.02259826 1.64018714
0.02261926 1.64002465
0.02264026 1.63986224
0.02266127 1.63969990
0.02268227 1.63953763
0.02270327 1.63937545
0.02272427 1.63921334
0.02274527 1.63905130
0.02276628 1.63888934
0.02278728 1.63872746
0.02280828 1.63856565
0.02282928 1.63840392
0.02285029 1.63824227
0.02287129 1.63808069
0.02289229 1.63791918
0.02291329 1.63775775
0.02293429 1.63759640
0.02295530 1.63743512
0.02297630 1.63727392
0.02299730 1.63711279
0.02301830 1.63695173
0.02303930 1.63679075
0.02306031 1.63662985
0.02308131 1.63646902
0.02310231 1.63630826
0.02312331 1.63614758
0.02314431 1.63598697
0.02316532 1.63582644
0.02318632 1.63566598
0.02320732 1.63550559
0.02322832 1.63534528
0.02324932 1.63518504
0.02327033 1.63502487
0.02329133 1.63486478
0.02331233 1.63470476
0.02333333 1.63454482
0.02335434 1.63438494
0.02337534 1.63422515
0.02339634 1.63406542
0.02341734 1.63390577
0.02343834 1.63374619
0.02345935 1.63358668
0.02348035 1.63342724
0.02350135 1.63326788
0.02352235 1.63310859
0.02354335 1.63294937
0.02356436 1.63279023
0.02358536 1.63263115
0.02360636 1.63247215
0.02362736 1.63231322
0.02364836 1.63215436
0.02366937 1.63199558
0.02369037 1.63183686
0.02371137 1.63167822
0.02373237 1.63151964
0.02375338 1.63136114
0.02377438 1.63120271
0.02379538 1.63104436
0.02381638 1.63088607
0.02383738 1.63072785
0.02385839 1.63056971
0.02387939 1.63041163
0.02390039 1.63025363
0.02392139 1.63009570
0.02394239 1.62993783
0.02396340 1.62978004
0.02398440 1.62962232
0.02400540 1.62946467
0.02402640 1.62930708
0.02404740 1.62914957
0.02406841 1.62899213
0.02408941 1.62883476
0.02411041 1.62867746
0.02413141 1.62852022
0.02415242 1.62836306
0.02417342 1.62820597
0.02419442 1.62804894
0.02421542 1.62789199
0.02423642 1.62773510
0.02425743 1.62757829
0.02427843 1.62742154
0.02429943 1.62726486
0.02432043 1.62710825
0.02434143 1.62695171
0.02436244 1.62679524
0.02438344 1.62663883
0.02440444 1.62648250
0.02442544 1.62632623
0.02444644 1.62617003
0.02446745 1.62601390
0.02448845 1.62585784
0.02450945 1.62570185
0.02453045 1.62554592
0.02455146 1.62539006
0.02457246 1.62523427
0.02459346 1.62507855
0.02461446 1.62492290
0.02463546 1.62476731
0.02465647 1.62461179
0.02467747 1.62445634
0.02469847 1.62430095
0.02471947 1.62414563
0.02474047 1.62399038
0.02476148 1.62383520
0.02478248 1.62368008
0.02480348 1.62352503
0.02482448 1.62337005
0.02484548 1.62321513
0.02486649 1.62306028
0.02488749 1.62290550
0.02490849 1.62275078
0.02492949 1.62259613
0.02495050 1.62244155
0.02497150 1.62228703
0.02499250 1.62213258
0.02501350 1.62197819
0.02503450 1.62182387
0.02505551 1.62166962
0.02507651 1.62151543
0.02509751 1.62136130
0.02511851 1.62120725
0.02513951 1.62105326
0.02516052 1.62089933
0.02518152 1.62074547
0.02520252 1.62059167
0.02522352 1.62043794
0.02524452 1.62028428
0.02526553 1.62013068
0.02528653 1.61997714
0.02530753 1.61982367
0.02532853 1.61967027
0.02534953 1.61951693
0.02537054 1.61936365
0.02539154 1.61921044
0.02541254 1.61905729
0.02543354 1.61890421
0.02545455 1.61875119
0.02547555 1.61859824
0.02549655 1.61844535
0.02551755 1.61829252
0.02553855 1.61813976
0.02555956 1.61798706
0.02558056 1.61783443
0.02560156 1.61768186
0.02562256 1.61752935
0.02564356 1.61737691
0.02566457 1.61722453
0.02568557 1.61707222
0.02570657 1.61691996
0.02572757 1.61676777
0.02574857 1.61661565
0.02576958 1.61646359
0.02579058 1.61631159
0.02581158 1.61615965
0.02583258 1.61600778
0.02585359 1.61585597
0.02587459 1.61570422
0.02589559 1.61555253
0.02591659 1.61540091
0.02593759 1.61524935
0.02595860 1.61509785
0.02597960 1.61494642
0.02600060 1.61479504
0.02602160 1.61464373
0.02604260 1.61449249
0.02606361 1.61434130
0.02608461 1.61419017
0.02610561 1.61403911
0.02612661 1.61388811
0.02614761 1.61373717
0.02616862 1.61358630
0.02618962 1.61343548
0.02621062 1.61328473
0.02623162 1.61313403
0.02625263 1.61298340
0.02627363 1.61283283
0.02629463 1.61268233
0.02631563 1.61253188
0.02633663 1.61238149
0.02635764 1.61223117
0.02637864 1.61208091
0.02639964 1.61193070
0.02642064 1.61178056
0.02644164 1.61163048
0.02646265 1.61148046
0.02648365 1.61133050
0.02650465 1.61118060
0.02652565 1.61103076
0.02654665 1.61088098
0.02656766 1.61073126
0.02658866 1.61058161
0.02660966 1.61043201
0.02663066 1.61028247
0.02665167 1.61013299
0.02667267 1.60998358
0.02669367 1.60983422
0.02671467 1.60968492
0.02673567 1.60953569
0.02675668 1.60938651
0.02677768 1.60923739
0.02679868 1.60908833
0.02681968 1.60893933
0.02684068 1.60879039
0.02686169 1.60864151
0.02688269 1.60849269
0.02690369 1.60834393
0.02692469 1.60819522
0.02694569 1.60804658
0.02696670 1.60789800
0.02698770 1.60774947
0.02700870 1.60760100
0.02702970 1.60745260
0.02705071 1.60730425
0.02707171 1.60715596
0.02709271 1.60700772
0.02711371 1.60685955
0.02713471 1.60671144
0.02715572 1.60656338
0.02717672 1.60641538
0.02719772 1.60626744
0.02721872 1.60611956
0.02723972 1.60597174
0.02726073 1.60582397
0.02728173 1.60567626
0.02730273 1.60552861
0.02732373 1.60538102
0.02734473 1.60523349
0.02736574 1.60508601
0.02738674 1.60493859
0.02740774 1.60479123
0.02742874 1.60464393
0.02744974 1.60449668
0.02747075 1.60434950
0.02749175 1.60420236
0.02751275 1.60405529
0.02753375 1.60390827
0.02755476 1.60376131
0.02757576 1.60361441
0.02759676 1.60346757
0.02761776 1.60332078
0.02763876 1.60317405
0.02765977 1.60302737
0.02768077 1.60288076
0.02770177 1.60273419
0.02772277 1.60258769
0.02774377 1.60244124
0.02776478 1.60229485
0.02778578 1.60214852
0.02780678 1.60200224
0.02782778 1.60185601
0.02784878 1.60170985
0.02786979 1.60156374
0.02789079 1.60141769
0.02791179 1.60127169
0.02793279 1.60112575
0.02795380 1.60097986
0.02797480 1.60083403
0.02799580 1.60068826
0.02801680 1.60054254
0.02803780 1.60039688
0.02805881 1.60025127
0.02807981 1.60010572
0.02810081 1.59996022
0.02812181 1.59981478
0.02814281 1.59966940
0.02816382 1.59952407
0.02818482 1.59937879
0.02820582 1.59923357
0.02822682 1.59908841
0.02824782 1.59894330
0.02826883 1.59879825
0.02828983 1.59865325
0.02831083 1.59850831
0.02833183 1.59836342
0.02835284 1.59821858
0.02837384 1.59807380
0.02839484 1.59792908
0.02841584 1.59778441
0.02843684 1.59763979
0.02845785 1.59749523
0.02847885 1.59735072
0.02849985 1.59720627
0.02852085 1.59706187
0.02854185 1.59691753
0.02856286 1.59677324
0.02858386 1.59662900
0.02860486 1.59648482
0.02862586 1.59634069
0.02864686 1.59619662
0.02866787 1.59605260
0.02868887 1.59590863
0.02870987 1.59576472
0.02873087 1.59562086
0.02875188 1.59547705
0.02877288 1.59533330
0.02879388 1.59518960
0.02881488 1.59504596
0.02883588 1.59490237
0.02885689 1.59475883
0.02887789 1.59461535
0.02889889 1.59447192
0.02891989 1.59432854
0.02894089 1.59418521
0.02896190 1.59404194
0.02898290 1.59389872
0.02900390 1.59375556
0.02902490 1.59361244
0.02904590 1.59346938
0.02906691 1.59332638
0.02908791 1.59318342
0.02910891 1.59304052
0.02912991 1.59289767
0.02915092 1.59275487
0.02917192 1.59261213
0.02919292 1.59246944
0.02921392 1.59232680
0.02923492 1.59218421
0.02925593 1.59204167
0.02927693 1.59189919
0.02929793 1.59175676
0.02931893 1.59161438
0.02933993 1.59147206
0.02936094 1.59132978
0.02938194 1.59118756
0.02940294 1.59104539
0.02942394 1.59090327
0.02944494 1.59076120
0.02946595 1.59061919
0.02948695 1.59047722
0.02950795 1.59033531
0.02952895 1.59019345
0.02954995 1.59005164
0.02957096 1.58990988
0.02959196 1.58976818
0.02961296 1.58962652
0.02963396 1.58948492
0.02965497 1.58934337
0.02967597 1.58920187
0.02969697 1.58906042
0.02971797 1.58891902
0.02973897 1.58877767
0.02975998 1.58863637
0.02978098 1.58849513
0.02980198 1.58835393
0.02982298 1.58821279
0.02984398 1.58807169
0.02986499 1.58793065
0.02988599 1.58778966
0.02990699 1.58764872
0.02992799 1.58750783
0.02994899 1.58736698
0.02997000 1.58722619
0.02999100 1.58708545
0.03001200 1.58694476
0.03003300 1.58680413
0.03005401 1.58666354
0.03007501 1.58652300
0.03009601 1.58638251
0.03011701 1.58624207
0.03013801 1.58610168
0.03015902 1.58596134
0.03018002 1.58582105
0.03020102 1.58568081
0.03022202 1.58554062
0.03024302 1.58540049
0.03026403 1.58526040
0.03028503 1.58512036
0.03030603 1.58498036
0.03032703 1.58484042
0.03034803 1.58470053
0.03036904 1.58456069
0.03039004 1.58442090
0.03041104 1.58428115
0.03043204 1.58414146
0.03045305 1.58400181
0.03047405 1.58386222
0.03049505 1.58372267
0.03051605 1.58358317
0.03053705 1.58344373
0.03055806 1.58330433
0.03057906 1.58316498
0.03060006 1.58302568
0.03062106 1.58288642
0.03064206 1.58274722
0.03066307 1.58260806
0.03068407 1.58246896
0.03070507 1.58232990
0.03072607 1.58219089
0.03074707 1.58205193
0.03076808 1.58191302
0.03078908 1.58177415
0.03081008 1.58163534
0.03083108 1.58149657
0.03085209 1.58135785
0.03087309 1.58121918
0.03089409 1.58108056
0.03091509 1.58094198
0.03093609 1.58080346
0.03095710 1.58066498
0.03097810 1.58052655
0.03099910 1.58038817
0.03102010 1.58024983
0.03104110 1.58011155
0.03106211 1.57997331
0.03108311 1.57983512
0.03110411 1.57969697
0.03112511 1.57955888
0.03114611 1.57942083
0.03116712 1.57928283
0.03118812 1.57914488
0.03120912 1.57900697
0.03123012 1.57886911
0.03125113 1.57873130
0.03127213 1.57859354
0.03129313 1.57845582
0.03131413 1.57831816
0.03133513 1.57818053
0.03135614 1.57804296
0.03137714 1.57790543
0.03139814 1.57776795
0.03141914 1.57763052
0.03144014 1.57749313
0.03146115 1.57735579
0.03148215 1.57721850
0.03150315 1.57708126
0.03152415 1.57694406
0.03154515 1.57680691
0.03156616 1.57666980
0.03158716 1.57653274
0.03160816 1.57639573
0.03162916 1.57625876
0.03165017 1.57612184
0.03167117 1.57598497
0.03169217 1.57584814
0.03171317 1.57571136
0.03173417 1.57557463
0.03175518 1.57543794
0.03177618 1.57530130
0.03179718 1.57516471
0.03181818 1.57502816
0.03183918 1.57489166
0.03186019 1.57475520
0.03188119 1.57461879
0.03190219 1.57448242
0.03192319 1.57434610
0.03194419 1.57420983
0.03196520 1.57407360
0.03198620 1.57393742
0.03200720 1.57380129
0.03202820 1.57366520
0.03204920 1.57352915
0.03207021 1.57339315
0.03209121 1.57325720
0.03211221 1.57312129
0.03213321 1.57298543
0.03215422 1.57284961
0.03217522 1.57271384
0.03219622 1.57257811
0.03221722 1.57244243
0.03223822 1.57230680
0.03225923 1.57217121
0.03228023 1.57203566
0.03230123 1.57190016
0.03232223 1.57176470
0.03234323 1.57162929
0.03236424 1.57149393
0.03238524 1.57135861
0.03240624 1.57122333
0.03242724 1.57108810
0.03244824 1.57095292
0.03246925 1.57081777
0.03249025 1.57068268
0.03251125 1.57054763
0.03253225 1.57041262
0.03255326 1.57027766
0.03257426 1.57014274
0.03259526 1.57000786
0.03261626 1.56987304
0.03263726 1.56973825
0.03265827 1.56960351
0.03267927 1.56946881
0.03270027 1.56933416
0.03272127 1.56919955
0.03274227 1.56906499
0.03276328 1.56893047
0.03278428 1.56879600
0.03280528 1.56866157
0.03282628 1.56852718
0.03284728 1.56839284
0.03286829 1.56825854
0.03288929 1.56812428
0.03291029 1.56799007
0.03293129 1.56785590
0.03295230 1.56772178
0.03297330 1.56758770
0.03299430 1.56745366
0.03301530 1.56731967
0.03303630 1.56718572
0.03305731 1.56705182
0.03307831 1.56691796
0.03309931 1.56678414
0.03312031 1.56665036
0.03314131 1.56651663
0.03316232 1.56638294
0.03318332 1.56624930
0.03320432 1.56611570
0.03322532 1.56598214
0.03324632 1.56584862
0.03326733 1.56571515
0.03328833 1.56558172
0.03330933 1.56544834
0.03333033 1.56531499
0.03335134 1.56518170
0.03337234 1.56504844
0.03339334 1.56491522
0.03341434 1.56478205
0.03343534 1.56464893
0.03345635 1.56451584
0.03347735 1.56438280
0.03349835 1.56424980
0.03351935 1.56411684
0.03354035 1.56398393
0.03356136 1.56385106
0.03358236 1.56371823
0.03360336 1.56358544
0.03362436 1.56345270
0.03364536 1.56331999
0.03366637 1.56318733
0.03368737 1.56305472
0.03370837 1.56292214
0.03372937 1.56278961
0.03375038 1.56265712
0.03377138 1.56252467
0.03379238 1.56239227
0.03381338 1.56225990
0.03383438 1.56212758
0.03385539 1.56199530
0.03387639 1.56186306
0.03389739 1.56173087
0.03391839 1.56159872
0.03393939 1.56146660
0.03396040 1.56133453
0.03398140 1.56120251
0.03400240 1.56107052
0.03402340 1.56093858
0.03404440 1.56080667
0.03406541 1.56067481
0.03408641 1.56054299
0.03410741 1.56041121
0.03412841 1.56027948
0.03414941 1.56014778
0.03417042 1.56001613
0.03419142 1.55988452
0.03421242 1.55975295
0.03423342 1.55962142
0.03425443 1.55948993
0.03427543 1.55935848
0.03429643 1.55922708
0.03431743 1.55909571
0.03433843 1.55896439
0.03435944 1.55883311
0.03438044 1.55870187
0.03440144 1.55857067
0.03442244 1.55843951
0.03444344 1.55830839
0.03446445 1.55817732
0.03448545 1.55804628
0.03450645 1.55791529
0.03452745 1.55778433
0.03454845 1.55765342
0.03456946 1.55752255
0.03459046 1.55739172
0.03461146 1.55726093
0.03463246 1.55713017
0.03465347 1.55699947
0.03467447 1.55686880
0.03469547 1.55673817
0.03471647 1.55660758
0.03473747 1.55647703
0.03475848 1.55634652
0.03477948 1.55621606
0.03480048 1.55608563
0.03482148 1.55595525
0.03484248 1.55582490
0.03486349 1.55569459
0.03488449 1.55556433
0.03490549 1.55543410
0.03492649 1.55530392
0.03494749 1.55517377
0.03496850 1.55504367
0.03498950 1.55491360
0.03501050 1.55478358
0.03503150 1.55465360
0.03505251 1.55452365
0.03507351 1.55439375
0.03509451 1.55426388
0.03511551 1.55413406
0.03513651 1.55400427
0.03515752 1.55387452
0.03517852 1.55374482
0.03519952 1.55361515
0.03522052 1.55348553
0.03524152 1.55335594
0.03526253 1.55322639
0.03528353 1.55309688
0.03530453 1.55296741
0.03532553 1.55283799
0.03534653 1.55270860
0.03536754 1.55257925
0.03538854 1.55244994
0.03540954 1.55232066
0.03543054 1.55219143
0.03545155 1.55206224
0.03547255 1.55193309
0.03549355 1.55180397
0.03551455 1.55167490
0.03553555 1.55154586
0.03555656 1.55141686
0.03557756 1.55128791
0.03559856 1.55115899
0.03561956 1.55103011
0.03564056 1.55090127
0.03566157 1.55077246
0.03568257 1.55064370
0.03570357 1.55051498
0.03572457 1.55038629
0.03574557 1.55025764
0.03576658 1.55012904
0.03578758 1.55000047
0.03580858 1.54987194
0.03582958 1.54974345
0.03585059 1.54961499
0.03587159 1.54948658
0.03589259 1.54935820
0.03591359 1.54922986
0.03593459 1.54910156
0.03595560 1.54897330
0.03597660 1.54884508
0.03599760 1.54871690
0.03601860 1.54858875
0.03603960 1.54846065
0.03606061 1.54833258
0.03608161 1.54820455
0.03610261 1.54807655
0.03612361 1.54794860
0.03614461 1.54782068
0.03616562 1.54769281
0.03618662 1.54756497
0.03620762 1.54743716
0.03622862 1.54730940
0.03624962 1.54718167
0.03627063 1.54705399
0.03629163 1.54692634
0.03631263 1.54679872
0.03633363 1.54667115
0.03635464 1.54654361
0.03637564 1.54641611
0.03639664 1.54628865
0.03641764 1.54616123
0.03643864 1.54603385
0.03645965 1.54590650
0.03648065 1.54577919
0.03650165 1.54565192
0.03652265 1.54552468
0.03654365 1.54539748
0.03656466 1.54527032
0.03658566 1.54514320
0.03660666 1.54501612
0.03662766 1.54488907
0.03664866 1.54476206
0.03666967 1.54463508
0.03669067 1.54450815
0.03671167 1.54438125
0.03673267 1.54425439
0.03675368 1.54412757
0.03677468 1.54400078
0.03679568 1.54387403
0.03681668 1.54374732
0.03683768 1.54362064
0.03685869 1.54349400
0.03687969 1.54336740
0.03690069 1.54324084
0.03692169 1.54311431
0.03694269 1.54298782
0.03696370 1.54286137
0.03698470 1.54273495
0.03700570 1.54260857
0.03702670 1.54248223
0.03704770 1.54235592
0.03706871 1.54222965
0.03708971 1.54210342
0.03711071 1.54197722
0.03713171 1.54185106
0.03715272 1.54172494
0.03717372 1.54159886
0.03719472 1.54147281
0.03721572 1.54134679
0.03723672 1.54122082
0.03725773 1.54109488
0.03727873 1.54096897
0.03729973 1.54084311
0.03732073 1.54071727
0.03734173 1.54059148
0.03736274 1.54046572
0.03738374 1.54034000
0.03740474 1.54021431
0.03742574 1.54008866
0.03744674 1.53996305
0.03746775 1.53983747
0.03748875 1.53971193
0.03750975 1.53958643
0.03753075 1.53946096
0.03755176 1.53933553
0.03757276 1.53921013
0.03759376 1.53908477
0.03761476 1.53895944
0.03763576 1.53883416
0.03765677 1.53870890
0.03767777 1.53858369
0.03769877 1.53845850
0.03771977 1.53833336
0.03774077 1.53820825
0.03776178 1.53808318
0.03778278 1.53795814
0.03780378 1.53783314
0.03782478 1.53770817
0.03784578 1.53758324
0.03786679 1.53745834
0.03788779 1.53733348
0.03790879 1.53720866
0.03792979 1.53708387
0.03795080 1.53695911
0.03797180 1.53683440
0.03799280 1.53670971
0.03801380 1.53658507
0.03803480 1.53646045
0.03805581 1.53633588
0.03807681 1.53621134
0.03809781 1.53608683
0.03811881 1.53596236
0.03813981 1.53583792
0.03816082 1.53571352
0.03818182 1.53558916
0.03820282 1.53546483
0.03822382 1.53534053
0.03824482 1.53521627
0.03826583 1.53509205
0.03828683 1.53496786
0.03830783 1.53484370
0.03832883 1.53471959
0.03834983 1.53459550
0.03837084 1.53447145
0.03839184 1.53434744
0.03841284 1.53422345
0.03843384 1.53409951
0.03845485 1.53397560
0.03847585 1.53385172
0.03849685 1.53372788
0.03851785 1.53360408
0.03853885 1.53348030
0.03855986 1.53335657
0.03858086 1.53323286
0.03860186 1.53310920
0.03862286 1.53298556
0.03864386 1.53286196
0.03866487 1.53273840
0.03868587 1.53261487
0.03870687 1.53249137
0.03872787 1.53236791
0.03874887 1.53224449
0.03876988 1.53212110
0.03879088 1.53199774
0.03881188 1.53187441
0.03883288 1.53175113
0.03885389 1.53162787
0.03887489 1.53150465
0.03889589 1.53138146
0.03891689 1.53125831
0.03893789 1.53113519
0.03895890 1.53101211
0.03897990 1.53088906
0.03900090 1.53076604
0.03902190 1.53064306
0.03904290 1.53052011
0.03906391 1.53039720
0.03908491 1.53027432
0.03910591 1.53015147
0.03912691 1.53002866
0.03914791 1.52990588
0.03916892 1.52978314
0.03918992 1.52966043
0.03921092 1.52953775
0.03923192 1.52941511
0.03925293 1.52929250
0.03927393 1.52916993
0.03929493 1.52904738
0.03931593 1.52892488
0.03933693 1.52880240
0.03935794 1.52867996
0.03937894 1.52855755
0.03939994 1.52843518
0.03942094 1.52831284
0.03944194 1.52819053
0.03946295 1.52806826
0.03948395 1.52794602
0.03950495 1.52782381
0.03952595 1.52770164
0.03954695 1.52757950
0.03956796 1.52745740
0.03958896 1.52733532
0.03960996 1.52721328
0.03963096 1.52709128
0.03965197 1.52696930
0.03967297 1.52684737
0.03969397 1.52672546
0.03971497 1.52660359
0.03973597 1.52648174
0.03975698 1.52635994
0.03977798 1.52623816
0.03979898 1.52611642
0.03981998 1.52599471
0.03984098 1.52587304
0.03986199 1.52575140
0.03988299 1.52562979
0.03990399 1.52550821
0.03992499 1.52538667
0.03994599 1.52526516
0.03996700 1.52514368
0.03998800 1.52502224
0.04000900 1.52490083
0.04003000 1.52477945
0.04005101 1.52465810
0.04007201 1.52453679
0.04009301 1.52441551
0.04011401 1.52429426
0.04013501 1.52417304
0.04015602 1.52405186
0.04017702 1.52393071
0.04019802 1.52380959
0.04021902 1.52368851
0.04024002 1.52356745
0.04026103 1.52344643
0.04028203 1.52332545
0.04030303 1.52320449
0.04032403 1.52308357
0.04034503 1.52296268
0.04036604 1.52284182
0.04038704 1.52272099
0.04040804 1.52260020
0.04042904 1.52247944
0.04045005 1.52235871
0.04047105 1.52223801
0.04049205 1.52211735
0.04051305 1.52199672
0.04053405 1.52187612
0.04055506 1.52175555
0.04057606 1.52163501
0.04059706 1.52151451
0.04061806 1.52139404
0.04063906 1.52127360
0.04066007 1.52115319
0.04068107 1.52103282
0.04070207 1.52091247
0.04072307 1.52079216
0.04074407 1.52067188
0.04076508 1.52055163
0.04078608 1.52043142
0.04080708 1.52031123
0.04082808 1.52019108
0.04084908 1.52007096
0.04087009 1.51995087
0.04089109 1.51983082
0.04091209 1.51971079
0.04093309 1.51959080
0.04095410 1.51947084
0.04097510 1.51935091
0.04099610 1.51923101
0.04101710 1.51911114
0.04103810 1.51899131
0.04105911 1.51887150
0.04108011 1.51875173
0.04110111 1.51863199
0.04112211 1.51851228
0.04114311 1.51839260
0.04116412 1.51827296
0.04118512 1.51815334
0.04120612 1.51803376
0.04122712 1.51791421
0.04124812 1.51779469
0.04126913 1.51767520
0.04129013 1.51755574
0.04131113 1.51743631
0.04133213 1.51731692
0.04135314 1.51719755
0.04137414 1.51707822
0.04139514 1.51695892
0.04141614 1.51683965
0.04143714 1.51672041
0.04145815 1.51660120
0.04147915 1.51648202
0.04150015 1.51636288
0.04152115 1.51624376
0.04154215 1.51612468
0.04156316 1.51600562
0.04158416 1.51588660
0.04160516 1.51576761
0.04162616 1.51564865
0.04164716 1.51552972
0.04166817 1.51541082
0.04168917 1.51529195
0.04171017 1.51517312
0.04173117 1.51505431
0.04175218 1.51493553
0.04177318 1.51481679
0.04179418 1.51469808
0.04181518 1.51457939
0.04183618 1.51446074
0.04185719 1.51434212
0.04187819 1.51422353
0.04189919 1.51410497
0.04192019 1.51398644
0.04194119 1.51386794
0.04196220 1.51374947
0.04198320 1.51363103
0.04200420 1.51351262
0.04202520 1.51339425
0.04204620 1.51327590
0.04206721 1.51315758
0.04208821 1.51303930
0.04210921 1.51292104
0.04213021 1.51280282
0.04215122 1.51268462
0.04217222 1.51256646
0.04219322 1.51244833
0.04221422 1.51233022
0.04223522 1.51221215
0.04225623 1.51209411
0.04227723 1.51197609
0.04229823 1.51185811
0.04231923 1.51174016
0.04234023 1.51162223
0.04236124 1.51150434
0.04238224 1.51138648
0.04240324 1.51126865
0.04242424 1.51115085
0.04244524 1.51103307
0.04246625 1.51091533
0.04248725 1.51079762
0.04250825 1.51067994
0.04252925 1.51056229
0.04255026 1.51044466
0.04257126 1.51032707
0.04259226 1.51020951
0.04261326 1.51009198
0.04263426 1.50997447
0.04265527 1.50985700
0.04267627 1.50973956
0.04269727 1.50962215
0.04271827 1.50950476
0.04273927 1.50938741
0.04276028 1.50927008
0.04278128 1.50915279
0.04280228 1.50903553
0.04282328 1.50891829
0.04284428 1.50880109
0.04286529 1.50868391
0.04288629 1.50856676
0.04290729 1.50844965
0.04292829 1.50833256
0.04294929 1.50821550
0.04297030 1.50809847
0.04299130 1.50798148
0.04301230 1.50786451
0.04303330 1.50774757
0.04305431 1.50763066
0.04307531 1.50751378
0.04309631 1.50739693
0.04311731 1.50728010
0.04313831 1.50716331
0.04315932 1.50704655
0.04318032 1.50692981
0.04320132 1.50681311
0.04322232 1.50669643
0.04324332 1.50657979
0.04326433 1.50646317
0.04328533 1.50634658
0.04330633 1.50623002
0.04332733 1.50611349
0.04334833 1.50599699
0.04336934 1.50588052
0.04339034 1.50576408
0.04341134 1.50564766
0.04343234 1.50553128
0.04345335 1.50541492
0.04347435 1.50529860
0.04349535 1.50518230
0.04351635 1.50506603
0.04353735 1.50494979
0.04355836 1.50483358
0.04357936 1.50471740
0.04360036 1.50460125
0.04362136 1.50448512
0.04364236 1.50436903
0.04366337 1.50425296
0.04368437 1.50413693
0.04370537 1.50402092
0.04372637 1.50390494
0.04374737 1.50378899
0.04376838 1.50367306
0.04378938 1.50355717
0.04381038 1.50344130
0.04383138 1.50332547
0.04385239 1.50320966
0.04387339 1.50309388
0.04389439 1.50297813
0.04391539 1.50286241
0.04393639 1.50274671
0.04395740 1.50263105
0.04397840 1.50251541
0.04399940 1.50239980
0.04402040 1.50228422
0.04404140 1.50216867
0.04406241 1.50205315
0.04408341 1.50193766
0.04410441 1.50182219
0.04412541 1.50170675
0.04414641 1.50159134
0.04416742 1.50147596
0.04418842 1.50136061
0.04420942 1.50124528
0.04423042 1.50112999
0.04425143 1.50101472
0.04427243 1.50089948
0.04429343 1.50078427
0.04431443 1.50066909
0.04433543 1.50055393
0.04435644 1.50043880
0.04437744 1.50032370
0.04439844 1.50020863
0.04441944 1.50009359
0.04444044 1.49997858
0.04446145 1.49986359
0.04448245 1.49974863
0.04450345 1.49963370
0.04452445 1.49951880
0.04454545 1.49940392
0.04456646 1.49928908
0.04458746 1.49917426
0.04460846 1.49905947
0.04462946 1.49894470
0.04465047 1.49882997
0.04467147 1.49871526
0.04469247 1.49860058
0.04471347 1.49848593
0.04473447 1.49837131
0.04475548 1.49825671
0.04477648 1.49814214
0.04479748 1.49802760
0.04481848 1.49791309
0.04483948 1.49779860
0.04486049 1.49768415
0.04488149 1.49756972
0.04490249 1.49745532
0.04492349 1.49734094
0.04494449 1.49722659
0.04496550 1.49711227
0.04498650 1.49699798
0.04500750 1.49688372
0.04502850 1.49676948
0.04504950 1.49665527
0.04507051 1.49654109
0.04509151 1.49642694
0.04511251 1.49631281
0.04513351 1.49619871
0.04515452 1.49608464
0.04517552 1.49597059
0.04519652 1.49585658
0.04521752 1.49574259
0.04523852 1.49562862
0.04525953 1.49551469
0.04528053 1.49540078
0.04530153 1.49528690
0.04532253 1.49517305
0.04534353 1.49505922
0.04536454 1.49494542
0.04538554 1.49483165
0.04540654 1.49471790
0.04542754 1.49460419
0.04544854 1.49449050
0.04546955 1.49437683
0.04549055 1.49426320
0.04551155 1.49414959
0.04553255 1.49403601
0.04555356 1.49392245
0.04557456 1.49380892
0.04559556 1.49369542
0.04561656 1.49358195
0.04563756 1.49346850
0.04565857 1.49335508
0.04567957 1.49324169
0.04570057 1.49312832
0.04572157 1.49301498
0.04574257 1.49290167
0.04576358 1.49278839
0.04578458 1.49267513
0.04580558 1.49256190
0.04582658 1.49244869
0.04584758 1.49233551
0.04586859 1.49222236
0.04588959 1.49210924
0.04591059 1.49199614
0.04593159 1.49188307
0.04595260 1.49177002
0.04597360 1.49165701
0.04599460 1.49154402
0.04601560 1.49143105
0.04603660 1.49131811
0.04605761 1.49120520
0.04607861 1.49109232
0.04609961 1.49097946
0.04612061 1.49086663
0.04614161 1.49075382
0.04616262 1.49064105
0.04618362 1.49052829
0.04620462 1.49041557
0.04622562 1.49030287
0.04624662 1.49019020
0.04626763 1.49007755
0.04628863 1.48996493
0.04630963 1.48985234
0.04633063 1.48973977
0.04635164 1.48962723
0.04637264 1.48951472
0.04639364 1.48940223
0.04641464 1.48928977
0.04643564 1.48917733
0.04645665 1.48906492
0.04647765 1.48895254
0.04649865 1.48884019
0.04651965 1.48872786
0.04654065 1.48861555
0.04656166 1.48850327
0.04658266 1.48839102
0.04660366 1.48827880
0.04662466 1.48816660
0.04664566 1.48805442
0.04666667 1.48794228
0.04668767 1.48783016
0.04670867 1.48771806
0.04672967 1.48760599
0.04675068 1.48749395
0.04677168 1.48738193
0.04679268 1.48726994
0.04681368 1.48715798
0.04683468 1.48704604
0.04685569 1.48693413
0.04687669 1.48682224
0.04689769 1.48671038
0.04691869 1.48659854
0.04693969 1.48648673
0.04696070 1.48637495
0.04698170 1.48626319
0.04700270 1.48615146
0.04702370 1.48603975
0.04704470 1.48592807
0.04706571 1.48581642
0.04708671 1.48570479
0.04710771 1.48559319
0.04712871 1.48548161
0.04714971 1.48537006
0.04717072 1.48525853
0.04719172 1.48514703
0.04721272 1.48503556
0.04723372 1.48492411
0.04725473 1.48481269
0.04727573 1.48470129
0.04729673 1.48458992
0.04731773 1.48447857
0.04733873 1.48436725
0.04735974 1.48425595
0.04738074 1.48414468
0.04740174 1.48403344
0.04742274 1.48392222
0.04744374 1.48381103
0.04746475 1.48369986
0.04748575 1.48358872
0.04750675 1.48347760
0.04752775 1.48336651
0.04754875 1.48325544
0.04756976 1.48314440
0.04759076 1.48303338
0.04761176 1.48292239
0.04763276 1.48281143
0.04765377 1.48270049
0.04767477 1.48258958
0.04769577 1.48247869
0.04771677 1.48236782
0.04773777 1.48225698
0.04775878 1.48214617
0.04777978 1.48203538
0.04780078 1.48192462
0.04782178 1.48181388
0.04784278 1.48170317
0.04786379 1.48159248
0.04788479 1.48148182
0.04790579 1.48137118
0.04792679 1.48126057
0.04794779 1.48114998
0.04796880 1.48103942
0.04798980 1.48092888
0.04801080 1.48081837
0.04803180 1.48070788
0.04805281 1.48059742
0.04807381 1.48048698
0.04809481 1.48037657
0.04811581 1.48026618
0.04813681 1.48015582
0.04815782 1.48004549
0.04817882 1.47993517
0.04819982 1.47982489
0.04822082 1.47971462
0.04824182 1.47960438
0.04826283 1.47949417
0.04828383 1.47938398
0.04830483 1.47927382
0.04832583 1.47916368
0.04834683 1.47905357
0.04836784 1.47894348
0.04838884 1.47883341
0.04840984 1.47872337
0.04843084 1.47861336
0.04845185 1.47850337
0.04847285 1.47839340
0.04849385 1.47828346
0.04851485 1.47817355
0.04853585 1.47806365
0.04855686 1.47795379
0.04857786 1.47784394
0.04859886 1.47773413
0.04861986 1.47762433
0.04864086 1.47751456
0.04866187 1.47740482
0.04868287 1.47729510
0.04870387 1.47718541
0.04872487 1.47707573
0.04874587 1.47696609
0.04876688 1.47685647
0.04878788 1.47674687
0.04880888 1.47663730
0.04882988 1.47652775
0.04885089 1.47641822
0.04887189 1.47630872
0.04889289 1.47619925
0.04891389 1.47608980
0.04893489 1.47598037
0.04895590 1.47587097
0.04897690 1.47576159
0.04899790 1.47565224
0.04901890 1.47554291
0.04903990 1.47543360
0.04906091 1.47532432
0.04908191 1.47521506
0.04910291 1.47510583
0.04912391 1.47499662
0.04914491 1.47488744
0.04916592 1.47477828
0.04918692 1.47466914
0.04920792 1.47456003
0.04922892 1.47445094
0.04924992 1.47434188
0.04927093 1.47423284
0.04929193 1.47412382
0.04931293 1.47401483
0.04933393 1.47390586
0.04935494 1.47379692
0.04937594 1.47368800
0.04939694 1.47357910
0.04941794 1.47347023
0.04943894 1.47336138
0.04945995 1.47325256
0.04948095 1.47314376
0.04950195 1.47303498
0.04952295 1.47292623
0.04954395 1.47281750
0.04956496 1.47270880
0.04958596 1.47260012
0.04960696 1.47249146
0.04962796 1.47238283
0.04964896 1.47227422
0.04966997 1.47216564
0.04969097 1.47205708
0.04971197 1.47194854
0.04973297 1.47184002
0.04975398 1.47173153
0.04977498 1.47162307
0.04979598 1.47151463
0.04981698 1.47140621
0.04983798 1.47129781
0.04985899 1.47118944
0.04987999 1.47108109
0.04990099 1.47097277
0.04992199 1.47086447
0.04994299 1.47075619
0.04996400 1.47064794
0.04998500 1.47053971
0.05000600 1.47043150
0.05002700 1.47032332
0.05004800 1.47021516
0.05006901 1.47010702
0.05009001 1.46999891
0.05011101 1.46989082
0.05013201 1.46978276
0.05015302 1.46967471
0.05017402 1.46956670
0.05019502 1.46945870
0.05021602 1.46935073
0.05023702 1.46924278
0.05025803 1.46913486
0.05027903 1.46902695
0.05030003 1.46891908
0.05032103 1.46881122
0.05034203 1.46870339
0.05036304 1.46859558
0.05038404 1.46848780
0.05040504 1.46838004
0.05042604 1.46827230
0.05044704 1.46816458
0.05046805 1.46805689
0.05048905 1.46794922
0.05051005 1.46784158
0.05053105 1.46773395
0.05055206 1.46762636
0.05057306 1.46751878
0.05059406 1.46741123
0.05061506 1.46730370
0.05063606 1.46719619
0.05065707 1.46708871
0.05067807 1.46698125
0.05069907 1.46687381
0.05072007 1.46676640
0.05074107 1.46665901
0.05076208 1.46655164
0.05078308 1.46644429
0.05080408 1.46633697
0.05082508 1.46622967
0.05084608 1.46612240
0.05086709 1.46601514
0.05088809 1.46590791
0.05090909 1.46580071
0.05093009 1.46569352
0.05095110 1.46558636
0.05097210 1.46547922
0.05099310 1.46537211
0.05101410 1.46526501
0.05103510 1.46515794
0.05105611 1.46505090
0.05107711 1.46494387
0.05109811 1.46483687
0.05111911 1.46472989
0.05114011 1.46462294
0.05116112 1.46451601
0.05118212 1.46440910
0.05120312 1.46430221
0.05122412 1.46419534
0.05124512 1.46408850
0.05126613 1.46398168
0.05128713 1.46387489
0.05130813 1.46376811
0.05132913 1.46366136
0.05135014 1.46355463
0.05137114 1.46344793
0.05139214 1.46334124
0.05141314 1.46323458
0.05143414 1.46312794
0.05145515 1.46302133
0.05147615 1.46291474
0.05149715 1.46280817
0.05151815 1.46270162
0.05153915 1.46259509
0.05156016 1.46248859
0.05158116 1.46238211
0.05160216 1.46227565
0.05162316 1.46216922
0.05164416 1.46206280
0.05166517 1.46195641
0.05168617 1.46185005
0.05170717 1.46174370
0.05172817 1.46163738
0.05174917 1.46153108
0.05177018 1.46142480
0.05179118 1.46131854
0.05181218 1.46121231
0.05183318 1.46110610
0.05185419 1.46099991
0.05187519 1.46089374
0.05189619 1.46078760
0.05191719 1.46068147
0.05193819 1.46057537
0.05195920 1.46046930
0.05198020 1.46036324
0.05200120 1.46025721
0.05202220 1.46015120
0.05204320 1.46004521
0.05206421 1.45993924
0.05208521 1.45983330
0.05210621 1.45972738
0.05212721 1.45962148
0.05214821 1.45951560
0.05216922 1.45940974
0.05219022 1.45930391
0.05221122 1.45919810
0.05223222 1.45909231
0.05225323 1.45898654
0.05227423 1.45888079
0.05229523 1.45877507
0.05231623 1.45866937
0.05233723 1.45856369
0.05235824 1.45845803
0.05237924 1.45835240
0.05240024 1.45824679
0.05242124 1.45814119
0.05244224 1.45803562
0.05246325 1.45793008
0.05248425 1.45782455
0.05250525 1.45771905
0.05252625 1.45761357
0.05254725 1.45750811
0.05256826 1.45740267
0.05258926 1.45729725
0.05261026 1.45719186
0.05263126 1.45708649
0.05265227 1.45698114
0.05267327 1.45687581
0.05269427 1.45677050
0.05271527 1.45666522
0.05273627 1.45655995
0.05275728 1.45645471
0.05277828 1.45634949
0.05279928 1.45624429
0.05282028 1.45613912
0.05284128 1.45603396
0.05286229 1.45592883
0.05288329 1.45582372
0.05290429 1.45571863
0.05292529 1.45561356
0.05294629 1.45550851
0.05296730 1.45540349
0.05298830 1.45529849
0.05300930 1.45519350
0.05303030 1.45508854
0.05305131 1.45498361
0.05307231 1.45487869
0.05309331 1.45477379
0.05311431 1.45466892
0.05313531 1.45456407
0.05315632 1.45445924
0.05317732 1.45435443
0.05319832 1.45424964
0.05321932 1.45414488
0.05324032 1.45404013
0.05326133 1.45393541
0.05328233 1.45383071
0.05330333 1.45372603
0.05332433 1.45362137
0.05334533 1.45351673
0.05336634 1.45341211
0.05338734 1.45330752
0.05340834 1.45320295
0.05342934 1.45309839
0.05345035 1.45299386
0.05347135 1.45288935
0.05349235 1.45278487
0.05351335 1.45268040
0.05353435 1.45257595
0.05355536 1.45247153
0.05357636 1.45236713
0.05359736 1.45226275
0.05361836 1.45215839
0.05363936 1.45205405
0.05366037 1.45194973
0.05368137 1.45184543
0.05370237 1.45174116
0.05372337 1.45163690
0.05374437 1.45153267
0.05376538 1.45142846
0.05378638 1.45132427
0.05380738 1.45122010
0.05382838 1.45111595
0.05384938 1.45101182
0.05387039 1.45090771
0.05389139 1.45080363
0.05391239 1.45069956
0.05393339 1.45059552
0.05395440 1.45049150
0.05397540 1.45038750
0.05399640 1.45028352
0.05401740 1.45017956
0.05403840 1.45007562
0.05405941 1.44997170
0.05408041 1.44986781
0.05410141 1.44976393
0.05412241 1.44966008
0.05414341 1.44955625
0.05416442 1.44945243
0.05418542 1.44934864
0.05420642 1.44924487
0.05422742 1.44914112
0.05424842 1.44903739
0.05426943 1.44893369
0.05429043 1.44883000
0.05431143 1.44872633
0.05433243 1.44862269
0.05435344 1.44851906
0.05437444 1.44841546
0.05439544 1.44831188
0.05441644 1.44820832
0.05443744 1.44810477
0.05445845 1.44800125
0.05447945 1.44789775
0.05450045 1.44779428
0.05452145 1.44769082
0.05454245 1.44758738
0.05456346 1.44748396
0.05458446 1.44738057
0.05460546 1.44727719
0.05462646 1.44717384
0.05464746 1.44707050
0.05466847 1.44696719
0.05468947 1.44686390
0.05471047 1.44676062
0.05473147 1.44665737
0.05475248 1.44655414
0.05477348 1.44645093
0.05479448 1.44634774
0.05481548 1.44624457
0.05483648 1.44614142
0.05485749 1.44603829
0.05487849 1.44593519
0.05489949 1.44583210
0.05492049 1.44572903
0.05494149 1.44562599
0.05496250 1.44552296
0.05498350 1.44541996
0.05500450 1.44531697
0.05502550 1.44521401
0.05504650 1.44511106
0.05506751 1.44500814
0.05508851 1.44490524
0.05510951 1.44480235
0.05513051 1.44469949
0.05515152 1.44459665
0.05517252 1.44449383
0.05519352 1.44439103
0.05521452 1.44428825
0.05523552 1.44418548
0.05525653 1.44408274
0.05527753 1.44398002
0.05529853 1.44387732
0.05531953 1.44377465
0.05534053 1.44367199
0.05536154 1.44356935
0.05538254 1.44346673
0.05540354 1.44336413
0.05542454 1.44326155
0.05544554 1.44315900
0.05546655 1.44305646
0.05548755 1.44295394
0.05550855 1.44285144
0.05552955 1.44274897
0.05555056 1.44264651
0.05557156 1.44254407
0.05559256 1.44244166
0.05561356 1.44233926
0.05563456 1.44223688
0.05565557 1.44213453
0.05567657 1.44203219
0.05569757 1.44192987
0.05571857 1.44182758
0.05573957 1.44172530
0.05576058 1.44162305
0.05578158 1.44152081
0.05580258 1.44141859
0.05582358 1.44131640
0.05584458 1.44121422
0.05586559 1.44111207
0.05588659 1.44100993
0.05590759 1.44090781
0.05592859 1.44080572
0.05594959 1.44070364
0.05597060 1.44060159
0.05599160 1.44049955
0.05601260 1.44039753
0.05603360 1.44029554
0.05605461 1.44019356
0.05607561 1.44009160
0.05609661 1.43998967
0.05611761 1.43988775
0.05613861 1.43978585
0.05615962 1.43968398
0.05618062 1.43958212
0.05620162 1.43948028
0.05622262 1.43937846
0.05624362 1.43927667
0.05626463 1.43917489
0.05628563 1.43907313
0.05630663 1.43897139
0.05632763 1.43886967
0.05634863 1.43876797
0.05636964 1.43866629
0.05639064 1.43856463
0.05641164 1.43846299
0.05643264 1.43836137
0.05645365 1.43825977
0.05647465 1.43815819
0.05649565 1.43805663
0.05651665 1.43795509
0.05653765 1.43785357
0.05655866 1.43775206
0.05657966 1.43765058
0.05660066 1.43754912
0.05662166 1.43744768
0.05664266 1.43734625
0.05666367 1.43724485
0.05668467 1.43714346
0.05670567 1.43704210
0.05672667 1.43694075
0.05674767 1.43683943
0.05676868 1.43673812
0.05678968 1.43663683
0.05681068 1.43653556
0.05683168 1.43643432
0.05685269 1.43633309
0.05687369 1.43623188
0.05689469 1.43613069
0.05691569 1.43602952
0.05693669 1.43592837
0.05695770 1.43582724
0.05697870 1.43572612
0.05699970 1.43562503
0.05702070 1.43552396
0.05704170 1.43542290
0.05706271 1.43532187
0.05708371 1.43522086
0.05710471 1.43511986
0.05712571 1.43501888
0.05714671 1.43491793
0.05716772 1.43481699
0.05718872 1.43471607
0.05720972 1.43461517
0.05723072 1.43451429
0.05725173 1.43441343
0.05727273 1.43431259
0.05729373 1.43421177
0.05731473 1.43411097
0.05733573 1.43401018
0.05735674 1.43390942
0.05737774 1.43380867
0.05739874 1.43370795
0.05741974 1.43360724
0.05744074 1.43350655
0.05746175 1.43340588
0.05748275 1.43330523
0.05750375 1.43320460
0.05752475 1.43310399
0.05754575 1.43300340
0.05756676 1.43290283
0.05758776 1.43280228
0.05760876 1.43270174
0.05762976 1.43260123
0.05765077 1.43250073
0.05767177 1.43240025
0.05769277 1.43229980
0.05771377 1.43219936
0.05773477 1.43209894
0.05775578 1.43199854
0.05777678 1.43189815
0.05779778 1.43179779
0.05781878 1.43169745
0.05783978 1.43159712
0.05786079 1.43149682
0.05788179 1.43139653
0.05790279 1.43129626
0.05792379 1.43119601
0.05794479 1.43109578
0.05796580 1.43099557
0.05798680 1.43089538
0.05800780 1.43079521
0.05802880 1.43069505
0.05804980 1.43059492
0.05807081 1.43049480
0.05809181 1.43039470
0.05811281 1.43029462
0.05813381 1.43019456
0.05815482 1.43009452
0.05817582 1.42999450
0.05819682 1.42989450
0.05821782 1.42979451
0.05823882 1.42969454
0.05825983 1.42959460
0.05828083 1.42949467
0.05830183 1.42939476
0.05832283 1.42929487
0.05834383 1.42919500
0.05836484 1.42909514
0.05838584 1.42899531
0.05840684 1.42889549
0.05842784 1.42879569
0.05844884 1.42869592
0.05846985 1.42859616
0.05849085 1.42849642
0.05851185 1.42839669
0.05853285 1.42829699
0.05855386 1.42819730
0.05857486 1.42809764
0.05859586 1.42799799
0.05861686 1.42789836
0.05863786 1.42779875
0.05865887 1.42769916
0.05867987 1.42759958
0.05870087 1.42750003
0.05872187 1.42740049
0.05874287 1.42730097
0.05876388 1.42720148
0.05878488 1.42710199
0.05880588 1.42700253
0.05882688 1.42690309
0.05884788 1.42680366
0.05886889 1.42670426
0.05888989 1.42660487
0.05891089 1.42650550
0.05893189 1.42640615
0.05895290 1.42630682
0.05897390 1.42620750
0.05899490 1.42610821
0.05901590 1.42600893
0.05903690 1.42590967
0.05905791 1.42581043
0.05907891 1.42571121
0.05909991 1.42561200
0.05912091 1.42551282
0.05914191 1.42541365
0.05916292 1.42531450
0.05918392 1.42521537
0.05920492 1.42511626
0.05922592 1.42501717
0.05924692 1.42491809
0.05926793 1.42481903
0.05928893 1.42471999
0.05930993 1.42462097
0.05933093 1.42452197
0.05935194 1.42442299
0.05937294 1.42432402
0.05939394 1.42422508
0.05941494 1.42412615
0.05943594 1.42402724
0.05945695 1.42392834
0.05947795 1.42382947
0.05949895 1.42373061
0.05951995 1.42363178
0.05954095 1.42353296
0.05956196 1.42343415
0.05958296 1.42333537
0.05960396 1.42323661
0.05962496 1.42313786
0.05964596 1.42303913
0.05966697 1.42294042
0.05968797 1.42284173
0.05970897 1.42274305
0.05972997 1.42264440
0.05975098 1.42254576
0.05977198 1.42244714
0.05979298 1.42234854
0.05981398 1.42224995
0.05983498 1.42215139
0.05985599 1.42205284
0.05987699 1.42195431
0.05989799 1.42185580
0.05991899 1.42175730
0.05993999 1.42165883
0.05996100 1.42156037
0.05998200 1.42146193
0.06000300 1.42136351
0.06002400 1.42126510
0.06004500 1.42116672
0.06006601 1.42106835
0.06008701 1.42097000
0.06010801 1.42087167
0.06012901 1.42077335
0.06015002 1.42067506
0.06017102 1.42057678
0.06019202 1.42047852
0.06021302 1.42038028
0.06023402 1.42028205
0.06025503 1.42018384
0.06027603 1.42008566
0.06029703 1.41998749
0.06031803 1.41988933
0.06033903 1.41979120
0.06036004 1.41969308
0.06038104 1.41959498
0.06040204 1.41949690
0.06042304 1.41939883
0.06044404 1.41930079
0.06046505 1.41920276
0.06048605 1.41910475
0.06050705 1.41900676
0.06052805 1.41890878
0.06054905 1.41881082
0.06057006 1.41871288
0.06059106 1.41861496
0.06061206 1.41851706
0.06063306 1.41841917
0.06065407 1.41832130
0.06067507 1.41822345
0.06069607 1.41812562
0.06071707 1.41802780
0.06073807 1.41793000
0.06075908 1.41783222
0.06078008 1.41773446
0.06080108 1.41763672
0.06082208 1.41753899
0.06084308 1.41744128
0.06086409 1.41734359
0.06088509 1.41724591
0.06090609 1.41714825
0.06092709 1.41705062
0.06094809 1.41695299
0.06096910 1.41685539
0.06099010 1.41675780
0.06101110 1.41666023
0.06103210 1.41656268
0.06105311 1.41646515
0.06107411 1.41636763
0.06109511 1.41627013
0.06111611 1.41617265
0.06113711 1.41607519
0.06115812 1.41597774
0.06117912 1.41588031
0.06120012 1.41578290
0.06122112 1.41568550
0.06124212 1.41558813
0.06126313 1.41549077
0.06128413 1.41539343
0.06130513 1.41529610
0.06132613 1.41519879
0.06134713 1.41510151
0.06136814 1.41500423
0.06138914 1.41490698
0.06141014 1.41480974
0.06143114 1.41471252
0.06145215 1.41461532
0.06147315 1.41451813
0.06149415 1.41442096
0.06151515 1.41432381
0.06153615 1.41422668
0.06155716 1.41412956
0.06157816 1.41403247
0.06159916 1.41393538
0.06162016 1.41383832
0.06164116 1.41374127
0.06166217 1.41364424
0.06168317 1.41354723
0.06170417 1.41345024
0.06172517 1.41335326
0.06174617 1.41325630
0.06176718 1.41315936
0.06178818 1.41306243
0.06180918 1.41296552
0.06183018 1.41286863
0.06185119 1.41277175
0.06187219 1.41267490
0.06189319 1.41257806
0.06191419 1.41248123
0.06193519 1.41238443
0.06195620 1.41228764
0.06197720 1.41219087
0.06199820 1.41209411
0.06201920 1.41199738
0.06204020 1.41190066
0.06206121 1.41180395
0.06208221 1.41170727
0.06210321 1.41161060
0.06212421 1.41151395
0.06214521 1.41141731
0.06216622 1.41132070
0.06218722 1.41122410
0.06220822 1.41112751
0.06222922 1.41103095
0.06225023 1.41093440
0.06227123 1.41083786
0.06229223 1.41074135
0.06231323 1.41064485
0.06233423 1.41054837
0.06235524 1.41045190
0.06237624 1.41035546
0.06239724 1.41025903
0.06241824 1.41016261
0.06243924 1.41006622
0.06246025 1.40996984
0.06248125 1.40987348
0.06250225 1.40977713
0.06252325 1.40968080
0.06254425 1.40958449
0.06256526 1.40948819
0.06258626 1.40939192
0.06260726 1.40929566
0.06262826 1.40919941
0.06264926 1.40910318
0.06267027 1.40900697
0.06269127 1.40891078
0.06271227 1.40881460
0.06273327 1.40871844
0.06275428 1.40862230
0.06277528 1.40852618
0.06279628 1.40843007
0.06281728 1.40833397
0.06283828 1.40823790
0.06285929 1.40814184
0.06288029 1.40804580
0.06290129 1.40794977
0.06292229 1.40785376
0.06294329 1.40775777
0.06296430 1.40766180
0.06298530 1.40756584
0.06300630 1.40746990
0.06302730 1.40737397
0.06304830 1.40727806
0.06306931 1.40718217
0.06309031 1.40708630
0.06311131 1.40699044
0.06313231 1.40689460
0.06315332 1.40679877
0.06317432 1.40670296
0.06319532 1.40660717
0.06321632 1.40651140
0.06323732 1.40641564
0.06325833 1.40631990
0.06327933 1.40622417
0.06330033 1.40612847
0.06332133 1.40603277
0.06334233 1.40593710
0.06336334 1.40584144
0.06338434 1.40574580
0.06340534 1.40565017
0.06342634 1.40555457
0.06344734 1.40545897
0.06346835 1.40536340
0.06348935 1.40526784
0.06351035 1.40517230
0.06353135 1.40507677
0.06355236 1.40498126
0.06357336 1.40488577
0.06359436 1.40479029
0.06361536 1.40469483
0.06363636 1.40459939
0.06365737 1.40450396
0.06367837 1.40440855
0.06369937 1.40431316
0.06372037 1.40421778
0.06374137 1.40412242
0.06376238 1.40402707
0.06378338 1.40393175
0.06380438 1.40383643
0.06382538 1.40374114
0.06384638 1.40364586
0.06386739 1.40355060
0.06388839 1.40345535
0.06390939 1.40336012
0.06393039 1.40326491
0.06395140 1.40316971
0.06397240 1.40307453
0.06399340 1.40297937
0.06401440 1.40288422
0.06403540 1.40278909
0.06405641 1.40269397
0.06407741 1.40259887
0.06409841 1.40250379
0.06411941 1.40240872
0.06414041 1.40231367
0.06416142 1.40221864
0.06418242 1.40212362
0.06420342 1.40202862
0.06422442 1.40193364
0.06424542 1.40183867
0.06426643 1.40174372
0.06428743 1.40164878
0.06430843 1.40155386
0.06432943 1.40145896
0.06435044 1.40136407
0.06437144 1.40126920
0.06439244 1.40117434
0.06441344 1.40107950
0.06443444 1.40098468
0.06445545 1.40088988
0.06447645 1.40079509
0.06449745 1.40070031
0.06451845 1.40060555
0.06453945 1.40051081
0.06456046 1.40041609
0.06458146 1.40032138
0.06460246 1.40022668
0.06462346 1.40013201
0.06464446 1.40003734
0.06466547 1.39994270
0.06468647 1.39984807
0.06470747 1.39975346
0.06472847 1.39965886
0.06474947 1.39956428
0.06477048 1.39946972
0.06479148 1.39937517
0.06481248 1.39928064
0.06483348 1.39918612
0.06485449 1.39909162
0.06487549 1.39899713
0.06489649 1.39890267
0.06491749 1.39880821
0.06493849 1.39871378
0.06495950 1.39861936
0.06498050 1.39852495
0.06500150 1.39843056
0.06502250 1.39833619
0.06504350 1.39824183
0.06506451 1.39814749
0.06508551 1.39805317
0.06510651 1.39795886
0.06512751 1.39786457
0.06514851 1.39777029
0.06516952 1.39767603
0.06519052 1.39758179
0.06521152 1.39748756
0.06523252 1.39739334
0.06525353 1.39729915
0.06527453 1.39720497
0.06529553 1.39711080
0.06531653 1.39701665
0.06533753 1.39692252
0.06535854 1.39682840
0.06537954 1.39673430
0.06540054 1.39664021
0.06542154 1.39654614
0.06544254 1.39645209
0.06546355 1.39635805
0.06548455 1.39626402
0.06550555 1.39617002
0.06552655 1.39607603
0.06554755 1.39598205
0.06556856 1.39588809
0.06558956 1.39579415
0.06561056 1.39570022
0.06563156 1.39560631
0.06565257 1.39551241
0.06567357 1.39541853
0.06569457 1.39532466
0.06571557 1.39523081
0.06573657 1.39513698
0.06575758 1.39504316
0.06577858 1.39494936
0.06579958 1.39485557
0.06582058 1.39476180
0.06584158 1.39466805
0.06586259 1.39457431
0.06588359 1.39448058
0.06590459 1.39438687
0.06592559 1.39429318
0.06594659 1.39419950
0.06596760 1.39410584
0.06598860 1.39401220
0.06600960 1.39391857
0.06603060 1.39382495
0.06605161 1.39373135
0.06607261 1.39363777
0.06609361 1.39354420
0.06611461 1.39345065
0.06613561 1.39335711
0.06615662 1.39326359
0.06617762 1.39317009
0.06619862 1.39307660
0.06621962 1.39298312
0.06624062 1.39288967
0.06626163 1.39279622
0.06628263 1.39270279
0.06630363 1.39260938
0.06632463 1.39251599
0.06634563 1.39242260
0.06636664 1.39232924
0.06638764 1.39223589
0.06640864 1.39214255
0.06642964 1.39204924
0.06645065 1.39195593
0.06647165 1.39186264
0.06649265 1.39176937
0.06651365 1.39167611
0.06653465 1.39158287
0.06655566 1.39148964
0.06657666 1.39139643
0.06659766 1.39130324
0.06661866 1.39121006
0.06663966 1.39111689
0.06666067 1.39102374
0.06668167 1.39093061
0.06670267 1.39083749
0.06672367 1.39074439
0.06674467 1.39065130
0.06676568 1.39055823
0.06678668 1.39046517
0.06680768 1.39037213
0.06682868 1.39027910
0.06684968 1.39018609
0.06687069 1.39009310
0.06689169 1.39000011
0.06691269 1.38990715
0.06693369 1.38981420
0.06695470 1.38972127
0.06697570 1.38962835
0.06699670 1.38953544
0.06701770 1.38944255
0.06703870 1.38934968
0.06705971 1.38925682
0.06708071 1.38916398
0.06710171 1.38907115
0.06712271 1.38897834
0.06714371 1.38888554
0.06716472 1.38879276
0.06718572 1.38869999
0.06720672 1.38860724
0.06722772 1.38851450
0.06724872 1.38842178
0.06726973 1.38832908
0.06729073 1.38823639
0.06731173 1.38814371
0.06733273 1.38805105
0.06735374 1.38795841
0.06737474 1.38786578
0.06739574 1.38777316
0.06741674 1.38768056
0.06743774 1.38758798
0.06745875 1.38749541
0.06747975 1.38740285
0.06750075 1.38731031
0.06752175 1.38721779
0.06754275 1.38712528
0.06756376 1.38703279
0.06758476 1.38694031
0.06760576 1.38684784
0.06762676 1.38675539
0.06764776 1.38666296
0.06766877 1.38657054
0.06768977 1.38647814
0.06771077 1.38638575
0.06773177 1.38629338
0.06775278 1.38620102
0.06777378 1.38610868
0.06779478 1.38601635
0.06781578 1.38592403
0.06783678 1.38583174
0.06785779 1.38573945
0.06787879 1.38564718
0.06789979 1.38555493
0.06792079 1.38546269
0.06794179 1.38537047
0.06796280 1.38527826
0.06798380 1.38518607
0.06800480 1.38509389
0.06802580 1.38500172
0.06804680 1.38490958
0.06806781 1.38481744
0.06808881 1.38472532
0.06810981 1.38463322
0.06813081 1.38454113
0.06815182 1.38444906
0.06817282 1.38435700
0.06819382 1.38426495
0.06821482 1.38417292
0.06823582 1.38408091
0.06825683 1.38398891
0.06827783 1.38389692
0.06829883 1.38380495
0.06831983 1.38371300
0.06834083 1.38362106
0.06836184 1.38352913
0.06838284 1.38343722
0.06840384 1.38334533
0.06842484 1.38325345
0.06844584 1.38316158
0.06846685 1.38306973
0.06848785 1.38297789
0.06850885 1.38288607
0.06852985 1.38279426
0.06855086 1.38270247
0.06857186 1.38261069
0.06859286 1.38251893
0.06861386 1.38242718
0.06863486 1.38233545
0.06865587 1.38224373
0.06867687 1.38215203
0.06869787 1.38206034
0.06871887 1.38196867
0.06873987 1.38187701
0.06876088 1.38178536
0.06878188 1.38169373
0.06880288 1.38160212
0.06882388 1.38151052
0.06884488 1.38141893
0.06886589 1.38132736
0.06888689 1.38123580
0.06890789 1.38114426
0.06892889 1.38105273
0.06894989 1.38096122
0.06897090 1.38086972
0.06899190 1.38077824
0.06901290 1.38068677
0.06903390 1.38059532
0.06905491 1.38050388
0.06907591 1.38041245
0.06909691 1.38032104
0.06911791 1.38022964
0.06913891 1.38013826
0.06915992 1.38004690
0.06918092 1.37995555
0.06920192 1.37986421
0.06922292 1.37977289
0.06924392 1.37968158
0.06926493 1.37959028
0.06928593 1.37949900
0.06930693 1.37940774
0.06932793 1.37931649
0.06934893 1.37922525
0.06936994 1.37913403
0.06939094 1.37904283
0.06941194 1.37895163
0.06943294 1.37886046
0.06945395 1.37876929
0.06947495 1.37867814
0.06949595 1.37858701
0.06951695 1.37849589
0.06953795 1.37840479
0.06955896 1.37831370
0.06957996 1.37822262
0.06960096 1.37813156
0.06962196 1.37804051
0.06964296 1.37794948
0.06966397 1.37785846
0.06968497 1.37776745
0.06970597 1.37767647
0.06972697 1.37758549
0.06974797 1.37749453
0.06976898 1.37740358
0.06978998 1.37731265
0.06981098 1.37722173
0.06983198 1.37713083
0.06985299 1.37703994
0.06987399 1.37694907
0.06989499 1.37685821
0.06991599 1.37676736
0.06993699 1.37667653
0.06995800 1.37658571
0.06997900 1.37649491
0.07000000 1.37640412
0.07002100 1.37631335
0.07004200 1.37622259
0.07006301 1.37613184
0.07008401 1.37604111
0.07010501 1.37595039
0.07012601 1.37585969
0.07014701 1.37576900
0.07016802 1.37567833
0.07018902 1.37558767
0.07021002 1.37549702
0.07023102 1.37540639
0.07025203 1.37531577
0.07027303 1.37522517
0.07029403 1.37513458
0.07031503 1.37504401
0.07033603 1.37495345
0.07035704 1.37486290
0.07037804 1.37477237
0.07039904 1.37468185
0.07042004 1.37459135
0.07044104 1.37450086
0.07046205 1.37441039
0.07048305 1.37431993
0.07050405 1.37422948
0.07052505 1.37413905
0.07054605 1.37404863
0.07056706 1.37395823
0.07058806 1.37386784
0.07060906 1.37377746
0.07063006 1.37368710
0.07065107 1.37359675
0.07067207 1.37350642
0.07069307 1.37341610
0.07071407 1.37332579
0.07073507 1.37323550
0.07075608 1.37314523
0.07077708 1.37305496
0.07079808 1.37296471
0.07081908 1.37287448
0.07084008 1.37278426
0.07086109 1.37269405
0.07088209 1.37260386
0.07090309 1.37251368
0.07092409 1.37242352
0.07094509 1.37233337
0.07096610 1.37224323
0.07098710 1.37215311
0.07100810 1.37206300
0.07102910 1.37197291
0.07105011 1.37188283
0.07107111 1.37179276
0.07109211 1.37170271
0.07111311 1.37161267
0.07113411 1.37152265
0.07115512 1.37143264
0.07117612 1.37134264
0.07119712 1.37125266
0.07121812 1.37116269
0.07123912 1.37107274
0.07126013 1.37098280
0.07128113 1.37089287
0.07130213 1.37080296
0.07132313 1.37071306
0.07134413 1.37062318
0.07136514 1.37053330
0.07138614 1.37044345
0.07140714 1.37035361
0.07142814 1.37026378
0.07144914 1.37017396
0.07147015 1.37008416
0.07149115 1.36999437
0.07151215 1.36990460
0.07153315 1.36981484
0.07155416 1.36972510
0.07157516 1.36963536
0.07159616 1.36954565
0.07161716 1.36945594
0.07163816 1.36936625
0.07165917 1.36927658
0.07168017 1.36918691
0.07170117 1.36909727
0.07172217 1.36900763
0.07174317 1.36891801
0.07176418 1.36882840
0.07178518 1.36873881
0.07180618 1.36864923
0.07182718 1.36855966
0.07184818 1.36847011
0.07186919 1.36838057
0.07189019 1.36829105
0.07191119 1.36820154
0.07193219 1.36811204
0.07195320 1.36802256
0.07197420 1.36793309
0.07199520 1.36784363
0.07201620 1.36775419
0.07203720 1.36766476
0.07205821 1.36757535
0.07207921 1.36748595
0.07210021 1.36739656
0.07212121 1.36730719
0.07214221 1.36721783
0.07216322 1.36712848
0.07218422 1.36703915
0.07220522 1.36694983
0.07222622 1.36686053
0.07224722 1.36677124
0.07226823 1.36668196
0.07228923 1.36659270
0.07231023 1.36650345
0.07233123 1.36641421
0.07235224 1.36632499
0.07237324 1.36623578
0.07239424 1.36614658
0.07241524 1.36605740
0.07243624 1.36596823
0.07245725 1.36587908
0.07247825 1.36578994
0.07249925 1.36570081
0.07252025 1.36561170
0.07254125 1.36552260
0.07256226 1.36543351
0.07258326 1.36534444
0.07260426 1.36525538
0.07262526 1.36516633
0.07264626 1.36507730
0.07266727 1.36498828
0.07268827 1.36489927
0.07270927 1.36481028
0.07273027 1.36472130
0.07275128 1.36463234
0.07277228 1.36454339
0.07279328 1.36445445
0.07281428 1.36436553
0.07283528 1.36427662
0.07285629 1.36418772
0.07287729 1.36409884
0.07289829 1.36400997
0.07291929 1.36392111
0.07294029 1.36383227
0.07296130 1.36374344
0.07298230 1.36365462
0.07300330 1.36356582
0.07302430 1.36347703
0.07304530 1.36338825
0.07306631 1.36329949
0.07308731 1.36321074
0.07310831 1.36312201
0.07312931 1.36303329
0.07315032 1.36294458
0.07317132 1.36285588
0.07319232 1.36276720
0.07321332 1.36267853
0.07323432 1.36258988
0.07325533 1.36250124
0.07327633 1.36241261
0.07329733 1.36232399
0.07331833 1.36223539
0.07333933 1.36214680
0.07336034 1.36205823
0.07338134 1.36196967
0.07340234 1.36188112
0.07342334 1.36179259
0.07344434 1.36170407
0.07346535 1.36161556
0.07348635 1.36152706
0.07350735 1.36143858
0.07352835 1.36135011
0.07354935 1.36126166
0.07357036 1.36117322
0.07359136 1.36108479
0.07361236 1.36099638
0.07363336 1.36090798
0.07365437 1.36081959
0.07367537 1.36073121
0.07369637 1.36064285
0.07371737 1.36055450
0.07373837 1.36046617
0.07375938 1.36037785
0.07378038 1.36028954
0.07380138 1.36020124
0.07382238 1.36011296
0.07384338 1.36002469
0.07386439 1.35993644
0.07388539 1.35984820
0.07390639 1.35975997
0.07392739 1.35967175
0.07394839 1.35958355
0.07396940 1.35949536
0.07399040 1.35940718
0.07401140 1.35931902
0.07403240 1.35923087
0.07405341 1.35914274
0.07407441 1.35905461
0.07409541 1.35896650
0.07411641 1.35887841
0.07413741 1.35879032
0.07415842 1.35870225
0.07417942 1.35861419
0.07420042 1.35852615
0.07422142 1.35843812
0.07424242 1.35835010
0.07426343 1.35826210
0.07428443 1.35817410
0.07430543 1.35808612
0.07432643 1.35799816
0.07434743 1.35791021
0.07436844 1.35782227
0.07438944 1.35773434
0.07441044 1.35764643
0.07443144 1.35755853
0.07445245 1.35747064
0.07447345 1.35738277
0.07449445 1.35729491
0.07451545 1.35720706
0.07453645 1.35711922
0.07455746 1.35703140
0.07457846 1.35694359
0.07459946 1.35685580
0.07462046 1.35676802
0.07464146 1.35668025
0.07466247 1.35659249
0.07468347 1.35650475
0.07470447 1.35641702
0.07472547 1.35632930
0.07474647 1.35624160
0.07476748 1.35615390
0.07478848 1.35606623
0.07480948 1.35597856
0.07483048 1.35589091
0.07485149 1.35580327
0.07487249 1.35571564
0.07489349 1.35562803
0.07491449 1.35554043
0.07493549 1.35545284
0.07495650 1.35536527
0.07497750 1.35527771
0.07499850 1.35519016
0.07501950 1.35510262
0.07504050 1.35501510
0.07506151 1.35492759
0.07508251 1.35484009
0.07510351 1.35475261
0.07512451 1.35466514
0.07514551 1.35457768
0.07516652 1.35449023
0.07518752 1.35440280
0.07520852 1.35431538
0.07522952 1.35422797
0.07525053 1.35414058
0.07527153 1.35405320
0.07529253 1.35396583
0.07531353 1.35387848
0.07533453 1.35379114
0.07535554 1.35370381
0.07537654 1.35361649
0.07539754 1.35352919
0.07541854 1.35344189
0.07543954 1.35335462
0.07546055 1.35326735
0.07548155 1.35318010
0.07550255 1.35309286
0.07552355 1.35300563
0.07554455 1.35291842
0.07556556 1.35283122
0.07558656 1.35274403
0.07560756 1.35265685
0.07562856 1.35256969
0.07564956 1.35248254
0.07567057 1.35239540
0.07569157 1.35230828
0.07571257 1.35222117
0.07573357 1.35213407
0.07575458 1.35204698
0.07577558 1.35195991
0.07579658 1.35187285
0.07581758 1.35178580
0.07583858 1.35169876
0.07585959 1.35161174
0.07588059 1.35152473
0.07590159 1.35143774
0.07592259 1.35135075
0.07594359 1.35126378
0.07596460 1.35117682
0.07598560 1.35108987
0.07600660 1.35100294
0.07602760 1.35091602
0.07604860 1.35082911
0.07606961 1.35074222
0.07609061 1.35065533
0.07611161 1.35056846
0.07613261 1.35048161
0.07615362 1.35039476
0.07617462 1.35030793
0.07619562 1.35022111
0.07621662 1.35013430
0.07623762 1.35004751
0.07625863 1.34996073
0.07627963 1.34987396
0.07630063 1.34978720
0.07632163 1.34970046
0.07634263 1.34961373
0.07636364 1.34952701
0.07638464 1.34944030
0.07640564 1.34935361
0.07642664 1.34926693
0.07644764 1.34918026
0.07646865 1.34909360
0.07648965 1.34900696
0.07651065 1.34892033
0.07653165 1.34883371
0.07655266 1.34874711
0.07657366 1.34866051
0.07659466 1.34857393
0.07661566 1.34848737
0.07663666 1.34840081
0.07665767 1.34831427
0.07667867 1.34822774
0.07669967 1.34814122
0.07672067 1.34805472
0.07674167 1.34796822
0.07676268 1.34788174
0.07678368 1.34779528
0.07680468 1.34770882
0.07682568 1.34762238
0.07684668 1.34753595
0.07686769 1.34744953
0.07688869 1.34736312
0.07690969 1.34727673
0.07693069 1.34719035
0.07695170 1.34710398
0.07697270 1.34701763
0.07699370 1.34693129
0.07701470 1.34684496
0.07703570 1.34675864
0.07705671 1.34667233
0.07707771 1.34658604
0.07709871 1.34649976
0.07711971 1.34641349
0.07714071 1.34632723
0.07716172 1.34624099
0.07718272 1.34615476
0.07720372 1.34606854
0.07722472 1.34598234
0.07724572 1.34589614
0.07726673 1.34580996
0.07728773 1.34572379
0.07730873 1.34563763
0.07732973 1.34555149
0.07735074 1.34546536
0.07737174 1.34537924
0.07739274 1.34529313
0.07741374 1.34520704
0.07743474 1.34512095
0.07745575 1.34503488
0.07747675 1.34494883
0.07749775 1.34486278
0.07751875 1.34477675
0.07753975 1.34469073
0.07756076 1.34460472
0.07758176 1.34451872
0.07760276 1.34443274
0.07762376 1.34434677
0.07764476 1.34426081
0.07766577 1.34417486
0.07768677 1.34408893
0.07770777 1.34400300
0.07772877 1.34391709
0.07774977 1.34383120
0.07777078 1.34374531
0.07779178 1.34365944
0.07781278 1.34357358
0.07783378 1.34348773
0.07785479 1.34340189
0.07787579 1.34331607
0.07789679 1.34323026
0.07791779 1.34314446
0.07793879 1.34305867
0.07795980 1.34297289
0.07798080 1.34288713
0.07800180 1.34280138
0.07802280 1.34271564
0.07804380 1.34262991
0.07806481 1.34254420
0.07808581 1.34245850
0.07810681 1.34237281
0.07812781 1.34228713
0.07814881 1.34220146
0.07816982 1.34211581
0.07819082 1.34203017
0.07821182 1.34194454
0.07823282 1.34185892
0.07825383 1.34177332
0.07827483 1.34168773
0.07829583 1.34160215
0.07831683 1.34151658
0.07833783 1.34143102
0.07835884 1.34134548
0.07837984 1.34125995
0.07840084 1.34117443
0.07842184 1.34108892
0.07844284 1.34100342
0.07846385 1.34091794
0.07848485 1.34083247
0.07850585 1.34074701
0.07852685 1.34066156
0.07854785 1.34057613
0.07856886 1.34049071
0.07858986 1.34040529
0.07861086 1.34031990
0.07863186 1.34023451
0.07865287 1.34014913
0.07867387 1.34006377
0.07869487 1.33997842
0.07871587 1.33989308
0.07873687 1.33980776
0.07875788 1.33972244
0.07877888 1.33963714
0.07879988 1.33955185
0.07882088 1.33946657
0.07884188 1.33938131
0.07886289 1.33929605
0.07888389 1.33921081
0.07890489 1.33912558
0.07892589 1.33904036
0.07894689 1.33895516
0.07896790 1.33886996
0.07898890 1.33878478
0.07900990 1.33869961
0.07903090 1.33861445
0.07905191 1.33852931
0.07907291 1.33844417
0.07909391 1.33835905
0.07911491 1.33827394
0.07913591 1.33818884
0.07915692 1.33810375
0.07917792 1.33801868
0.07919892 1.33793362
0.07921992 1.33784857
0.07924092 1.33776353
0.07926193 1.33767850
0.07928293 1.33759349
0.07930393 1.33750848
0.07932493 1.33742349
0.07934593 1.33733851
0.07936694 1.33725355
0.07938794 1.33716859
0.07940894 1.33708365
0.07942994 1.33699872
0.07945095 1.33691380
0.07947195 1.33682889
0.07949295 1.33674400
0.07951395 1.33665911
0.07953495 1.33657424
0.07955596 1.33648938
0.07957696 1.33640453
0.07959796 1.33631969
0.07961896 1.33623487
0.07963996 1.33615006
0.07966097 1.33606526
0.07968197 1.33598047
0.07970297 1.33589569
0.07972397 1.33581093
0.07974497 1.33572617
0.07976598 1.33564143
0.07978698 1.33555670
0.07980798 1.33547198
0.07982898 1.33538728
0.07984998 1.33530258
0.07987099 1.33521790
0.07989199 1.33513323
0.07991299 1.33504857
0.07993399 1.33496392
0.07995500 1.33487929
0.07997600 1.33479466
0.07999700 1.33471005
0.08001800 1.33462545
0.08003900 1.33454086
0.08006001 1.33445629
0.08008101 1.33437172
0.08010201 1.33428717
0.08012301 1.33420263
0.08014401 1.33411810
0.08016502 1.33403358
0.08018602 1.33394907
0.08020702 1.33386458
0.08022802 1.33378010
0.08024902 1.33369563
0.08027003 1.33361117
0.08029103 1.33352672
0.08031203 1.33344228
0.08033303 1.33335786
0.08035404 1.33327345
0.08037504 1.33318905
0.08039604 1.33310466
0.08041704 1.33302028
0.08043804 1.33293591
0.08045905 1.33285156
0.08048005 1.33276722
0.08050105 1.33268289
0.08052205 1.33259857
0.08054305 1.33251426
0.08056406 1.33242996
0.08058506 1.33234568
0.08060606 1.33226141
0.08062706 1.33217715
0.08064806 1.33209290
0.08066907 1.33200866
0.08069007 1.33192443
0.08071107 1.33184022
0.08073207 1.33175602
0.08075308 1.33167183
0.08077408 1.33158765
0.08079508 1.33150348
0.08081608 1.33141932
0.08083708 1.33133518
0.08085809 1.33125104
0.08087909 1.33116692
0.08090009 1.33108281
0.08092109 1.33099871
0.08094209 1.33091463
0.08096310 1.33083055
0.08098410 1.33074649
0.08100510 1.33066244
0.08102610 1.33057840
0.08104710 1.33049437
0.08106811 1.33041035
0.08108911 1.33032634
0.08111011 1.33024235
0.08113111 1.33015837
0.08115212 1.33007439
0.08117312 1.32999043
0.08119412 1.32990649
0.08121512 1.32982255
0.08123612 1.32973862
0.08125713 1.32965471
0.08127813 1.32957081
0.08129913 1.32948692
0.08132013 1.32940304
0.08134113 1.32931917
0.08136214 1.32923531
0.08138314 1.32915147
0.08140414 1.32906764
0.08142514 1.32898381
0.08144614 1.32890000
0.08146715 1.32881620
0.08148815 1.32873242
0.08150915 1.32864864
0.08153015 1.32856488
0.08155116 1.32848112
0.08157216 1.32839738
0.08159316 1.32831365
0.08161416 1.32822993
0.08163516 1.32814622
0.08165617 1.32806253
0.08167717 1.32797884
0.08169817 1.32789517
0.08171917 1.32781151
0.08174017 1.32772786
0.08176118 1.32764422
0.08178218 1.32756059
0.08180318 1.32747698
0.08182418 1.32739337
0.08184518 1.32730978
0.08186619 1.32722619
0.08188719 1.32714262
0.08190819 1.32705906
0.08192919 1.32697552
0.08195020 1.32689198
0.08197120 1.32680846
0.08199220 1.32672494
0.08201320 1.32664144
0.08203420 1.32655795
0.08205521 1.32647447
0.08207621 1.32639100
0.08209721 1.32630754
0.08211821 1.32622410
0.08213921 1.32614066
0.08216022 1.32605724
0.08218122 1.32597383
0.08220222 1.32589043
0.08222322 1.32580704
0.08224422 1.32572366
0.08226523 1.32564029
0.08228623 1.32555694
0.08230723 1.32547359
0.08232823 1.32539026
0.08234923 1.32530694
0.08237024 1.32522363
0.08239124 1.32514033
0.08241224 1.32505704
0.08243324 1.32497376
0.08245425 1.32489050
0.08247525 1.32480725
0.08249625 1.32472400
0.08251725 1.32464077
0.08253825 1.32455755
0.08255926 1.32447434
0.08258026 1.32439114
0.08260126 1.32430796
0.08262226 1.32422478
0.08264326 1.32414162
0.08266427 1.32405847
0.08268527 1.32397532
0.08270627 1.32389219
0.08272727 1.32380907
0.08274827 1.32372597
0.08276928 1.32364287
0.08279028 1.32355978
0.08281128 1.32347671
0.08283228 1.32339365
0.08285329 1.32331059
0.08287429 1.32322755
0.08289529 1.32314452
0.08291629 1.32306151
0.08293729 1.32297850
0.08295830 1.32289550
0.08297930 1.32281252
0.08300030 1.32272954
0.08302130 1.32264658
0.08304230 1.32256363
0.08306331 1.32248069
0.08308431 1.32239776
0.08310531 1.32231484
0.08312631 1.32223193
0.08314731 1.32214904
0.08316832 1.32206615
0.08318932 1.32198328
0.08321032 1.32190042
0.08323132 1.32181756
0.08325233 1.32173472
0.08327333 1.32165189
0.08329433 1.32156908
0.08331533 1.32148627
0.08333633 1.32140347
0.08335734 1.32132069
0.08337834 1.32123791
0.08339934 1.32115515
0.08342034 1.32107240
0.08344134 1.32098966
0.08346235 1.32090693
0.08348335 1.32082421
0.08350435 1.32074150
0.08352535 1.32065881
0.08354635 1.32057612
0.08356736 1.32049345
0.08358836 1.32041078
0.08360936 1.32032813
0.08363036 1.32024549
0.08365137 1.32016286
0.08367237 1.32008024
0.08369337 1.31999763
0.08371437 1.31991503
0.08373537 1.31983245
0.08375638 1.31974987
0.08377738 1.31966731
0.08379838 1.31958476
0.08381938 1.31950221
0.08384038 1.31941968
0.08386139 1.31933716
0.08388239 1.31925465
0.08390339 1.31917215
0.08392439 1.31908967
0.08394539 1.31900719
0.08396640 1.31892473
0.08398740 1.31884227
0.08400840 1.31875983
0.08402940 1.31867739
0.08405041 1.31859497
0.08407141 1.31851256
0.08409241 1.31843016
0.08411341 1.31834777
0.08413441 1.31826540
0.08415542 1.31818303
0.08417642 1.31810067
0.08419742 1.31801833
0.08421842 1.31793599
0.08423942 1.31785367
0.08426043 1.31777136
0.08428143 1.31768906
0.08430243 1.31760677
0.08432343 1.31752449
0.08434443 1.31744222
0.08436544 1.31735996
0.08438644 1.31727771
0.08440744 1.31719548
0.08442844 1.31711325
0.08444944 1.31703104
0.08447045 1.31694883
0.08449145 1.31686664
0.08451245 1.31678446
0.08453345 1.31670229
0.08455446 1.31662013
0.08457546 1.31653798
0.08459646 1.31645584
0.08461746 1.31637371
0.08463846 1.31629160
0.08465947 1.31620949
0.08468047 1.31612740
0.08470147 1.31604531
0.08472247 1.31596324
0.08474347 1.31588118
0.08476448 1.31579912
0.08478548 1.31571708
0.08480648 1.31563505
0.08482748 1.31555303
0.08484848 1.31547102
0.08486949 1.31538903
0.08489049 1.31530704
0.08491149 1.31522506
0.08493249 1.31514310
0.08495350 1.31506114
0.08497450 1.31497920
0.08499550 1.31489727
0.08501650 1.31481534
0.08503750 1.31473343
0.08505851 1.31465153
0.08507951 1.31456964
0.08510051 1.31448776
0.08512151 1.31440589
0.08514251 1.31432404
0.08516352 1.31424219
0.08518452 1.31416035
0.08520552 1.31407853
0.08522652 1.31399671
0.08524752 1.31391491
0.08526853 1.31383311
0.08528953 1.31375133
0.08531053 1.31366956
0.08533153 1.31358780
0.08535254 1.31350605
0.08537354 1.31342431
0.08539454 1.31334258
0.08541554 1.31326086
0.08543654 1.31317915
0.08545755 1.31309746
0.08547855 1.31301577
0.08549955 1.31293409
0.08552055 1.31285243
0.08554155 1.31277077
0.08556256 1.31268913
0.08558356 1.31260750
0.08560456 1.31252587
0.08562556 1.31244426
0.08564656 1.31236266
0.08566757 1.31228107
0.08568857 1.31219949
0.08570957 1.31211792
0.08573057 1.31203636
0.08575158 1.31195481
0.08577258 1.31187328
0.08579358 1.31179175
0.08581458 1.31171023
0.08583558 1.31162873
0.08585659 1.31154723
0.08587759 1.31146575
0.08589859 1.31138428
0.08591959 1.31130281
0.08594059 1.31122136
0.08596160 1.31113992
0.08598260 1.31105849
0.08600360 1.31097707
0.08602460 1.31089566
0.08604560 1.31081426
0.08606661 1.31073287
0.08608761 1.31065149
0.08610861 1.31057012
0.08612961 1.31048876
0.08615062 1.31040742
0.08617162 1.31032608
0.08619262 1.31024476
0.08621362 1.31016344
0.08623462 1.31008214
0.08625563 1.31000084
0.08627663 1.30991956
0.08629763 1.30983829
0.08631863 1.30975702
0.08633963 1.30967577
0.08636064 1.30959453
0.08638164 1.30951330
0.08640264 1.30943208
0.08642364 1.30935087
0.08644464 1.30926967
0.08646565 1.30918848
0.08648665 1.30910730
0.08650765 1.30902613
0.08652865 1.30894498
0.08654965 1.30886383
0.08657066 1.30878269
0.08659166 1.30870157
0.08661266 1.30862045
0.08663366 1.30853935
0.08665467 1.30845825
0.08667567 1.30837717
0.08669667 1.30829609
0.08671767 1.30821503
0.08673867 1.30813398
0.08675968 1.30805294
0.08678068 1.30797190
0.08680168 1.30789088
0.08682268 1.30780987
0.08684368 1.30772887
0.08686469 1.30764788
0.08688569 1.30756690
0.08690669 1.30748593
0.08692769 1.30740497
0.08694869 1.30732403
0.08696970 1.30724309
0.08699070 1.30716216
0.08701170 1.30708124
0.08703270 1.30700034
0.08705371 1.30691944
0.08707471 1.30683855
0.08709571 1.30675768
0.08711671 1.30667681
0.08713771 1.30659596
0.08715872 1.30651511
0.08717972 1.30643428
0.08720072 1.30635346
0.08722172 1.30627264
0.08724272 1.30619184
0.08726373 1.30611105
0.08728473 1.30603027
0.08730573 1.30594949
0.08732673 1.30586873
0.08734773 1.30578798
0.08736874 1.30570724
0.08738974 1.30562651
0.08741074 1.30554579
0.08743174 1.30546508
0.08745275 1.30538438
0.08747375 1.30530369
0.08749475 1.30522301
0.08751575 1.30514234
0.08753675 1.30506169
0.08755776 1.30498104
0.08757876 1.30490040
0.08759976 1.30481977
0.08762076 1.30473916
0.08764176 1.30465855
0.08766277 1.30457795
0.08768377 1.30449737
0.08770477 1.30441679
0.08772577 1.30433623
0.08774677 1.30425567
0.08776778 1.30417513
0.08778878 1.30409459
0.08780978 1.30401407
0.08783078 1.30393355
0.08785179 1.30385305
0.08787279 1.30377255
0.08789379 1.30369207
0.08791479 1.30361160
0.08793579 1.30353114
0.08795680 1.30345068
0.08797780 1.30337024
0.08799880 1.30328981
0.08801980 1.30320939
0.08804080 1.30312897
0.08806181 1.30304857
0.08808281 1.30296818
0.08810381 1.30288780
0.08812481 1.30280743
0.08814581 1.30272707
0.08816682 1.30264672
0.08818782 1.30256638
0.08820882 1.30248605
0.08822982 1.30240573
0.08825083 1.30232542
0.08827183 1.30224512
0.08829283 1.30216483
0.08831383 1.30208455
0.08833483 1.30200428
0.08835584 1.30192402
0.08837684 1.30184377
0.08839784 1.30176354
0.08841884 1.30168331
0.08843984 1.30160309
0.08846085 1.30152288
0.08848185 1.30144268
0.08850285 1.30136250
0.08852385 1.30128232
0.08854485 1.30120215
0.08856586 1.30112199
0.08858686 1.30104185
0.08860786 1.30096171
0.08862886 1.30088158
0.08864986 1.30080147
0.08867087 1.30072136
0.08869187 1.30064126
0.08871287 1.30056118
0.08873387 1.30048110
0.08875488 1.30040103
0.08877588 1.30032098
0.08879688 1.30024093
0.08881788 1.30016090
0.08883888 1.30008087
0.08885989 1.30000085
0.08888089 1.29992085
0.08890189 1.29984085
0.08892289 1.29976087
0.08894389 1.29968089
0.08896490 1.29960093
0.08898590 1.29952097
0.08900690 1.29944103
0.08902790 1.29936109
0.08904890 1.29928117
0.08906991 1.29920125
0.08909091 1.29912135
0.08911191 1.29904145
0.08913291 1.29896157
0.08915392 1.29888169
0.08917492 1.29880183
0.08919592 1.29872197
0.08921692 1.29864213
0.08923792 1.29856229
0.08925893 1.29848247
0.08927993 1.29840265
0.08930093 1.29832285
0.08932193 1.29824305
0.08934293 1.29816327
0.08936394 1.29808350
0.08938494 1.29800373
0.08940594 1.29792398
0.08942694 1.29784423
0.08944794 1.29776450
0.08946895 1.29768477
0.08948995 1.29760506
0.08951095 1.29752535
0.08953195 1.29744566
0.08955296 1.29736597
0.08957396 1.29728630
0.08959496 1.29720663
0.08961596 1.29712698
0.08963696 1.29704733
0.08965797 1.29696770
0.08967897 1.29688807
0.08969997 1.29680846
0.08972097 1.29672885
0.08974197 1.29664926
0.08976298 1.29656967
0.08978398 1.29649010
0.08980498 1.29641053
0.08982598 1.29633098
0.08984698 1.29625143
0.08986799 1.29617190
0.08988899 1.29609237
0.08990999 1.29601286
0.08993099 1.29593335
0.08995200 1.29585385
0.08997300 1.29577437
0.08999400 1.29569489
0.09001500 1.29561543
0.09003600 1.29553597
0.09005701 1.29545652
0.09007801 1.29537709
0.09009901 1.29529766
0.09012001 1.29521824
0.09014101 1.29513884
0.09016202 1.29505944
0.09018302 1.29498005
0.09020402 1.29490068
0.09022502 1.29482131
0.09024602 1.29474195
0.09026703 1.29466260
0.09028803 1.29458327
0.09030903 1.29450394
0.09033003 1.29442462
0.09035104 1.29434531
0.09037204 1.29426601
0.09039304 1.29418673
0.09041404 1.29410745
0.09043504 1.29402818
0.09045605 1.29394892
0.09047705 1.29386967
0.09049805 1.29379043
0.09051905 1.29371120
0.09054005 1.29363198
0.09056106 1.29355277
0.09058206 1.29347357
0.09060306 1.29339438
0.09062406 1.29331520
0.09064506 1.29323603
0.09066607 1.29315687
0.09068707 1.29307772
0.09070807 1.29299858
0.09072907 1.29291944
0.09075008 1.29284032
0.09077108 1.29276121
0.09079208 1.29268211
0.09081308 1.29260302
0.09083408 1.29252393
0.09085509 1.29244486
0.09087609 1.29236580
0.09089709 1.29228674
0.09091809 1.29220770
0.09093909 1.29212867
0.09096010 1.29204964
0.09098110 1.29197063
0.09100210 1.29189162
0.09102310 1.29181263
0.09104410 1.29173364
0.09106511 1.29165467
0.09108611 1.29157570
0.09110711 1.29149675
0.09112811 1.29141780
0.09114911 1.29133886
0.09117012 1.29125994
0.09119112 1.29118102
0.09121212 1.29110211
0.09123312 1.29102321
0.09125413 1.29094433
0.09127513 1.29086545
0.09129613 1.29078658
0.09131713 1.29070772
0.09133813 1.29062887
0.09135914 1.29055003
0.09138014 1.29047120
0.09140114 1.29039238
0.09142214 1.29031357
0.09144314 1.29023477
0.09146415 1.29015598
0.09148515 1.29007720
0.09150615 1.28999843
0.09152715 1.28991966
0.09154815 1.28984091
0.09156916 1.28976217
0.09159016 1.28968344
0.09161116 1.28960471
0.09163216 1.28952600
0.09165317 1.28944729
0.09167417 1.28936860
0.09169517 1.28928992
0.09171617 1.28921124
0.09173717 1.28913257
0.09175818 1.28905392
0.09177918 1.28897527
0.09180018 1.28889663
0.09182118 1.28881801
0.09184218 1.28873939
0.09186319 1.28866078
0.09188419 1.28858218
0.09190519 1.28850359
0.09192619 1.28842502
0.09194719 1.28834645
0.09196820 1.28826789
0.09198920 1.28818934
0.09201020 1.28811079
0.09203120 1.28803226
0.09205221 1.28795374
0.09207321 1.28787523
0.09209421 1.28779673
0.09211521 1.28771823
0.09213621 1.28763975
0.09215722 1.28756128
0.09217822 1.28748281
0.09219922 1.28740436
0.09222022 1.28732591
0.09224122 1.28724748
0.09226223 1.28716905
0.09228323 1.28709064
0.09230423 1.28701223
0.09232523 1.28693383
0.09234623 1.28685544
0.09236724 1.28677706
0.09238824 1.28669870
0.09240924 1.28662034
0.09243024 1.28654199
0.09245125 1.28646365
0.09247225 1.28638532
0.09249325 1.28630699
0.09251425 1.28622868
0.09253525 1.28615038
0.09255626 1.28607209
0.09257726 1.28599380
0.09259826 1.28591553
0.09261926 1.28583727
0.09264026 1.28575901
0.09266127 1.28568077
0.09268227 1.28560253
0.09270327 1.28552431
0.09272427 1.28544609
0.09274527 1.28536788
0.09276628 1.28528968
0.09278728 1.28521149
0.09280828 1.28513332
0.09282928 1.28505515
0.09285029 1.28497699
0.09287129 1.28489884
0.09289229 1.28482070
0.09291329 1.28474256
0.09293429 1.28466444
0.09295530 1.28458633
0.09297630 1.28450823
0.09299730 1.28443013
0.09301830 1.28435205
0.09303930 1.28427397
0.09306031 1.28419591
0.09308131 1.28411785
0.09310231 1.28403980
0.09312331 1.28396177
0.09314431 1.28388374
0.09316532 1.28380572
0.09318632 1.28372771
0.09320732 1.28364971
0.09322832 1.28357172
0.09324932 1.28349374
0.09327033 1.28341577
0.09329133 1.28333781
0.09331233 1.28325985
0.09333333 1.28318191
0.09335434 1.28310398
0.09337534 1.28302605
0.09339634 1.28294814
0.09341734 1.28287023
0.09343834 1.28279234
0.09345935 1.28271445
0.09348035 1.28263657
0.09350135 1.28255870
0.09352235 1.28248084
0.09354335 1.28240299
0.09356436 1.28232515
0.09358536 1.28224732
0.09360636 1.28216950
0.09362736 1.28209169
0.09364836 1.28201389
0.09366937 1.28193609
0.09369037 1.28185831
0.09371137 1.28178054
0.09373237 1.28170277
0.09375338 1.28162501
0.09377438 1.28154727
0.09379538 1.28146953
0.09381638 1.28139180
0.09383738 1.28131408
0.09385839 1.28123637
0.09387939 1.28115867
0.09390039 1.28108098
0.09392139 1.28100330
0.09394239 1.28092563
0.09396340 1.28084796
0.09398440 1.28077031
0.09400540 1.28069267
0.09402640 1.28061503
0.09404740 1.28053741
0.09406841 1.28045979
0.09408941 1.28038218
0.09411041 1.28030458
0.09413141 1.28022699
0.09415242 1.28014942
0.09417342 1.28007185
0.09419442 1.27999428
0.09421542 1.27991673
0.09423642 1.27983919
0.09425743 1.27976166
0.09427843 1.27968413
0.09429943 1.27960662
0.09432043 1.27952911
0.09434143 1.27945162
0.09436244 1.27937413
0.09438344 1.27929665
0.09440444 1.27921918
0.09442544 1.27914172
0.09444644 1.27906427
0.09446745 1.27898683
0.09448845 1.27890940
0.09450945 1.27883198
0.09453045 1.27875457
0.09455146 1.27867716
0.09457246 1.27859977
0.09459346 1.27852238
0.09461446 1.27844501
0.09463546 1.27836764
0.09465647 1.27829028
0.09467747 1.27821293
0.09469847 1.27813559
0.09471947 1.27805826
0.09474047 1.27798094
0.09476148 1.27790363
0.09478248 1.27782633
0.09480348 1.27774903
0.09482448 1.27767175
0.09484548 1.27759447
0.09486649 1.27751721
0.09488749 1.27743995
0.09490849 1.27736270
0.09492949 1.27728546
0.09495050 1.27720823
0.09497150 1.27713101
0.09499250 1.27705380
0.09501350 1.27697660
0.09503450 1.27689941
0.09505551 1.27682222
0.09507651 1.27674505
0.09509751 1.27666788
0.09511851 1.27659073
0.09513951 1.27651358
0.09516052 1.27643644
0.09518152 1.27635931
0.09520252 1.27628219
0.09522352 1.27620508
0.09524452 1.27612798
0.09526553 1.27605089
0.09528653 1.27597380
0.09530753 1.27589673
0.09532853 1.27581967
0.09534953 1.27574261
0.09537054 1.27566556
0.09539154 1.27558852
0.09541254 1.27551150
0.09543354 1.27543448
0.09545455 1.27535746
0.09547555 1.27528046
0.09549655 1.27520347
0.09551755 1.27512649
0.09553855 1.27504951
0.09555956 1.27497255
0.09558056 1.27489559
0.09560156 1.27481864
0.09562256 1.27474171
0.09564356 1.27466478
0.09566457 1.27458786
0.09568557 1.27451095
0.09570657 1.27443404
0.09572757 1.27435715
0.09574857 1.27428027
0.09576958 1.27420339
0.09579058 1.27412653
0.09581158 1.27404967
0.09583258 1.27397282
0.09585359 1.27389598
0.09587459 1.27381916
0.09589559 1.27374233
0.09591659 1.27366552
0.09593759 1.27358872
0.09595860 1.27351193
0.09597960 1.27343514
0.09600060 1.27335837
0.09602160 1.27328160
0.09604260 1.27320484
0.09606361 1.27312809
0.09608461 1.27305136
0.09610561 1.27297462
0.09612661 1.27289790
0.09614761 1.27282119
0.09616862 1.27274449
0.09618962 1.27266779
0.09621062 1.27259111
0.09623162 1.27251443
0.09625263 1.27243776
0.09627363 1.27236110
0.09629463 1.27228445
0.09631563 1.27220781
0.09633663 1.27213118
0.09635764 1.27205456
0.09637864 1.27197795
0.09639964 1.27190134
0.09642064 1.27182475
0.09644164 1.27174816
0.09646265 1.27167158
0.09648365 1.27159501
0.09650465 1.27151845
0.09652565 1.27144190
0.09654665 1.27136536
0.09656766 1.27128882
0.09658866 1.27121230
0.09660966 1.27113578
0.09663066 1.27105928
0.09665167 1.27098278
0.09667267 1.27090629
0.09669367 1.27082981
0.09671467 1.27075334
0.09673567 1.27067688
0.09675668 1.27060043
0.09677768 1.27052398
0.09679868 1.27044755
0.09681968 1.27037112
0.09684068 1.27029470
0.09686169 1.27021829
0.09688269 1.27014189
0.09690369 1.27006550
0.09692469 1.26998912
0.09694569 1.26991275
0.09696670 1.26983638
0.09698770 1.26976003
0.09700870 1.26968368
0.09702970 1.26960735
0.09705071 1.26953102
0.09707171 1.26945470
0.09709271 1.26937839
0.09711371 1.26930208
0.09713471 1.26922579
0.09715572 1.26914951
0.09717672 1.26907323
0.09719772 1.26899696
0.09721872 1.26892071
0.09723972 1.26884446
0.09726073 1.26876822
0.09728173 1.26869199
0.09730273 1.26861576
0.09732373 1.26853955
0.09734473 1.26846335
0.09736574 1.26838715
0.09738674 1.26831096
0.09740774 1.26823478
0.09742874 1.26815861
0.09744974 1.26808245
0.09747075 1.26800630
0.09749175 1.26793016
0.09751275 1.26785402
0.09753375 1.26777790
0.09755476 1.26770178
0.09757576 1.26762567
0.09759676 1.26754958
0.09761776 1.26747348
0.09763876 1.26739740
0.09765977 1.26732133
0.09768077 1.26724527
0.09770177 1.26716921
0.09772277 1.26709316
0.09774377 1.26701713
0.09776478 1.26694110
0.09778578 1.26686508
0.09780678 1.26678907
0.09782778 1.26671306
0.09784878 1.26663707
0.09786979 1.26656109
0.09789079 1.26648511
0.09791179 1.26640914
0.09793279 1.26633318
0.09795380 1.26625723
0.09797480 1.26618129
0.09799580 1.26610536
0.09801680 1.26602944
0.09803780 1.26595352
0.09805881 1.26587761
0.09807981 1.26580172
0.09810081 1.26572583
0.09812181 1.26564995
0.09814281 1.26557408
0.09816382 1.26549821
0.09818482 1.26542236
0.09820582 1.26534651
0.09822682 1.26527068
0.09824782 1.26519485
0.09826883 1.26511903
0.09828983 1.26504322
0.09831083 1.26496742
0.09833183 1.26489163
0.09835284 1.26481584
0.09837384 1.26474007
0.09839484 1.26466430
0.09841584 1.26458854
0.09843684 1.26451279
0.09845785 1.26443705
0.09847885 1.26436132
0.09849985 1.26428559
0.09852085 1.26420988
0.09854185 1.26413417
0.09856286 1.26405848
0.09858386 1.26398279
0.09860486 1.26390711
0.09862586 1.26383144
0.09864686 1.26375577
0.09866787 1.26368012
0.09868887 1.26360447
0.09870987 1.26352884
0.09873087 1.26345321
0.09875188 1.26337759
0.09877288 1.26330198
0.09879388 1.26322637
0.09881488 1.26315078
0.09883588 1.26307520
0.09885689 1.26299962
0.09887789 1.26292405
0.09889889 1.26284849
0.09891989 1.26277294
0.09894089 1.26269740
0.09896190 1.26262187
0.09898290 1.26254634
0.09900390 1.26247083
0.09902490 1.26239532
0.09904590 1.26231982
0.09906691 1.26224433
0.09908791 1.26216885
0.09910891 1.26209337
0.09912991 1.26201791
0.09915092 1.26194245
0.09917192 1.26186701
0.09919292 1.26179157
0.09921392 1.26171614
0.09923492 1.26164072
0.09925593 1.26156530
0.09927693 1.26148990
0.09929793 1.26141450
0.09931893 1.26133912
0.09933993 1.26126374
0.09936094 1.26118837
0.09938194 1.26111301
0.09940294 1.26103765
0.09942394 1.26096231
0.09944494 1.26088697
0.09946595 1.26081164
0.09948695 1.26073633
0.09950795 1.26066102
0.09952895 1.26058571
0.09954995 1.26051042
0.09957096 1.26043514
0.09959196 1.26035986
0.09961296 1.26028459
0.09963396 1.26020933
0.09965497 1.26013408
0.09967597 1.26005884
0.09969697 1.25998361
0.09971797 1.25990838
0.09973897 1.25983317
0.09975998 1.25975796
0.09978098 1.25968276
0.09980198 1.25960757
0.09982298 1.25953239
0.09984398 1.25945721
0.09986499 1.25938205
0.09988599 1.25930689
0.09990699 1.25923174
0.09992799 1.25915660
0.09994899 1.25908147
0.09997000 1.25900635
0.09999100 1.25893123
0.10001200 1.25885613
0.10003300 1.25878103
0.10005401 1.25870594
0.10007501 1.25863086
0.10009601 1.25855579
0.10011701 1.25848073
0.10013801 1.25840567
0.10015902 1.25833063
0.10018002 1.25825559
0.10020102 1.25818056
0.10022202 1.25810554
0.10024302 1.25803052
0.10026403 1.25795552
0.10028503 1.25788052
0.10030603 1.25780554
0.10032703 1.25773056
0.10034803 1.25765559
0.10036904 1.25758063
0.10039004 1.25750567
0.10041104 1.25743073
0.10043204 1.25735579
0.10045305 1.25728086
0.10047405 1.25720594
0.10049505 1.25713103
0.10051605 1.25705613
0.10053705 1.25698123
0.10055806 1.25690635
0.10057906 1.25683147
0.10060006 1.25675660
0.10062106 1.25668174
0.10064206 1.25660689
0.10066307 1.25653204
0.10068407 1.25645721
0.10070507 1.25638238
0.10072607 1.25630756
0.10074707 1.25623275
0.10076808 1.25615795
0.10078908 1.25608315
0.10081008 1.25600837
0.10083108 1.25593359
0.10085209 1.25585882
0.10087309 1.25578406
0.10089409 1.25570931
0.10091509 1.25563457
0.10093609 1.25555983
0.10095710 1.25548511
0.10097810 1.25541039
0.10099910 1.25533568
0.10102010 1.25526098
0.10104110 1.25518628
0.10106211 1.25511160
0.10108311 1.25503692
0.10110411 1.25496225
0.10112511 1.25488759
0.10114611 1.25481294
0.10116712 1.25473830
0.10118812 1.25466367
0.10120912 1.25458904
0.10123012 1.25451442
0.10125113 1.25443981
0.10127213 1.25436521
0.10129313 1.25429062
0.10131413 1.25421603
0.10133513 1.25414146
0.10135614 1.25406689
0.10137714 1.25399233
0.10139814 1.25391778
0.10141914 1.25384323
0.10144014 1.25376870
0.10146115 1.25369417
0.10148215 1.25361965
0.10150315 1.25354514
0.10152415 1.25347064
0.10154515 1.25339615
0.10156616 1.25332166
0.10158716 1.25324719
0.10160816 1.25317272
0.10162916 1.25309826
0.10165017 1.25302381
0.10167117 1.25294936
0.10169217 1.25287493
0.10171317 1.25280050
0.10173417 1.25272608
0.10175518 1.25265167
0.10177618 1.25257727
0.10179718 1.25250288
0.10181818 1.25242849
0.10183918 1.25235411
0.10186019 1.25227974
0.10188119 1.25220538
0.10190219 1.25213103
0.10192319 1.25205669
0.10194419 1.25198235
0.10196520 1.25190802
0.10198620 1.25183370
0.10200720 1.25175939
0.10202820 1.25168509
0.10204920 1.25161079
0.10207021 1.25153651
0.10209121 1.25146223
0.10211221 1.25138796
0.10213321 1.25131370
0.10215422 1.25123944
0.10217522 1.25116520
0.10219622 1.25109096
0.10221722 1.25101673
0.10223822 1.25094251
0.10225923 1.25086830
0.10228023 1.25079409
0.10230123 1.25071990
0.10232223 1.25064571
0.10234323 1.25057153
0.10236424 1.25049736
0.10238524 1.25042319
0.10240624 1.25034904
0.10242724 1.25027489
0.10244824 1.25020075
0.10246925 1.25012662
0.10249025 1.25005250
0.10251125 1.24997838
0.10253225 1.24990428
0.10255326 1.24983018
0.10257426 1.24975609
0.10259526 1.24968201
0.10261626 1.24960794
0.10263726 1.24953387
0.10265827 1.24945981
0.10267927 1.24938577
0.10270027 1.24931172
0.10272127 1.24923769
0.10274227 1.24916367
0.10276328 1.24908965
0.10278428 1.24901564
0.10280528 1.24894164
0.10282628 1.24886765
0.10284728 1.24879367
0.10286829 1.24871969
0.10288929 1.24864573
0.10291029 1.24857177
0.10293129 1.24849782
0.10295230 1.24842387
0.10297330 1.24834994
0.10299430 1.24827601
0.10301530 1.24820209
0.10303630 1.24812818
0.10305731 1.24805428
0.10307831 1.24798039
0.10309931 1.24790650
0.10312031 1.24783262
0.10314131 1.24775875
0.10316232 1.24768489
0.10318332 1.24761104
0.10320432 1.24753719
0.10322532 1.24746335
0.10324632 1.24738952
0.10326733 1.24731570
0.10328833 1.24724189
0.10330933 1.24716809
0.10333033 1.24709429
0.10335134 1.24702050
0.10337234 1.24694672
0.10339334 1.24687295
0.10341434 1.24679918
0.10343534 1.24672542
0.10345635 1.24665168
0.10347735 1.24657794
0.10349835 1.24650420
0.10351935 1.24643048
0.10354035 1.24635676
0.10356136 1.24628306
0.10358236 1.24620936
0.10360336 1.24613566
0.10362436 1.24606198
0.10364536 1.24598830
0.10366637 1.24591464
0.10368737 1.24584098
0.10370837 1.24576732
0.10372937 1.24569368
0.10375038 1.24562005
0.10377138 1.24554642
0.10379238 1.24547280
0.10381338 1.24539919
0.10383438 1.24532558
0.10385539 1.24525199
0.10387639 1.24517840
0.10389739 1.24510482
0.10391839 1.24503125
0.10393939 1.24495769
0.10396040 1.24488413
0.10398140 1.24481058
0.10400240 1.24473704
0.10402340 1.24466351
0.10404440 1.24458999
0.10406541 1.24451647
0.10408641 1.24444297
0.10410741 1.24436947
0.10412841 1.24429598
0.10414941 1.24422249
0.10417042 1.24414902
0.10419142 1.24407555
0.10421242 1.24400209
0.10423342 1.24392864
0.10425443 1.24385520
0.10427543 1.24378176
0.10429643 1.24370834
0.10431743 1.24363492
0.10433843 1.24356150
0.10435944 1.24348810
0.10438044 1.24341471
0.10440144 1.24334132
0.10442244 1.24326794
0.10444344 1.24319457
0.10446445 1.24312120
0.10448545 1.24304785
0.10450645 1.24297450
0.10452745 1.24290116
0.10454845 1.24282783
0.10456946 1.24275451
0.10459046 1.24268119
0.10461146 1.24260788
0.10463246 1.24253458
0.10465347 1.24246129
0.10467447 1.24238801
0.10469547 1.24231473
0.10471647 1.24224146
0.10473747 1.24216820
0.10475848 1.24209495
0.10477948 1.24202170
0.10480048 1.24194847
0.10482148 1.24187524
0.10484248 1.24180202
0.10486349 1.24172881
0.10488449 1.24165560
0.10490549 1.24158240
0.10492649 1.24150922
0.10494749 1.24143603
0.10496850 1.24136286
0.10498950 1.24128970
0.10501050 1.24121654
0.10503150 1.24114339
0.10505251 1.24107025
0.10507351 1.24099711
0.10509451 1.24092399
0.10511551 1.24085087
0.10513651 1.24077776
0.10515752 1.24070466
0.10517852 1.24063156
0.10519952 1.24055848
0.10522052 1.24048540
0.10524152 1.24041233
0.10526253 1.24033927
0.10528353 1.24026621
0.10530453 1.24019316
0.10532553 1.24012013
0.10534653 1.24004709
0.10536754 1.23997407
0.10538854 1.23990106
0.10540954 1.23982805
0.10543054 1.23975505
0.10545155 1.23968206
0.10547255 1.23960907
0.10549355 1.23953610
0.10551455 1.23946313
0.10553555 1.23939017
0.10555656 1.23931721
0.10557756 1.23924427
0.10559856 1.23917133
0.10561956 1.23909840
0.10564056 1.23902548
0.10566157 1.23895257
0.10568257 1.23887966
0.10570357 1.23880677
0.10572457 1.23873388
0.10574557 1.23866099
0.10576658 1.23858812
0.10578758 1.23851525
0.10580858 1.23844239
0.10582958 1.23836954
0.10585059 1.23829670
0.10587159 1.23822386
0.10589259 1.23815104
0.10591359 1.23807822
0.10593459 1.23800541
0.10595560 1.23793260
0.10597660 1.23785980
0.10599760 1.23778702
0.10601860 1.23771424
0.10603960 1.23764146
0.10606061 1.23756870
0.10608161 1.23749594
0.10610261 1.23742319
0.10612361 1.23735045
0.10614461 1.23727771
0.10616562 1.23720499
0.10618662 1.23713227
0.10620762 1.23705956
0.10622862 1.23698686
0.10624962 1.23691416
0.10627063 1.23684147
0.10629163 1.23676879
0.10631263 1.23669612
0.10633363 1.23662346
0.10635464 1.23655080
0.10637564 1.23647815
0.10639664 1.23640551
0.10641764 1.23633288
0.10643864 1.23626025
0.10645965 1.23618764
0.10648065 1.23611503
0.10650165 1.23604243
0.10652265 1.23596983
0.10654365 1.23589724
0.10656466 1.23582467
0.10658566 1.23575209
0.10660666 1.23567953
0.10662766 1.23560698
0.10664866 1.23553443
0.10666967 1.23546189
0.10669067 1.23538935
0.10671167 1.23531683
0.10673267 1.23524431
0.10675368 1.23517180
0.10677468 1.23509930
0.10679568 1.23502681
0.10681668 1.23495432
0.10683768 1.23488184
0.10685869 1.23480937
0.10687969 1.23473691
0.10690069 1.23466445
0.10692169 1.23459201
0.10694269 1.23451957
0.10696370 1.23444713
0.10698470 1.23437471
0.10700570 1.23430229
0.10702670 1.23422988
0.10704770 1.23415748
0.10706871 1.23408509
0.10708971 1.23401270
0.10711071 1.23394032
0.10713171 1.23386795
0.10715272 1.23379559
0.10717372 1.23372323
0.10719472 1.23365089
0.10721572 1.23357855
0.10723672 1.23350621
0.10725773 1.23343389
0.10727873 1.23336157
0.10729973 1.23328926
0.10732073 1.23321696
0.10734173 1.23314466
0.10736274 1.23307238
0.10738374 1.23300010
0.10740474 1.23292783
0.10742574 1.23285556
0.10744674 1.23278331
0.10746775 1.23271106
0.10748875 1.23263882
0.10750975 1.23256659
0.10753075 1.23249436
0.10755176 1.23242214
0.10757276 1.23234993
0.10759376 1.23227773
0.10761476 1.23220554
0.10763576 1.23213335
0.10765677 1.23206117
0.10767777 1.23198900
0.10769877 1.23191683
0.10771977 1.23184468
0.10774077 1.23177253
0.10776178 1.23170038
0.10778278 1.23162825
0.10780378 1.23155612
0.10782478 1.23148401
0.10784578 1.23141189
0.10786679 1.23133979
0.10788779 1.23126769
0.10790879 1.23119561
0.10792979 1.23112353
0.10795080 1.23105145
0.10797180 1.23097939
0.10799280 1.23090733
0.10801380 1.23083528
0.10803480 1.23076323
0.10805581 1.23069120
0.10807681 1.23061917
0.10809781 1.23054715
0.10811881 1.23047514
0.10813981 1.23040313
0.10816082 1.23033114
0.10818182 1.23025915
0.10820282 1.23018716
0.10822382 1.23011519
0.10824482 1.23004322
0.10826583 1.22997126
0.10828683 1.22989931
0.10830783 1.22982737
0.10832883 1.22975543
0.10834983 1.22968350
0.10837084 1.22961158
0.10839184 1.22953966
0.10841284 1.22946776
0.10843384 1.22939586
0.10845485 1.22932397
0.10847585 1.22925208
0.10849685 1.22918021
0.10851785 1.22910834
0.10853885 1.22903647
0.10855986 1.22896462
0.10858086 1.22889277
0.10860186 1.22882094
0.10862286 1.22874910
0.10864386 1.22867728
0.10866487 1.22860546
0.10868587 1.22853365
0.10870687 1.22846185
0.10872787 1.22839006
0.10874887 1.22831827
0.10876988 1.22824649
0.10879088 1.22817472
0.10881188 1.22810296
0.10883288 1.22803120
0.10885389 1.22795945
0.10887489 1.22788771
0.10889589 1.22781598
0.10891689 1.22774425
0.10893789 1.22767253
0.10895890 1.22760082
0.10897990 1.22752912
0.10900090 1.22745742
0.10902190 1.22738573
0.10904290 1.22731405
0.10906391 1.22724238
0.10908491 1.22717071
0.10910591 1.22709905
0.10912691 1.22702740
0.10914791 1.22695576
0.10916892 1.22688412
0.10918992 1.22681249
0.10921092 1.22674087
0.10923192 1.22666925
0.10925293 1.22659765
0.10927393 1.22652605
0.10929493 1.22645446
0.10931593 1.22638287
0.10933693 1.22631130
0.10935794 1.22623973
0.10937894 1.22616816
0.10939994 1.22609661
0.10942094 1.22602506
0.10944194 1.22595352
0.10946295 1.22588199
0.10948395 1.22581046
0.10950495 1.22573895
0.10952595 1.22566744
0.10954695 1.22559593
0.10956796 1.22552444
0.10958896 1.22545295
0.10960996 1.22538147
0.10963096 1.22531000
0.10965197 1.22523853
0.10967297 1.22516708
0.10969397 1.22509562
0.10971497 1.22502418
0.10973597 1.22495275
0.10975698 1.22488132
0.10977798 1.22480990
0.10979898 1.22473848
0.10981998 1.22466708
0.10984098 1.22459568
0.10986199 1.22452429
0.10988299 1.22445290
0.10990399 1.22438153
0.10992499 1.22431016
0.10994599 1.22423880
0.10996700 1.22416744
0.10998800 1.22409609
0.11000900 1.22402475
0.11003000 1.22395342
0.11005101 1.22388210
0.11007201 1.22381078
0.11009301 1.22373947
0.11011401 1.22366817
0.11013501 1.22359687
0.11015602 1.22352558
0.11017702 1.22345430
0.11019802 1.22338303
0.11021902 1.22331176
0.11024002 1.22324051
0.11026103 1.22316925
0.11028203 1.22309801
0.11030303 1.22302677
0.11032403 1.22295554
0.11034503 1.22288432
0.11036604 1.22281311
0.11038704 1.22274190
0.11040804 1.22267070
0.11042904 1.22259951
0.11045005 1.22252832
0.11047105 1.22245715
0.11049205 1.22238598
0.11051305 1.22231481
0.11053405 1.22224366
0.11055506 1.22217251
0.11057606 1.22210137
0.11059706 1.22203023
0.11061806 1.22195911
0.11063906 1.22188799
0.11066007 1.22181688
0.11068107 1.22174577
0.11070207 1.22167468
0.11072307 1.22160359
0.11074407 1.22153250
0.11076508 1.22146143
0.11078608 1.22139036
0.11080708 1.22131930
0.11082808 1.22124825
0.11084908 1.22117720
0.11087009 1.22110616
0.11089109 1.22103513
0.11091209 1.22096411
0.11093309 1.22089309
0.11095410 1.22082208
0.11097510 1.22075108
0.11099610 1.22068008
0.11101710 1.22060910
0.11103810 1.22053812
0.11105911 1.22046714
0.11108011 1.22039618
0.11110111 1.22032522
0.11112211 1.22025427
0.11114311 1.22018332
0.11116412 1.22011239
0.11118512 1.22004146
0.11120612 1.21997054
0.11122712 1.21989962
0.11124812 1.21982871
0.11126913 1.21975781
0.11129013 1.21968692
0.11131113 1.21961603
0.11133213 1.21954516
0.11135314 1.21947429
0.11137414 1.21940342
0.11139514 1.21933256
0.11141614 1.21926171
0.11143714 1.21919087
0.11145815 1.21912004
0.11147915 1.21904921
0.11150015 1.21897839
0.11152115 1.21890758
0.11154215 1.21883677
0.11156316 1.21876597
0.11158416 1.21869518
0.11160516 1.21862440
0.11162616 1.21855362
0.11164716 1.21848285
0.11166817 1.21841209
0.11168917 1.21834133
0.11171017 1.21827058
0.11173117 1.21819984
0.11175218 1.21812911
0.11177318 1.21805838
0.11179418 1.21798766
0.11181518 1.21791695
0.11183618 1.21784624
0.11185719 1.21777555
0.11187819 1.21770486
0.11189919 1.21763417
0.11192019 1.21756350
0.11194119 1.21749283
0.11196220 1.21742217
0.11198320 1.21735151
0.11200420 1.21728086
0.11202520 1.21721022
0.11204620 1.21713959
0.11206721 1.21706897
0.11208821 1.21699835
0.11210921 1.21692774
0.11213021 1.21685713
0.11215122 1.21678653
0.11217222 1.21671594
0.11219322 1.21664536
0.11221422 1.21657479
0.11223522 1.21650422
0.11225623 1.21643366
0.11227723 1.21636310
0.11229823 1.21629256
0.11231923 1.21622202
0.11234023 1.21615148
0.11236124 1.21608096
0.11238224 1.21601044
0.11240324 1.21593993
0.11242424 1.21586943
0.11244524 1.21579893
0.11246625 1.21572844
0.11248725 1.21565796
0.11250825 1.21558748
0.11252925 1.21551701
0.11255026 1.21544655
0.11257126 1.21537610
0.11259226 1.21530565
0.11261326 1.21523521
0.11263426 1.21516478
0.11265527 1.21509435
0.11267627 1.21502394
0.11269727 1.21495353
0.11271827 1.21488312
0.11273927 1.21481273
0.11276028 1.21474234
0.11278128 1.21467195
0.11280228 1.21460158
0.11282328 1.21453121
0.11284428 1.21446085
0.11286529 1.21439049
0.11288629 1.21432015
0.11290729 1.21424981
0.11292829 1.21417947
0.11294929 1.21410915
0.11297030 1.21403883
0.11299130 1.21396852
0.11301230 1.21389821
0.11303330 1.21382792
0.11305431 1.21375763
0.11307531 1.21368734
0.11309631 1.21361707
0.11311731 1.21354680
0.11313831 1.21347654
0.11315932 1.21340628
0.11318032 1.21333604
0.11320132 1.21326580
0.11322232 1.21319556
0.11324332 1.21312534
0.11326433 1.21305512
0.11328533 1.21298490
0.11330633 1.21291470
0.11332733 1.21284450
0.11334833 1.21277431
0.11336934 1.21270413
0.11339034 1.21263395
0.11341134 1.21256378
0.11343234 1.21249362
0.11345335 1.21242346
0.11347435 1.21235331
0.11349535 1.21228317
0.11351635 1.21221304
0.11353735 1.21214291
0.11355836 1.21207279
0.11357936 1.21200268
0.11360036 1.21193257
0.11362136 1.21186247
0.11364236 1.21179238
0.11366337 1.21172229
0.11368437 1.21165221
0.11370537 1.21158214
0.11372637 1.21151208
0.11374737 1.21144202
0.11376838 1.21137197
0.11378938 1.21130193
0.11381038 1.21123189
0.11383138 1.21116186
0.11385239 1.21109184
0.11387339 1.21102183
0.11389439 1.21095182
0.11391539 1.21088182
0.11393639 1.21081183
0.11395740 1.21074184
0.11397840 1.21067186
0.11399940 1.21060189
0.11402040 1.21053192
0.11404140 1.21046196
0.11406241 1.21039201
0.11408341 1.21032207
0.11410441 1.21025213
0.11412541 1.21018220
0.11414641 1.21011227
0.11416742 1.21004236
0.11418842 1.20997245
0.11420942 1.20990254
0.11423042 1.20983265
0.11425143 1.20976276
0.11427243 1.20969288
0.11429343 1.20962300
0.11431443 1.20955314
0.11433543 1.20948327
0.11435644 1.20941342
0.11437744 1.20934357
0.11439844 1.20927373
0.11441944 1.20920390
0.11444044 1.20913408
0.11446145 1.20906426
0.11448245 1.20899444
0.11450345 1.20892464
0.11452445 1.20885484
0.11454545 1.20878505
0.11456646 1.20871527
0.11458746 1.20864549
0.11460846 1.20857572
0.11462946 1.20850596
0.11465047 1.20843620
0.11467147 1.20836645
0.11469247 1.20829671
0.11471347 1.20822697
0.11473447 1.20815724
0.11475548 1.20808752
0.11477648 1.20801781
0.11479748 1.20794810
0.11481848 1.20787840
0.11483948 1.20780871
0.11486049 1.20773902
0.11488149 1.20766934
0.11490249 1.20759967
0.11492349 1.20753000
0.11494449 1.20746034
0.11496550 1.20739069
0.11498650 1.20732104
0.11500750 1.20725140
0.11502850 1.20718177
0.11504950 1.20711215
0.11507051 1.20704253
0.11509151 1.20697292
0.11511251 1.20690332
0.11513351 1.20683372
0.11515452 1.20676413
0.11517552 1.20669455
0.11519652 1.20662497
0.11521752 1.20655540
0.11523852 1.20648584
0.11525953 1.20641628
0.11528053 1.20634673
0.11530153 1.20627719
0.11532253 1.20620766
0.11534353 1.20613813
0.11536454 1.20606861
0.11538554 1.20599909
0.11540654 1.20592959
0.11542754 1.20586009
0.11544854 1.20579059
0.11546955 1.20572111
0.11549055 1.20565163
0.11551155 1.20558215
0.11553255 1.20551269
0.11555356 1.20544323
0.11557456 1.20537378
0.11559556 1.20530433
0.11561656 1.20523489
0.11563756 1.20516546
0.11565857 1.20509604
0.11567957 1.20502662
0.11570057 1.20495721
0.11572157 1.20488780
0.11574257 1.20481841
0.11576358 1.20474902
0.11578458 1.20467963
0.11580558 1.20461026
0.11582658 1.20454089
0.11584758 1.20447152
0.11586859 1.20440217
0.11588959 1.20433282
0.11591059 1.20426348
0.11593159 1.20419414
0.11595260 1.20412481
0.11597360 1.20405549
0.11599460 1.20398617
0.11601560 1.20391687
0.11603660 1.20384756
0.11605761 1.20377827
0.11607861 1.20370898
0.11609961 1.20363970
0.11612061 1.20357043
0.11614161 1.20350116
0.11616262 1.20343190
0.11618362 1.20336265
0.11620462 1.20329340
0.11622562 1.20322416
0.11624662 1.20315493
0.11626763 1.20308570
0.11628863 1.20301648
0.11630963 1.20294727
0.11633063 1.20287806
0.11635164 1.20280886
0.11637264 1.20273967
0.11639364 1.20267048
0.11641464 1.20260131
0.11643564 1.20253213
0.11645665 1.20246297
0.11647765 1.20239381
0.11649865 1.20232466
0.11651965 1.20225551
0.11654065 1.20218638
0.11656166 1.20211724
0.11658266 1.20204812
0.11660366 1.20197900
0.11662466 1.20190989
0.11664566 1.20184079
0.11666667 1.20177169
0.11668767 1.20170260
0.11670867 1.20163352
0.11672967 1.20156444
0.11675068 1.20149537
0.11677168 1.20142631
0.11679268 1.20135725
0.11681368 1.20128820
0.11683468 1.20121916
0.11685569 1.20115012
0.11687669 1.20108109
0.11689769 1.20101207
0.11691869 1.20094305
0.11693969 1.20087404
0.11696070 1.20080504
0.11698170 1.20073604
0.11700270 1.20066705
0.11702370 1.20059807
0.11704470 1.20052910
0.11706571 1.20046013
0.11708671 1.20039117
0.11710771 1.20032221
0.11712871 1.20025326
0.11714971 1.20018432
0.11717072 1.20011538
0.11719172 1.20004646
0.11721272 1.19997753
0.11723372 1.19990862
0.11725473 1.19983971
0.11727573 1.19977081
0.11729673 1.19970192
0.11731773 1.19963303
0.11733873 1.19956415
0.11735974 1.19949527
0.11738074 1.19942640
0.11740174 1.19935754
0.11742274 1.19928869
0.11744374 1.19921984
0.11746475 1.19915100
0.11748575 1.19908216
0.11750675 1.19901334
0.11752775 1.19894452
0.11754875 1.19887570
0.11756976 1.19880689
0.11759076 1.19873809
0.11761176 1.19866930
0.11763276 1.19860051
0.11765377 1.19853173
0.11767477 1.19846296
0.11769577 1.19839419
0.11771677 1.19832543
0.11773777 1.19825668
0.11775878 1.19818793
0.11777978 1.19811919
0.11780078 1.19805046
0.11782178 1.19798173
0.11784278 1.19791301
0.11786379 1.19784429
0.11788479 1.19777559
0.11790579 1.19770689
0.11792679 1.19763819
0.11794779 1.19756951
0.11796880 1.19750083
0.11798980 1.19743215
0.11801080 1.19736348
0.11803180 1.19729482
0.11805281 1.19722617
0.11807381 1.19715752
0.11809481 1.19708888
0.11811581 1.19702025
0.11813681 1.19695162
0.11815782 1.19688300
0.11817882 1.19681439
0.11819982 1.19674578
0.11822082 1.19667718
0.11824182 1.19660859
0.11826283 1.19654000
0.11828383 1.19647142
0.11830483 1.19640284
0.11832583 1.19633428
0.11834683 1.19626572
0.11836784 1.19619716
0.11838884 1.19612862
0.11840984 1.19606007
0.11843084 1.19599154
0.11845185 1.19592301
0.11847285 1.19585449
0.11849385 1.19578598
0.11851485 1.19571747
0.11853585 1.19564897
0.11855686 1.19558048
0.11857786 1.19551199
0.11859886 1.19544351
0.11861986 1.19537503
0.11864086 1.19530656
0.11866187 1.19523810
0.11868287 1.19516965
0.11870387 1.19510120
0.11872487 1.19503276
0.11874587 1.19496432
0.11876688 1.19489590
0.11878788 1.19482747
0.11880888 1.19475906
0.11882988 1.19469065
0.11885089 1.19462225
0.11887189 1.19455385
0.11889289 1.19448547
0.11891389 1.19441708
0.11893489 1.19434871
0.11895590 1.19428034
0.11897690 1.19421198
0.11899790 1.19414362
0.11901890 1.19407527
0.11903990 1.19400693
0.11906091 1.19393859
0.11908191 1.19387027
0.11910291 1.19380194
0.11912391 1.19373363
0.11914491 1.19366532
0.11916592 1.19359701
0.11918692 1.19352872
0.11920792 1.19346043
0.11922892 1.19339214
0.11924992 1.19332387
0.11927093 1.19325560
0.11929193 1.19318733
0.11931293 1.19311908
0.11933393 1.19305083
0.11935494 1.19298258
0.11937594 1.19291435
0.11939694 1.19284611
0.11941794 1.19277789
0.11943894 1.19270967
0.11945995 1.19264146
0.11948095 1.19257326
0.11950195 1.19250506
0.11952295 1.19243687
0.11954395 1.19236868
0.11956496 1.19230050
0.11958596 1.19223233
0.11960696 1.19216417
0.11962796 1.19209601
0.11964896 1.19202786
0.11966997 1.19195971
0.11969097 1.19189157
0.11971197 1.19182344
0.11973297 1.19175531
0.11975398 1.19168719
0.11977498 1.19161908
0.11979598 1.19155097
0.11981698 1.19148287
0.11983798 1.19141478
0.11985899 1.19134669
0.11987999 1.19127861
0.11990099 1.19121054
0.11992199 1.19114247
0.11994299 1.19107441
0.11996400 1.19100636
0.11998500 1.19093831
0.12000600 1.19087027
0.12002700 1.19080223
0.12004800 1.19073420
0.12006901 1.19066618
0.12009001 1.19059817
0.12011101 1.19053016
0.12013201 1.19046215
0.12015302 1.19039416
0.12017402 1.19032617
0.12019502 1.19025819
0.12021602 1.19019021
0.12023702 1.19012224
0.12025803 1.19005428
0.12027903 1.18998632
0.12030003 1.18991837
0.12032103 1.18985042
0.12034203 1.18978249
0.12036304 1.18971456
0.12038404 1.18964663
0.12040504 1.18957871
0.12042604 1.18951080
0.12044704 1.18944290
0.12046805 1.18937500
0.12048905 1.18930711
0.12051005 1.18923922
0.12053105 1.18917134
0.12055206 1.18910347
0.12057306 1.18903560
0.12059406 1.18896774
0.12061506 1.18889989
0.12063606 1.18883204
0.12065707 1.18876420
0.12067807 1.18869637
0.12069907 1.18862854
0.12072007 1.18856072
0.12074107 1.18849290
0.12076208 1.18842510
0.12078308 1.18835729
0.12080408 1.18828950
0.12082508 1.18822171
0.12084608 1.18815393
0.12086709 1.18808615
0.12088809 1.18801838
0.12090909 1.18795062
0.12093009 1.18788286
0.12095110 1.18781511
0.12097210 1.18774737
0.12099310 1.18767963
0.12101410 1.18761190
0.12103510 1.18754417
0.12105611 1.18747646
0.12107711 1.18740874
0.12109811 1.18734104
0.12111911 1.18727334
0.12114011 1.18720565
0.12116112 1.18713796
0.12118212 1.18707028
0.12120312 1.18700261
0.12122412 1.18693494
0.12124512 1.18686728
0.12126613 1.18679963
0.12128713 1.18673198
0.12130813 1.18666434
0.12132913 1.18659670
0.12135014 1.18652908
0.12137114 1.18646145
0.12139214 1.18639384
0.12141314 1.18632623
0.12143414 1.18625863
0.12145515 1.18619103
0.12147615 1.18612344
0.12149715 1.18605586
0.12151815 1.18598828
0.12153915 1.18592071
0.12156016 1.18585314
0.12158116 1.18578559
0.12160216 1.18571803
0.12162316 1.18565049
0.12164416 1.18558295
0.12166517 1.18551542
0.12168617 1.18544789
0.12170717 1.18538037
0.12172817 1.18531286
0.12174917 1.18524535
0.12177018 1.18517785
0.12179118 1.18511036
0.12181218 1.18504287
0.12183318 1.18497539
0.12185419 1.18490791
0.12187519 1.18484044
0.12189619 1.18477298
0.12191719 1.18470552
0.12193819 1.18463807
0.12195920 1.18457063
0.12198020 1.18450319
0.12200120 1.18443576
0.12202220 1.18436834
0.12204320 1.18430092
0.12206421 1.18423351
0.12208521 1.18416610
0.12210621 1.18409871
0.12212721 1.18403131
0.12214821 1.18396393
0.12216922 1.18389655
0.12219022 1.18382917
0.12221122 1.18376181
0.12223222 1.18369445
0.12225323 1.18362709
0.12227423 1.18355974
0.12229523 1.18349240
0.12231623 1.18342506
0.12233723 1.18335774
0.12235824 1.18329041
0.12237924 1.18322310
0.12240024 1.18315579
0.12242124 1.18308848
0.12244224 1.18302118
0.12246325 1.18295389
0.12248425 1.18288661
0.12250525 1.18281933
0.12252625 1.18275206
0.12254725 1.18268479
0.12256826 1.18261753
0.12258926 1.18255028
0.12261026 1.18248303
0.12263126 1.18241579
0.12265227 1.18234856
0.12267327 1.18228133
0.12269427 1.18221411
0.12271527 1.18214689
0.12273627 1.18207968
0.12275728 1.18201248
0.12277828 1.18194528
0.12279928 1.18187809
0.12282028 1.18181091
0.12284128 1.18174373
0.12286229 1.18167656
0.12288329 1.18160939
0.12290429 1.18154223
0.12292529 1.18147508
0.12294629 1.18140793
0.12296730 1.18134079
0.12298830 1.18127366
0.12300930 1.18120653
0.12303030 1.18113941
0.12305131 1.18107230
0.12307231 1.18100519
0.12309331 1.18093808
0.12311431 1.18087099
0.12313531 1.18080390
0.12315632 1.18073681
0.12317732 1.18066974
0.12319832 1.18060267
0.12321932 1.18053560
0.12324032 1.18046854
0.12326133 1.18040149
0.12328233 1.18033444
0.12330333 1.18026740
0.12332433 1.18020037
0.12334533 1.18013334
0.12336634 1.18006632
0.12338734 1.17999931
0.12340834 1.17993230
0.12342934 1.17986530
0.12345035 1.17979830
0.12347135 1.17973131
0.12349235 1.17966433
0.12351335 1.17959735
0.12353435 1.17953038
0.12355536 1.17946341
0.12357636 1.17939645
0.12359736 1.17932950
0.12361836 1.17926256
0.12363936 1.17919562
0.12366037 1.17912868
0.12368137 1.17906175
0.12370237 1.17899483
0.12372337 1.17892792
0.12374437 1.17886101
0.12376538 1.17879411
0.12378638 1.17872721
0.12380738 1.17866032
0.12382838 1.17859344
0.12384938 1.17852656
0.12387039 1.17845969
0.12389139 1.17839282
0.12391239 1.17832596
0.12393339 1.17825911
0.12395440 1.17819226
0.12397540 1.17812542
0.12399640 1.17805859
0.12401740 1.17799176
0.12403840 1.17792494
0.12405941 1.17785812
0.12408041 1.17779131
0.12410141 1.17772451
0.12412241 1.17765771
0.12414341 1.17759092
0.12416442 1.17752414
0.12418542 1.17745736
0.12420642 1.17739059
0.12422742 1.17732382
0.12424842 1.17725706
0.12426943 1.17719031
0.12429043 1.17712356
0.12431143 1.17705682
0.12433243 1.17699008
0.12435344 1.17692335
0.12437444 1.17685663
0.12439544 1.17678991
0.12441644 1.17672320
0.12443744 1.17665650
0.12445845 1.17658980
0.12447945 1.17652311
0.12450045 1.17645642
0.12452145 1.17638974
0.12454245 1.17632307
0.12456346 1.17625640
0.12458446 1.17618974
0.12460546 1.17612309
0.12462646 1.17605644
0.12464746 1.17598980
0.12466847 1.17592316
0.12468947 1.17585653
0.12471047 1.17578991
0.12473147 1.17572329
0.12475248 1.17565668
0.12477348 1.17559007
0.12479448 1.17552347
0.12481548 1.17545688
0.12483648 1.17539029
0.12485749 1.17532371
0.12487849 1.17525713
0.12489949 1.17519056
0.12492049 1.17512400
0.12494149 1.17505745
0.12496250 1.17499089
0.12498350 1.17492435
0.12500450 1.17485781
0.12502550 1.17479128
0.12504650 1.17472475
0.12506751 1.17465823
0.12508851 1.17459172
0.12510951 1.17452521
0.12513051 1.17445871
0.12515152 1.17439222
0.12517252 1.17432573
0.12519352 1.17425924
0.12521452 1.17419277
0.12523552 1.17412630
0.12525653 1.17405983
0.12527753 1.17399337
0.12529853 1.17392692
0.12531953 1.17386047
0.12534053 1.17379403
0.12536154 1.17372760
0.12538254 1.17366117
0.12540354 1.17359475
0.12542454 1.17352833
0.12544554 1.17346192
0.12546655 1.17339552
0.12548755 1.17332912
0.12550855 1.17326273
0.12552955 1.17319635
0.12555056 1.17312997
0.12557156 1.17306359
0.12559256 1.17299723
0.12561356 1.17293087
0.12563456 1.17286451
0.12565557 1.17279816
0.12567657 1.17273182
0.12569757 1.17266548
0.12571857 1.17259915
0.12573957 1.17253283
0.12576058 1.17246651
0.12578158 1.17240020
0.12580258 1.17233389
0.12582358 1.17226759
0.12584458 1.17220130
0.12586559 1.17213501
0.12588659 1.17206873
0.12590759 1.17200245
0.12592859 1.17193618
0.12594959 1.17186992
0.12597060 1.17180366
0.12599160 1.17173741
0.12601260 1.17167116
0.12603360 1.17160492
0.12605461 1.17153869
0.12607561 1.17147246
0.12609661 1.17140624
0.12611761 1.17134003
0.12613861 1.17127382
0.12615962 1.17120761
0.12618062 1.17114142
0.12620162 1.17107523
0.12622262 1.17100904
0.12624362 1.17094286
0.12626463 1.17087669
0.12628563 1.17081052
0.12630663 1.17074436
0.12632763 1.17067821
0.12634863 1.17061206
0.12636964 1.17054591
0.12639064 1.17047978
0.12641164 1.17041365
0.12643264 1.17034752
0.12645365 1.17028140
0.12647465 1.17021529
0.12649565 1.17014918
0.12651665 1.17008308
0.12653765 1.17001699
0.12655866 1.16995090
0.12657966 1.16988482
0.12660066 1.16981874
0.12662166 1.16975267
0.12664266 1.16968661
0.12666367 1.16962055
0.12668467 1.16955450
0.12670567 1.16948845
0.12672667 1.16942241
0.12674767 1.16935638
0.12676868 1.16929035
0.12678968 1.16922433
0.12681068 1.16915831
0.12683168 1.16909230
0.12685269 1.16902630
0.12687369 1.16896030
0.12689469 1.16889430
0.12691569 1.16882832
0.12693669 1.16876234
0.12695770 1.16869636
0.12697870 1.16863040
0.12699970 1.16856443
0.12702070 1.16849848
0.12704170 1.16843253
0.12706271 1.16836658
0.12708371 1.16830064
0.12710471 1.16823471
0.12712571 1.16816879
0.12714671 1.16810287
0.12716772 1.16803695
0.12718872 1.16797104
0.12720972 1.16790514
0.12723072 1.16783924
0.12725173 1.16777335
0.12727273 1.16770747
0.12729373 1.16764159
0.12731473 1.16757572
0.12733573 1.16750985
0.12735674 1.16744399
0.12737774 1.16737814
0.12739874 1.16731229
0.12741974 1.16724644
0.12744074 1.16718061
0.12746175 1.16711478
0.12748275 1.16704895
0.12750375 1.16698313
0.12752475 1.16691732
0.12754575 1.16685151
0.12756676 1.16678571
0.12758776 1.16671992
0.12760876 1.16665413
0.12762976 1.16658835
0.12765077 1.16652257
0.12767177 1.16645680
0.12769277 1.16639103
0.12771377 1.16632527
0.12773477 1.16625952
0.12775578 1.16619377
0.12777678 1.16612803
0.12779778 1.16606229
0.12781878 1.16599656
0.12783978 1.16593084
0.12786079 1.16586512
0.12788179 1.16579941
0.12790279 1.16573371
0.12792379 1.16566801
0.12794479 1.16560231
0.12796580 1.16553662
0.12798680 1.16547094
0.12800780 1.16540527
0.12802880 1.16533959
0.12804980 1.16527393
0.12807081 1.16520827
0.12809181 1.16514262
0.12811281 1.16507697
0.12813381 1.16501133
0.12815482 1.16494570
0.12817582 1.16488007
0.12819682 1.16481445
0.12821782 1.16474883
0.12823882 1.16468322
0.12825983 1.16461761
0.12828083 1.16455201
0.12830183 1.16448642
0.12832283 1.16442083
0.12834383 1.16435525
0.12836484 1.16428967
0.12838584 1.16422410
0.12840684 1.16415854
0.12842784 1.16409298
0.12844884 1.16402743
0.12846985 1.16396188
0.12849085 1.16389634
0.12851185 1.16383081
0.12853285 1.16376528
0.12855386 1.16369976
0.12857486 1.16363424
0.12859586 1.16356873
0.12861686 1.16350323
0.12863786 1.16343773
0.12865887 1.16337223
0.12867987 1.16330675
0.12870087 1.16324126
0.12872187 1.16317579
0.12874287 1.16311032
0.12876388 1.16304485
0.12878488 1.16297940
0.12880588 1.16291394
0.12882688 1.16284850
0.12884788 1.16278306
0.12886889 1.16271762
0.12888989 1.16265220
0.12891089 1.16258677
0.12893189 1.16252136
0.12895290 1.16245594
0.12897390 1.16239054
0.12899490 1.16232514
0.12901590 1.16225975
0.12903690 1.16219436
0.12905791 1.16212898
0.12907891 1.16206360
0.12909991 1.16199823
0.12912091 1.16193287
0.12914191 1.16186751
0.12916292 1.16180216
0.12918392 1.16173681
0.12920492 1.16167147
0.12922592 1.16160613
0.12924692 1.16154080
0.12926793 1.16147548
0.12928893 1.16141016
0.12930993 1.16134485
0.12933093 1.16127955
0.12935194 1.16121425
0.12937294 1.16114895
0.12939394 1.16108366
0.12941494 1.16101838
0.12943594 1.16095311
0.12945695 1.16088783
0.12947795 1.16082257
0.12949895 1.16075731
0.12951995 1.16069206
0.12954095 1.16062681
0.12956196 1.16056157
0.12958296 1.16049633
0.12960396 1.16043110
0.12962496 1.16036588
0.12964596 1.16030066
0.12966697 1.16023545
0.12968797 1.16017024
0.12970897 1.16010504
0.12972997 1.16003984
0.12975098 1.15997466
0.12977198 1.15990947
0.12979298 1.15984429
0.12981398 1.15977912
0.12983498 1.15971396
0.12985599 1.15964880
0.12987699 1.15958364
0.12989799 1.15951849
0.12991899 1.15945335
0.12993999 1.15938821
0.12996100 1.15932308
0.12998200 1.15925796
0.13000300 1.15919284
0.13002400 1.15912772
0.13004500 1.15906262
0.13006601 1.15899751
0.13008701 1.15893242
0.13010801 1.15886733
0.13012901 1.15880224
0.13015002 1.15873716
0.13017102 1.15867209
0.13019202 1.15860702
0.13021302 1.15854196
0.13023402 1.15847690
0.13025503 1.15841185
0.13027603 1.15834681
0.13029703 1.15828177
0.13031803 1.15821674
0.13033903 1.15815171
0.13036004 1.15808669
0.13038104 1.15802167
0.13040204 1.15795666
0.13042304 1.15789166
0.13044404 1.15782666
0.13046505 1.15776167
0.13048605 1.15769668
0.13050705 1.15763170
0.13052805 1.15756672
0.13054905 1.15750176
0.13057006 1.15743679
0.13059106 1.15737183
0.13061206 1.15730688
0.13063306 1.15724194
0.13065407 1.15717699
0.13067507 1.15711206
0.13069607 1.15704713
0.13071707 1.15698221
0.13073807 1.15691729
0.13075908 1.15685238
0.13078008 1.15678747
0.13080108 1.15672257
0.13082208 1.15665768
0.13084308 1.15659279
0.13086409 1.15652790
0.13088509 1.15646303
0.13090609 1.15639815
0.13092709 1.15633329
0.13094809 1.15626843
0.13096910 1.15620357
0.13099010 1.15613872
0.13101110 1.15607388
0.13103210 1.15600904
0.13105311 1.15594421
0.13107411 1.15587939
0.13109511 1.15581457
0.13111611 1.15574975
0.13113711 1.15568494
0.13115812 1.15562014
0.13117912 1.15555534
0.13120012 1.15549055
0.13122112 1.15542577
0.13124212 1.15536099
0.13126313 1.15529621
0.13128413 1.15523144
0.13130513 1.15516668
0.13132613 1.15510192
0.13134713 1.15503717
0.13136814 1.15497242
0.13138914 1.15490768
0.13141014 1.15484295
0.13143114 1.15477822
0.13145215 1.15471350
0.13147315 1.15464878
0.13149415 1.15458407
0.13151515 1.15451936
0.13153615 1.15445466
0.13155716 1.15438997
0.13157816 1.15432528
0.13159916 1.15426060
0.13162016 1.15419592
0.13164116 1.15413125
0.13166217 1.15406658
0.13168317 1.15400192
0.13170417 1.15393726
0.13172517 1.15387262
0.13174617 1.15380797
0.13176718 1.15374333
0.13178818 1.15367870
0.13180918 1.15361408
0.13183018 1.15354946
0.13185119 1.15348484
0.13187219 1.15342023
0.13189319 1.15335563
0.13191419 1.15329103
0.13193519 1.15322644
0.13195620 1.15316185
0.13197720 1.15309727
0.13199820 1.15303269
0.13201920 1.15296813
0.13204020 1.15290356
0.13206121 1.15283900
0.13208221 1.15277445
0.13210321 1.15270990
0.13212421 1.15264536
0.13214521 1.15258083
0.13216622 1.15251630
0.13218722 1.15245177
0.13220822 1.15238725
0.13222922 1.15232274
0.13225023 1.15225823
0.13227123 1.15219373
0.13229223 1.15212924
0.13231323 1.15206474
0.13233423 1.15200026
0.13235524 1.15193578
0.13237624 1.15187131
0.13239724 1.15180684
0.13241824 1.15174238
0.13243924 1.15167792
0.13246025 1.15161347
0.13248125 1.15154902
0.13250225 1.15148458
0.13252325 1.15142015
0.13254425 1.15135572
0.13256526 1.15129130
0.13258626 1.15122688
0.13260726 1.15116247
0.13262826 1.15109807
0.13264926 1.15103367
0.13267027 1.15096927
0.13269127 1.15090488
0.13271227 1.15084050
0.13273327 1.15077612
0.13275428 1.15071175
0.13277528 1.15064738
0.13279628 1.15058302
0.13281728 1.15051867
0.13283828 1.15045432
0.13285929 1.15038997
0.13288029 1.15032563
0.13290129 1.15026130
0.13292229 1.15019697
0.13294329 1.15013265
0.13296430 1.15006834
0.13298530 1.15000403
0.13300630 1.14993972
0.13302730 1.14987542
0.13304830 1.14981113
0.13306931 1.14974684
0.13309031 1.14968256
0.13311131 1.14961828
0.13313231 1.14955401
0.13315332 1.14948974
0.13317432 1.14942548
0.13319532 1.14936123
0.13321632 1.14929698
0.13323732 1.14923274
0.13325833 1.14916850
0.13327933 1.14910427
0.13330033 1.14904004
0.13332133 1.14897582
0.13334233 1.14891161
0.13336334 1.14884740
0.13338434 1.14878319
0.13340534 1.14871899
0.13342634 1.14865480
0.13344734 1.14859061
0.13346835 1.14852643
0.13348935 1.14846226
0.13351035 1.14839809
0.13353135 1.14833392
0.13355236 1.14826976
0.13357336 1.14820561
0.13359436 1.14814146
0.13361536 1.14807732
0.13363636 1.14801318
0.13365737 1.14794905
0.13367837 1.14788492
0.13369937 1.14782080
0.13372037 1.14775669
0.13374137 1.14769258
0.13376238 1.14762847
0.13378338 1.14756438
0.13380438 1.14750028
0.13382538 1.14743620
0.13384638 1.14737211
0.13386739 1.14730804
0.13388839 1.14724397
0.13390939 1.14717990
0.13393039 1.14711584
0.13395140 1.14705179
0.13397240 1.14698774
0.13399340 1.14692370
0.13401440 1.14685966
0.13403540 1.14679563
0.13405641 1.14673160
0.13407741 1.14666758
0.13409841 1.14660357
0.13411941 1.14653956
0.13414041 1.14647555
0.13416142 1.14641156
0.13418242 1.14634756
0.13420342 1.14628358
0.13422442 1.14621959
0.13424542 1.14615562
0.13426643 1.14609165
0.13428743 1.14602768
0.13430843 1.14596372
0.13432943 1.14589977
0.13435044 1.14583582
0.13437144 1.14577188
0.13439244 1.14570794
0.13441344 1.14564401
0.13443444 1.14558008
0.13445545 1.14551616
0.13447645 1.14545224
0.13449745 1.14538833
0.13451845 1.14532443
0.13453945 1.14526053
0.13456046 1.14519664
0.13458146 1.14513275
0.13460246 1.14506887
0.13462346 1.14500499
0.13464446 1.14494112
0.13466547 1.14487725
0.13468647 1.14481339
0.13470747 1.14474954
0.13472847 1.14468569
0.13474947 1.14462184
0.13477048 1.14455801
0.13479148 1.14449417
0.13481248 1.14443035
0.13483348 1.14436652
0.13485449 1.14430271
0.13487549 1.14423890
0.13489649 1.14417509
0.13491749 1.14411129
0.13493849 1.14404750
0.13495950 1.14398371
0.13498050 1.14391993
0.13500150 1.14385615
0.13502250 1.14379237
0.13504350 1.14372861
0.13506451 1.14366485
0.13508551 1.14360109
0.13510651 1.14353734
0.13512751 1.14347359
0.13514851 1.14340986
0.13516952 1.14334612
0.13519052 1.14328239
0.13521152 1.14321867
0.13523252 1.14315495
0.13525353 1.14309124
0.13527453 1.14302753
0.13529553 1.14296383
0.13531653 1.14290014
0.13533753 1.14283645
0.13535854 1.14277276
0.13537954 1.14270908
0.13540054 1.14264541
0.13542154 1.14258174
0.13544254 1.14251808
0.13546355 1.14245442
0.13548455 1.14239077
0.13550555 1.14232712
0.13552655 1.14226348
0.13554755 1.14219984
0.13556856 1.14213621
0.13558956 1.14207259
0.13561056 1.14200897
0.13563156 1.14194535
0.13565257 1.14188175
0.13567357 1.14181814
0.13569457 1.14175455
0.13571557 1.14169095
0.13573657 1.14162737
0.13575758 1.14156379
0.13577858 1.14150021
0.13579958 1.14143664
0.13582058 1.14137307
0.13584158 1.14130952
0.13586259 1.14124596
0.13588359 1.14118241
0.13590459 1.14111887
0.13592559 1.14105533
0.13594659 1.14099180
0.13596760 1.14092827
0.13598860 1.14086475
0.13600960 1.14080124
0.13603060 1.14073772
0.13605161 1.14067422
0.13607261 1.14061072
0.13609361 1.14054723
0.13611461 1.14048374
0.13613561 1.14042025
0.13615662 1.14035677
0.13617762 1.14029330
0.13619862 1.14022984
0.13621962 1.14016637
0.13624062 1.14010292
0.13626163 1.14003947
0.13628263 1.13997602
0.13630363 1.13991258
0.13632463 1.13984915
0.13634563 1.13978572
0.13636664 1.13972229
0.13638764 1.13965887
0.13640864 1.13959546
0.13642964 1.13953205
0.13645065 1.13946865
0.13647165 1.13940525
0.13649265 1.13934186
0.13651365 1.13927848
0.13653465 1.13921510
0.13655566 1.13915172
0.13657666 1.13908835
0.13659766 1.13902499
0.13661866 1.13896163
0.13663966 1.13889827
0.13666067 1.13883492
0.13668167 1.13877158
0.13670267 1.13870824
0.13672367 1.13864491
0.13674467 1.13858159
0.13676568 1.13851826
0.13678668 1.13845495
0.13680768 1.13839164
0.13682868 1.13832833
0.13684968 1.13826503
0.13687069 1.13820174
0.13689169 1.13813845
0.13691269 1.13807516
0.13693369 1.13801189
0.13695470 1.13794861
0.13697570 1.13788535
0.13699670 1.13782208
0.13701770 1.13775883
0.13703870 1.13769557
0.13705971 1.13763233
0.13708071 1.13756909
0.13710171 1.13750585
0.13712271 1.13744262
0.13714371 1.13737940
0.13716472 1.13731618
0.13718572 1.13725296
0.13720672 1.13718976
0.13722772 1.13712655
0.13724872 1.13706335
0.13726973 1.13700016
0.13729073 1.13693698
0.13731173 1.13687379
0.13733273 1.13681062
0.13735374 1.13674745
0.13737474 1.13668428
0.13739574 1.13662112
0.13741674 1.13655796
0.13743774 1.13649481
0.13745875 1.13643167
0.13747975 1.13636853
0.13750075 1.13630540
0.13752175 1.13624227
0.13754275 1.13617915
0.13756376 1.13611603
0.13758476 1.13605292
0.13760576 1.13598981
0.13762676 1.13592671
0.13764776 1.13586361
0.13766877 1.13580052
0.13768977 1.13573743
0.13771077 1.13567435
0.13773177 1.13561128
0.13775278 1.13554821
0.13777378 1.13548515
0.13779478 1.13542209
0.13781578 1.13535903
0.13783678 1.13529598
0.13785779 1.13523294
0.13787879 1.13516990
0.13789979 1.13510687
0.13792079 1.13504384
0.13794179 1.13498082
0.13796280 1.13491781
0.13798380 1.13485480
0.13800480 1.13479179
0.13802580 1.13472879
0.13804680 1.13466579
0.13806781 1.13460280
0.13808881 1.13453982
0.13810981 1.13447684
0.13813081 1.13441387
0.13815182 1.13435090
0.13817282 1.13428793
0.13819382 1.13422498
0.13821482 1.13416202
0.13823582 1.13409908
0.13825683 1.13403613
0.13827783 1.13397320
0.13829883 1.13391027
0.13831983 1.13384734
0.13834083 1.13378442
0.13836184 1.13372150
0.13838284 1.13365859
0.13840384 1.13359569
0.13842484 1.13353279
0.13844584 1.13346989
0.13846685 1.13340700
0.13848785 1.13334412
0.13850885 1.13328124
0.13852985 1.13321837
0.13855086 1.13315550
0.13857186 1.13309264
0.13859286 1.13302978
0.13861386 1.13296693
0.13863486 1.13290408
0.13865587 1.13284124
0.13867687 1.13277840
0.13869787 1.13271557
0.13871887 1.13265275
0.13873987 1.13258993
0.13876088 1.13252711
0.13878188 1.13246430
0.13880288 1.13240150
0.13882388 1.13233870
0.13884488 1.13227590
0.13886589 1.13221311
0.13888689 1.13215033
0.13890789 1.13208755
0.13892889 1.13202478
0.13894989 1.13196201
0.13897090 1.13189925
0.13899190 1.13183649
0.13901290 1.13177374
0.13903390 1.13171099
0.13905491 1.13164825
0.13907591 1.13158551
0.13909691 1.13152278
0.13911791 1.13146006
0.13913891 1.13139734
0.13915992 1.13133462
0.13918092 1.13127191
0.13920192 1.13120921
0.13922292 1.13114651
0.13924392 1.13108381
0.13926493 1.13102112
0.13928593 1.13095844
0.13930693 1.13089576
0.13932793 1.13083309
0.13934893 1.13077042
0.13936994 1.13070776
0.13939094 1.13064510
0.13941194 1.13058245
0.13943294 1.13051980
0.13945395 1.13045716
0.13947495 1.13039452
0.13949595 1.13033189
0.13951695 1.13026926
0.13953795 1.13020664
0.13955896 1.13014403
0.13957996 1.13008142
0.13960096 1.13001881
0.13962196 1.12995621
0.13964296 1.12989362
0.13966397 1.12983103
0.13968497 1.12976844
0.13970597 1.12970586
0.13972697 1.12964329
0.13974797 1.12958072
0.13976898 1.12951816
0.13978998 1.12945560
0.13981098 1.12939305
0.13983198 1.12933050
0.13985299 1.12926796
0.13987399 1.12920542
0.13989499 1.12914289
0.13991599 1.12908036
0.13993699 1.12901784
0.13995800 1.12895532
0.13997900 1.12889281
0.14000000 1.12883030
0.14002100 1.12876780
0.14004200 1.12870531
0.14006301 1.12864282
0.14008401 1.12858033
0.14010501 1.12851785
0.14012601 1.12845538
0.14014701 1.12839291
0.14016802 1.12833044
0.14018902 1.12826798
0.14021002 1.12820553
0.14023102 1.12814308
0.14025203 1.12808064
0.14027303 1.12801820
0.14029403 1.12795577
0.14031503 1.12789334
0.14033603 1.12783091
0.14035704 1.12776850
0.14037804 1.12770608
0.14039904 1.12764368
0.14042004 1.12758127
0.14044104 1.12751888
0.14046205 1.12745649
0.14048305 1.12739410
0.14050405 1.12733172
0.14052505 1.12726934
0.14054605 1.12720697
0.14056706 1.12714460
0.14058806 1.12708224
0.14060906 1.12701989
0.14063006 1.12695754
0.14065107 1.12689519
0.14067207 1.12683285
0.14069307 1.12677052
0.14071407 1.12670819
0.14073507 1.12664586
0.14075608 1.12658354
0.14077708 1.12652123
0.14079808 1.12645892
0.14081908 1.12639661
0.14084008 1.12633432
0.14086109 1.12627202
0.14088209 1.12620973
0.14090309 1.12614745
0.14092409 1.12608517
0.14094509 1.12602290
0.14096610 1.12596063
0.14098710 1.12589837
0.14100810 1.12583611
0.14102910 1.12577386
0.14105011 1.12571161
0.14107111 1.12564937
0.14109211 1.12558713
0.14111311 1.12552490
0.14113411 1.12546267
0.14115512 1.12540045
0.14117612 1.12533824
0.14119712 1.12527603
0.14121812 1.12521382
0.14123912 1.12515162
0.14126013 1.12508942
0.14128113 1.12502723
0.14130213 1.12496505
0.14132313 1.12490287
0.14134413 1.12484069
0.14136514 1.12477852
0.14138614 1.12471636
0.14140714 1.12465420
0.14142814 1.12459204
0.14144914 1.12452989
0.14147015 1.12446775
0.14149115 1.12440561
0.14151215 1.12434347
0.14153315 1.12428134
0.14155416 1.12421922
0.14157516 1.12415710
0.14159616 1.12409499
0.14161716 1.12403288
0.14163816 1.12397078
0.14165917 1.12390868
0.14168017 1.12384658
0.14170117 1.12378450
0.14172217 1.12372241
0.14174317 1.12366034
0.14176418 1.12359826
0.14178518 1.12353619
0.14180618 1.12347413
0.14182718 1.12341207
0.14184818 1.12335002
0.14186919 1.12328797
0.14189019 1.12322593
0.14191119 1.12316390
0.14193219 1.12310186
0.14195320 1.12303984
0.14197420 1.12297782
0.14199520 1.12291580
0.14201620 1.12285379
0.14203720 1.12279178
0.14205821 1.12272978
0.14207921 1.12266778
0.14210021 1.12260579
0.14212121 1.12254381
0.14214221 1.12248183
0.14216322 1.12241985
0.14218422 1.12235788
0.14220522 1.12229591
0.14222622 1.12223395
0.14224722 1.12217200
0.14226823 1.12211005
0.14228923 1.12204810
0.14231023 1.12198616
0.14233123 1.12192423
0.14235224 1.12186230
0.14237324 1.12180037
0.14239424 1.12173845
0.14241524 1.12167654
0.14243624 1.12161463
0.14245725 1.12155272
0.14247825 1.12149082
0.14249925 1.12142893
0.14252025 1.12136704
0.14254125 1.12130515
0.14256226 1.12124327
0.14258326 1.12118140
0.14260426 1.12111953
0.14262526 1.12105767
0.14264626 1.12099581
0.14266727 1.12093395
0.14268827 1.12087211
0.14270927 1.12081026
0.14273027 1.12074842
0.14275128 1.12068659
0.14277228 1.12062476
0.14279328 1.12056294
0.14281428 1.12050112
0.14283528 1.12043930
0.14285629 1.12037750
0.14287729 1.12031569
0.14289829 1.12025389
0.14291929 1.12019210
0.14294029 1.12013031
0.14296130 1.12006853
0.14298230 1.12000675
0.14300330 1.11994498
0.14302430 1.11988321
0.14304530 1.11982145
0.14306631 1.11975969
0.14308731 1.11969794
0.14310831 1.11963619
0.14312931 1.11957445
0.14315032 1.11951271
0.14317132 1.11945098
0.14319232 1.11938925
0.14321332 1.11932753
0.14323432 1.11926581
0.14325533 1.11920410
0.14327633 1.11914239
0.14329733 1.11908069
0.14331833 1.11901899
0.14333933 1.11895730
0.14336034 1.11889561
0.14338134 1.11883393
0.14340234 1.11877225
0.14342334 1.11871058
0.14344434 1.11864891
0.14346535 1.11858725
0.14348635 1.11852559
0.14350735 1.11846394
0.14352835 1.11840229
0.14354935 1.11834065
0.14357036 1.11827901
0.14359136 1.11821738
0.14361236 1.11815575
0.14363336 1.11809413
0.14365437 1.11803251
0.14367537 1.11797090
0.14369637 1.11790929
0.14371737 1.11784769
0.14373837 1.11778610
0.14375938 1.11772450
0.14378038 1.11766292
0.14380138 1.11760133
0.14382238 1.11753976
0.14384338 1.11747819
0.14386439 1.11741662
0.14388539 1.11735506
0.14390639 1.11729350
0.14392739 1.11723195
0.14394839 1.11717040
0.14396940 1.11710886
0.14399040 1.11704732
0.14401140 1.11698579
0.14403240 1.11692426
0.14405341 1.11686274
0.14407441 1.11680122
0.14409541 1.11673971
0.14411641 1.11667821
0.14413741 1.11661670
0.14415842 1.11655521
0.14417942 1.11649371
0.14420042 1.11643223
0.14422142 1.11637075
0.14424242 1.11630927
0.14426343 1.11624780
0.14428443 1.11618633
0.14430543 1.11612487
0.14432643 1.11606341
0.14434743 1.11600196
0.14436844 1.11594051
0.14438944 1.11587907
0.14441044 1.11581763
0.14443144 1.11575620
0.14445245 1.11569477
0.14447345 1.11563335
0.14449445 1.11557193
0.14451545 1.11551052
0.14453645 1.11544911
0.14455746 1.11538771
0.14457846 1.11532631
0.14459946 1.11526492
0.14462046 1.11520353
0.14464146 1.11514215
0.14466247 1.11508077
0.14468347 1.11501940
0.14470447 1.11495803
0.14472547 1.11489667
0.14474647 1.11483531
0.14476748 1.11477396
0.14478848 1.11471261
0.14480948 1.11465127
0.14483048 1.11458993
0.14485149 1.11452860
0.14487249 1.11446727
0.14489349 1.11440595
0.14491449 1.11434463
0.14493549 1.11428332
0.14495650 1.11422201
0.14497750 1.11416071
0.14499850 1.11409941
0.14501950 1.11403812
0.14504050 1.11397683
0.14506151 1.11391554
0.14508251 1.11385427
0.14510351 1.11379299
0.14512451 1.11373172
0.14514551 1.11367046
0.14516652 1.11360920
0.14518752 1.11354795
0.14520852 1.11348670
0.14522952 1.11342546
0.14525053 1.11336422
0.14527153 1.11330298
0.14529253 1.11324175
0.14531353 1.11318053
0.14533453 1.11311931
0.14535554 1.11305810
0.14537654 1.11299689
0.14539754 1.11293568
0.14541854 1.11287448
0.14543954 1.11281329
0.14546055 1.11275210
0.14548155 1.11269091
0.14550255 1.11262973
0.14552355 1.11256856
0.14554455 1.11250739
0.14556556 1.11244623
0.14558656 1.11238507
0.14560756 1.11232391
0.14562856 1.11226276
0.14564956 1.11220161
0.14567057 1.11214047
0.14569157 1.11207934
0.14571257 1.11201821
0.14573357 1.11195708
0.14575458 1.11189596
0.14577558 1.11183485
0.14579658 1.11177374
0.14581758 1.11171263
0.14583858 1.11165153
0.14585959 1.11159043
0.14588059 1.11152934
0.14590159 1.11146825
0.14592259 1.11140717
0.14594359 1.11134610
0.14596460 1.11128503
0.14598560 1.11122396
0.14600660 1.11116290
0.14602760 1.11110184
0.14604860 1.11104079
0.14606961 1.11097974
0.14609061 1.11091870
0.14611161 1.11085766
0.14613261 1.11079663
0.14615362 1.11073560
0.14617462 1.11067458
0.14619562 1.11061356
0.14621662 1.11055255
0.14623762 1.11049154
0.14625863 1.11043054
0.14627963 1.11036954
0.14630063 1.11030855
0.14632163 1.11024756
0.14634263 1.11018657
0.14636364 1.11012559
0.14638464 1.11006462
0.14640564 1.11000365
0.14642664 1.10994269
0.14644764 1.10988173
0.14646865 1.10982077
0.14648965 1.10975983
0.14651065 1.10969888
0.14653165 1.10963794
0.14655266 1.10957701
0.14657366 1.10951608
0.14659466 1.10945515
0.14661566 1.10939423
0.14663666 1.10933332
0.14665767 1.10927241
0.14667867 1.10921150
0.14669967 1.10915060
0.14672067 1.10908970
0.14674167 1.10902881
0.14676268 1.10896793
0.14678368 1.10890705
0.14680468 1.10884617
0.14682568 1.10878530
0.14684668 1.10872443
0.14686769 1.10866357
0.14688869 1.10860271
0.14690969 1.10854186
0.14693069 1.10848101
0.14695170 1.10842017
0.14697270 1.10835933
0.14699370 1.10829850
0.14701470 1.10823767
0.14703570 1.10817685
0.14705671 1.10811603
0.14707771 1.10805522
0.14709871 1.10799441
0.14711971 1.10793361
0.14714071 1.10787281
0.14716172 1.10781201
0.14718272 1.10775123
0.14720372 1.10769044
0.14722472 1.10762966
0.14724572 1.10756889
0.14726673 1.10750812
0.14728773 1.10744735
0.14730873 1.10738659
0.14732973 1.10732584
0.14735074 1.10726509
0.14737174 1.10720434
0.14739274 1.10714360
0.14741374 1.10708287
0.14743474 1.10702214
0.14745575 1.10696141
0.14747675 1.10690069
0.14749775 1.10683997
0.14751875 1.10677926
0.14753975 1.10671855
0.14756076 1.10665785
0.14758176 1.10659715
0.14760276 1.10653646
0.14762376 1.10647577
0.14764476 1.10641509
0.14766577 1.10635441
0.14768677 1.10629374
0.14770777 1.10623307
0.14772877 1.10617241
0.14774977 1.10611175
0.14777078 1.10605110
0.14779178 1.10599045
0.14781278 1.10592980
0.14783378 1.10586916
0.14785479 1.10580853
0.14787579 1.10574790
0.14789679 1.10568727
0.14791779 1.10562665
0.14793879 1.10556604
0.14795980 1.10550543
0.14798080 1.10544482
0.14800180 1.10538422
0.14802280 1.10532363
0.14804380 1.10526304
0.14806481 1.10520245
0.14808581 1.10514187
0.14810681 1.10508129
0.14812781 1.10502072
0.14814881 1.10496015
0.14816982 1.10489959
0.14819082 1.10483903
0.14821182 1.10477848
0.14823282 1.10471793
0.14825383 1.10465739
0.14827483 1.10459685
0.14829583 1.10453631
0.14831683 1.10447579
0.14833783 1.10441526
0.14835884 1.10435474
0.14837984 1.10429423
0.14840084 1.10423372
0.14842184 1.10417321
0.14844284 1.10411271
0.14846385 1.10405222
0.14848485 1.10399173
0.14850585 1.10393124
0.14852685 1.10387076
0.14854785 1.10381028
0.14856886 1.10374981
0.14858986 1.10368935
0.14861086 1.10362888
0.14863186 1.10356843
0.14865287 1.10350797
0.14867387 1.10344753
0.14869487 1.10338708
0.14871587 1.10332665
0.14873687 1.10326621
0.14875788 1.10320578
0.14877888 1.10314536
0.14879988 1.10308494
0.14882088 1.10302453
0.14884188 1.10296412
0.14886289 1.10290371
0.14888389 1.10284331
0.14890489 1.10278292
0.14892589 1.10272253
0.14894689 1.10266214
0.14896790 1.10260176
0.14898890 1.10254139
0.14900990 1.10248101
0.14903090 1.10242065
0.14905191 1.10236029
0.14907291 1.10229993
0.14909391 1.10223958
0.14911491 1.10217923
0.14913591 1.10211889
0.14915692 1.10205855
0.14917792 1.10199821
0.14919892 1.10193789
0.14921992 1.10187756
0.14924092 1.10181724
0.14926193 1.10175693
0.14928293 1.10169662
0.14930393 1.10163631
0.14932493 1.10157601
0.14934593 1.10151572
0.14936694 1.10145543
0.14938794 1.10139514
0.14940894 1.10133486
0.14942994 1.10127459
0.14945095 1.10121431
0.14947195 1.10115405
0.14949295 1.10109379
0.14951395 1.10103353
0.14953495 1.10097328
0.14955596 1.10091303
0.14957696 1.10085278
0.14959796 1.10079255
0.14961896 1.10073231
0.14963996 1.10067208
0.14966097 1.10061186
0.14968197 1.10055164
0.14970297 1.10049142
0.14972397 1.10043121
0.14974497 1.10037101
0.14976598 1.10031081
0.14978698 1.10025061
0.14980798 1.10019042
0.14982898 1.10013023
0.14984998 1.10007005
0.14987099 1.10000988
0.14989199 1.09994970
0.14991299 1.09988954
0.14993399 1.09982937
0.14995500 1.09976921
0.14997600 1.09970906
0.14999700 1.09964891
0.15001800 1.09958877
0.15003900 1.09952863
0.15006001 1.09946849
0.15008101 1.09940836
0.15010201 1.09934824
0.15012301 1.09928812
0.15014401 1.09922800
0.15016502 1.09916789
0.15018602 1.09910779
0.15020702 1.09904768
0.15022802 1.09898759
0.15024902 1.09892749
0.15027003 1.09886741
0.15029103 1.09880732
0.15031203 1.09874725
0.15033303 1.09868717
0.15035404 1.09862710
0.15037504 1.09856704
0.15039604 1.09850698
0.15041704 1.09844693
0.15043804 1.09838688
0.15045905 1.09832683
0.15048005 1.09826679
0.15050105 1.09820675
0.15052205 1.09814672
0.15054305 1.09808670
0.15056406 1.09802667
0.15058506 1.09796666
0.15060606 1.09790665
0.15062706 1.09784664
0.15064806 1.09778663
0.15066907 1.09772664
0.15069007 1.09766664
0.15071107 1.09760665
0.15073207 1.09754667
0.15075308 1.09748669
0.15077408 1.09742671
0.15079508 1.09736674
0.15081608 1.09730678
0.15083708 1.09724682
0.15085809 1.09718686
0.15087909 1.09712691
0.15090009 1.09706696
0.15092109 1.09700702
0.15094209 1.09694708
0.15096310 1.09688715
0.15098410 1.09682722
0.15100510 1.09676730
0.15102610 1.09670738
0.15104710 1.09664746
0.15106811 1.09658756
0.15108911 1.09652765
0.15111011 1.09646775
0.15113111 1.09640785
0.15115212 1.09634796
0.15117312 1.09628808
0.15119412 1.09622820
0.15121512 1.09616832
0.15123612 1.09610845
0.15125713 1.09604858
0.15127813 1.09598872
0.15129913 1.09592886
0.15132013 1.09586900
0.15134113 1.09580915
0.15136214 1.09574931
0.15138314 1.09568947
0.15140414 1.09562964
0.15142514 1.09556981
0.15144614 1.09550998
0.15146715 1.09545016
0.15148815 1.09539034
0.15150915 1.09533053
0.15153015 1.09527072
0.15155116 1.09521092
0.15157216 1.09515112
0.15159316 1.09509133
0.15161416 1.09503154
0.15163516 1.09497176
0.15165617 1.09491198
0.15167717 1.09485220
0.15169817 1.09479243
0.15171917 1.09473267
0.15174017 1.09467291
0.15176118 1.09461315
0.15178218 1.09455340
0.15180318 1.09449365
0.15182418 1.09443391
0.15184518 1.09437417
0.15186619 1.09431444
0.15188719 1.09425471
0.15190819 1.09419499
0.15192919 1.09413527
0.15195020 1.09407555
0.15197120 1.09401584
0.15199220 1.09395614
0.15201320 1.09389644
0.15203420 1.09383674
0.15205521 1.09377705
0.15207621 1.09371736
0.15209721 1.09365768
0.15211821 1.09359800
0.15213921 1.09353833
0.15216022 1.09347866
0.15218122 1.09341900
0.15220222 1.09335934
0.15222322 1.09329969
0.15224422 1.09324004
0.15226523 1.09318039
0.15228623 1.09312075
0.15230723 1.09306112
0.15232823 1.09300148
0.15234923 1.09294186
0.15237024 1.09288224
0.15239124 1.09282262
0.15241224 1.09276301
0.15243324 1.09270340
0.15245425 1.09264379
0.15247525 1.09258419
0.15249625 1.09252460
0.15251725 1.09246501
0.15253825 1.09240542
0.15255926 1.09234584
0.15258026 1.09228627
0.15260126 1.09222670
0.15262226 1.09216713
0.15264326 1.09210757
0.15266427 1.09204801
0.15268527 1.09198846
0.15270627 1.09192891
0.15272727 1.09186936
0.15274827 1.09180982
0.15276928 1.09175029
0.15279028 1.09169076
0.15281128 1.09163123
0.15283228 1.09157171
0.15285329 1.09151220
0.15287429 1.09145269
0.15289529 1.09139318
0.15291629 1.09133368
0.15293729 1.09127418
0.15295830 1.09121468
0.15297930 1.09115520
0.15300030 1.09109571
0.15302130 1.09103623
0.15304230 1.09097676
0.15306331 1.09091729
0.15308431 1.09085782
0.15310531 1.09079836
0.15312631 1.09073890
0.15314731 1.09067945
0.15316832 1.09062000
0.15318932 1.09056056
0.15321032 1.09050112
0.15323132 1.09044169
0.15325233 1.09038226
0.15327333 1.09032283
0.15329433 1.09026341
0.15331533 1.09020400
0.15333633 1.09014459
0.15335734 1.09008518
0.15337834 1.09002578
0.15339934 1.08996638
0.15342034 1.08990699
0.15344134 1.08984760
0.15346235 1.08978821
0.15348335 1.08972884
0.15350435 1.08966946
0.15352535 1.08961009
0.15354635 1.08955073
0.15356736 1.08949136
0.15358836 1.08943201
0.15360936 1.08937266
0.15363036 1.08931331
0.15365137 1.08925397
0.15367237 1.08919463
0.15369337 1.08913530
0.15371437 1.08907597
0.15373537 1.08901664
0.15375638 1.08895732
0.15377738 1.08889801
0.15379838 1.08883870
0.15381938 1.08877939
0.15384038 1.08872009
0.15386139 1.08866079
0.15388239 1.08860150
0.15390339 1.08854221
0.15392439 1.08848293
0.15394539 1.08842365
0.15396640 1.08836437
0.15398740 1.08830510
0.15400840 1.08824584
0.15402940 1.08818658
0.15405041 1.08812732
0.15407141 1.08806807
0.15409241 1.08800882
0.15411341 1.08794958
0.15413441 1.08789034
0.15415542 1.08783111
0.15417642 1.08777188
0.15419742 1.08771265
0.15421842 1.08765343
0.15423942 1.08759422
0.15426043 1.08753501
0.15428143 1.08747580
0.15430243 1.08741660
0.15432343 1.08735740
0.15434443 1.08729821
0.15436544 1.08723902
0.15438644 1.08717984
0.15440744 1.08712066
0.15442844 1.08706148
0.15444944 1.08700231
0.15447045 1.08694315
0.15449145 1.08688398
0.15451245 1.08682483
0.15453345 1.08676567
0.15455446 1.08670653
0.15457546 1.08664738
0.15459646 1.08658825
0.15461746 1.08652911
0.15463846 1.08646998
0.15465947 1.08641086
0.15468047 1.08635174
0.15470147 1.08629262
0.15472247 1.08623351
0.15474347 1.08617440
0.15476448 1.08611530
0.15478548 1.08605620
0.15480648 1.08599711
0.15482748 1.08593802
0.15484848 1.08587893
0.15486949 1.08581985
0.15489049 1.08576078
0.15491149 1.08570171
0.15493249 1.08564264
0.15495350 1.08558358
0.15497450 1.08552452
0.15499550 1.08546547
0.15501650 1.08540642
0.15503750 1.08534737
0.15505851 1.08528833
0.15507951 1.08522930
0.15510051 1.08517027
0.15512151 1.08511124
0.15514251 1.08505222
0.15516352 1.08499320
0.15518452 1.08493419
0.15520552 1.08487518
0.15522652 1.08481618
0.15524752 1.08475718
0.15526853 1.08469819
0.15528953 1.08463920
0.15531053 1.08458021
0.15533153 1.08452123
0.15535254 1.08446225
0.15537354 1.08440328
0.15539454 1.08434431
0.15541554 1.08428535
0.15543654 1.08422639
0.15545755 1.08416744
0.15547855 1.08410849
0.15549955 1.08404954
0.15552055 1.08399060
0.15554155 1.08393166
0.15556256 1.08387273
0.15558356 1.08381380
0.15560456 1.08375488
0.15562556 1.08369596
0.15564656 1.08363705
0.15566757 1.08357814
0.15568857 1.08351923
0.15570957 1.08346033
0.15573057 1.08340144
0.15575158 1.08334254
0.15577258 1.08328366
0.15579358 1.08322477
0.15581458 1.08316590
0.15583558 1.08310702
0.15585659 1.08304815
0.15587759 1.08298929
0.15589859 1.08293043
0.15591959 1.08287157
0.15594059 1.08281272
0.15596160 1.08275387
0.15598260 1.08269503
0.15600360 1.08263619
0.15602460 1.08257736
0.15604560 1.08251853
0.15606661 1.08245970
0.15608761 1.08240088
0.15610861 1.08234207
0.15612961 1.08228325
0.15615062 1.08222445
0.15617162 1.08216565
0.15619262 1.08210685
0.15621362 1.08204805
0.15623462 1.08198926
0.15625563 1.08193048
0.15627663 1.08187170
0.15629763 1.08181292
0.15631863 1.08175415
0.15633963 1.08169538
0.15636064 1.08163662
0.15638164 1.08157786
0.15640264 1.08151911
0.15642364 1.08146036
0.15644464 1.08140162
0.15646565 1.08134288
0.15648665 1.08128414
0.15650765 1.08122541
0.15652865 1.08116668
0.15654965 1.08110796
0.15657066 1.08104924
0.15659166 1.08099053
0.15661266 1.08093182
0.15663366 1.08087311
0.15665467 1.08081441
0.15667567 1.08075571
0.15669667 1.08069702
0.15671767 1.08063834
0.15673867 1.08057965
0.15675968 1.08052097
0.15678068 1.08046230
0.15680168 1.08040363
0.15682268 1.08034497
0.15684368 1.08028630
0.15686469 1.08022765
0.15688569 1.08016900
0.15690669 1.08011035
0.15692769 1.08005171
0.15694869 1.07999307
0.15696970 1.07993443
0.15699070 1.07987580
0.15701170 1.07981718
0.15703270 1.07975856
0.15705371 1.07969994
0.15707471 1.07964133
0.15709571 1.07958272
0.15711671 1.07952412
0.15713771 1.07946552
0.15715872 1.07940692
0.15717972 1.07934833
0.15720072 1.07928975
0.15722172 1.07923117
0.15724272 1.07917259
0.15726373 1.07911402
0.15728473 1.07905545
0.15730573 1.07899689
0.15732673 1.07893833
0.15734773 1.07887977
0.15736874 1.07882122
0.15738974 1.07876268
0.15741074 1.07870413
0.15743174 1.07864560
0.15745275 1.07858706
0.15747375 1.07852854
0.15749475 1.07847001
0.15751575 1.07841149
0.15753675 1.07835298
0.15755776 1.07829447
0.15757876 1.07823596
0.15759976 1.07817746
0.15762076 1.07811896
0.15764176 1.07806047
0.15766277 1.07800198
0.15768377 1.07794349
0.15770477 1.07788501
0.15772577 1.07782654
0.15774677 1.07776806
0.15776778 1.07770960
0.15778878 1.07765113
0.15780978 1.07759268
0.15783078 1.07753422
0.15785179 1.07747577
0.15787279 1.07741733
0.15789379 1.07735889
0.15791479 1.07730045
0.15793579 1.07724202
0.15795680 1.07718359
0.15797780 1.07712517
0.15799880 1.07706675
0.15801980 1.07700834
0.15804080 1.07694992
0.15806181 1.07689152
0.15808281 1.07683312
0.15810381 1.07677472
0.15812481 1.07671633
0.15814581 1.07665794
0.15816682 1.07659956
0.15818782 1.07654118
0.15820882 1.07648280
0.15822982 1.07642443
0.15825083 1.07636606
0.15827183 1.07630770
0.15829283 1.07624934
0.15831383 1.07619099
0.15833483 1.07613264
0.15835584 1.07607430
0.15837684 1.07601596
0.15839784 1.07595762
0.15841884 1.07589929
0.15843984 1.07584096
0.15846085 1.07578264
0.15848185 1.07572432
0.15850285 1.07566601
0.15852385 1.07560770
0.15854485 1.07554939
0.15856586 1.07549109
0.15858686 1.07543279
0.15860786 1.07537450
0.15862886 1.07531621
0.15864986 1.07525793
0.15867087 1.07519965
0.15869187 1.07514138
0.15871287 1.07508311
0.15873387 1.07502484
0.15875488 1.07496658
0.15877588 1.07490832
0.15879688 1.07485007
0.15881788 1.07479182
0.15883888 1.07473357
0.15885989 1.07467533
0.15888089 1.07461710
0.15890189 1.07455887
0.15892289 1.07450064
0.15894389 1.07444242
0.15896490 1.07438420
0.15898590 1.07432598
0.15900690 1.07426777
0.15902790 1.07420957
0.15904890 1.07415137
0.15906991 1.07409317
0.15909091 1.07403498
0.15911191 1.07397679
0.15913291 1.07391861
0.15915392 1.07386043
0.15917492 1.07380225
0.15919592 1.07374408
0.15921692 1.07368591
0.15923792 1.07362775
0.15925893 1.07356959
0.15927993 1.07351144
0.15930093 1.07345329
0.15932193 1.07339515
0.15934293 1.07333701
0.15936394 1.07327887
0.15938494 1.07322074
0.15940594 1.07316261
0.15942694 1.07310449
0.15944794 1.07304637
0.15946895 1.07298825
0.15948995 1.07293014
0.15951095 1.07287204
0.15953195 1.07281393
0.15955296 1.07275584
0.15957396 1.07269774
0.15959496 1.07263966
0.15961596 1.07258157
0.15963696 1.07252349
0.15965797 1.07246542
0.15967897 1.07240734
0.15969997 1.07234928
0.15972097 1.07229121
0.15974197 1.07223316
0.15976298 1.07217510
0.15978398 1.07211705
0.15980498 1.07205901
0.15982598 1.07200096
0.15984698 1.07194293
0.15986799 1.07188489
0.15988899 1.07182687
0.15990999 1.07176884
0.15993099 1.07171082
0.15995200 1.07165281
0.15997300 1.07159479
0.15999400 1.07153679
0.16001500 1.07147878
0.16003600 1.07142079
0.16005701 1.07136279
0.16007801 1.07130480
0.16009901 1.07124682
0.16012001 1.07118884
0.16014101 1.07113086
0.16016202 1.07107289
0.16018302 1.07101492
0.16020402 1.07095695
0.16022502 1.07089899
0.16024602 1.07084104
0.16026703 1.07078309
0.16028803 1.07072514
0.16030903 1.07066720
0.16033003 1.07060926
0.16035104 1.07055133
0.16037204 1.07049340
0.16039304 1.07043547
0.16041404 1.07037755
0.16043504 1.07031963
0.16045605 1.07026172
0.16047705 1.07020381
0.16049805 1.07014591
0.16051905 1.07008801
0.16054005 1.07003011
0.16056106 1.06997222
0.16058206 1.06991433
0.16060306 1.06985645
0.16062406 1.06979857
0.16064506 1.06974070
0.16066607 1.06968283
0.16068707 1.06962496
0.16070807 1.06956710
0.16072907 1.06950924
0.16075008 1.06945139
0.16077108 1.06939354
0.16079208 1.06933570
0.16081308 1.06927786
0.16083408 1.06922002
0.16085509 1.06916219
0.16087609 1.06910436
0.16089709 1.06904654
0.16091809 1.06898872
0.16093909 1.06893091
0.16096010 1.06887310
0.16098110 1.06881529
0.16100210 1.06875749
0.16102310 1.06869969
0.16104410 1.06864190
0.16106511 1.06858411
0.16108611 1.06852633
0.16110711 1.06846855
0.16112811 1.06841077
0.16114911 1.06835300
0.16117012 1.06829523
0.16119112 1.06823747
0.16121212 1.06817971
0.16123312 1.06812195
0.16125413 1.06806420
0.16127513 1.06800646
0.16129613 1.06794871
0.16131713 1.06789098
0.16133813 1.06783324
0.16135914 1.06777551
0.16138014 1.06771779
0.16140114 1.06766007
0.16142214 1.06760235
0.16144314 1.06754464
0.16146415 1.06748693
0.16148515 1.06742923
0.16150615 1.06737153
0.16152715 1.06731383
0.16154815 1.06725614
0.16156916 1.06719845
0.16159016 1.06714077
0.16161116 1.06708309
0.16163216 1.06702542
0.16165317 1.06696775
0.16167417 1.06691008
0.16169517 1.06685242
0.16171617 1.06679476
0.16173717 1.06673711
0.16175818 1.06667946
0.16177918 1.06662182
0.16180018 1.06656418
0.16182118 1.06650654
0.16184218 1.06644891
0.16186319 1.06639128
0.16188419 1.06633366
0.16190519 1.06627604
0.16192619 1.06621842
0.16194719 1.06616081
0.16196820 1.06610320
0.16198920 1.06604560
0.16201020 1.06598800
0.16203120 1.06593041
0.16205221 1.06587282
0.16207321 1.06581523
0.16209421 1.06575765
0.16211521 1.06570008
0.16213621 1.06564250
0.16215722 1.06558493
0.16217822 1.06552737
0.16219922 1.06546981
0.16222022 1.06541225
0.16224122 1.06535470
0.16226223 1.06529715
0.16228323 1.06523961
0.16230423 1.06518207
0.16232523 1.06512454
0.16234623 1.06506701
0.16236724 1.06500948
0.16238824 1.06495196
0.16240924 1.06489444
0.16243024 1.06483693
0.16245125 1.06477942
0.16247225 1.06472191
0.16249325 1.06466441
0.16251425 1.06460691
0.16253525 1.06454942
0.16255626 1.06449193
0.16257726 1.06443445
0.16259826 1.06437696
0.16261926 1.06431949
0.16264026 1.06426202
0.16266127 1.06420455
0.16268227 1.06414709
0.16270327 1.06408963
0.16272427 1.06403217
0.16274527 1.06397472
0.16276628 1.06391727
0.16278728 1.06385983
0.16280828 1.06380239
0.16282928 1.06374496
0.16285029 1.06368753
0.16287129 1.06363010
0.16289229 1.06357268
0.16291329 1.06351526
0.16293429 1.06345785
0.16295530 1.06340044
0.16297630 1.06334304
0.16299730 1.06328564
0.16301830 1.06322824
0.16303930 1.06317085
0.16306031 1.06311346
0.16308131 1.06305607
0.16310231 1.06299870
0.16312331 1.06294132
0.16314431 1.06288395
0.16316532 1.06282658
0.16318632 1.06276922
0.16320732 1.06271186
0.16322832 1.06265450
0.16324932 1.06259715
0.16327033 1.06253981
0.16329133 1.06248247
0.16331233 1.06242513
0.16333333 1.06236779
0.16335434 1.06231046
0.16337534 1.06225314
0.16339634 1.06219582
0.16341734 1.06213850
0.16343834 1.06208119
0.16345935 1.06202388
0.16348035 1.06196657
0.16350135 1.06190927
0.16352235 1.06185198
0.16354335 1.06179468
0.16356436 1.06173740
0.16358536 1.06168011
0.16360636 1.06162283
0.16362736 1.06156556
0.16364836 1.06150829
0.16366937 1.06145102
0.16369037 1.06139376
0.16371137 1.06133650
0.16373237 1.06127924
0.16375338 1.06122199
0.16377438 1.06116475
0.16379538 1.06110750
0.16381638 1.06105026
0.16383738 1.06099303
0.16385839 1.06093580
0.16387939 1.06087858
0.16390039 1.06082135
0.16392139 1.06076414
0.16394239 1.06070692
0.16396340 1.06064971
0.16398440 1.06059251
0.16400540 1.06053531
0.16402640 1.06047811
0.16404740 1.06042092
0.16406841 1.06036373
0.16408941 1.06030655
0.16411041 1.06024937
0.16413141 1.06019219
0.16415242 1.06013502
0.16417342 1.06007785
0.16419442 1.06002069
0.16421542 1.05996353
0.16423642 1.05990637
0.16425743 1.05984922
0.16427843 1.05979208
0.16429943 1.05973493
0.16432043 1.05967779
0.16434143 1.05962066
0.16436244 1.05956353
0.16438344 1.05950640
0.16440444 1.05944928
0.16442544 1.05939216
0.16444644 1.05933505
0.16446745 1.05927794
0.16448845 1.05922083
0.16450945 1.05916373
0.16453045 1.05910664
0.16455146 1.05904954
0.16457246 1.05899245
0.16459346 1.05893537
0.16461446 1.05887829
0.16463546 1.05882121
0.16465647 1.05876414
0.16467747 1.05870707
0.16469847 1.05865001
0.16471947 1.05859295
0.16474047 1.05853589
0.16476148 1.05847884
0.16478248 1.05842179
0.16480348 1.05836475
0.16482448 1.05830771
0.16484548 1.05825067
0.16486649 1.05819364
0.16488749 1.05813661
0.16490849 1.05807959
0.16492949 1.05802257
0.16495050 1.05796556
0.16497150 1.05790854
0.16499250 1.05785154
0.16501350 1.05779454
0.16503450 1.05773754
0.16505551 1.05768054
0.16507651 1.05762355
0.16509751 1.05756657
0.16511851 1.05750958
0.16513951 1.05745261
0.16516052 1.05739563
0.16518152 1.05733866
0.16520252 1.05728170
0.16522352 1.05722474
0.16524452 1.05716778
0.16526553 1.05711083
0.16528653 1.05705388
0.16530753 1.05699693
0.16532853 1.05693999
0.16534953 1.05688305
0.16537054 1.05682612
0.16539154 1.05676919
0.16541254 1.05671227
0.16543354 1.05665535
0.16545455 1.05659843
0.16547555 1.05654152
0.16549655 1.05648461
0.16551755 1.05642771
0.16553855 1.05637081
0.16555956 1.05631391
0.16558056 1.05625702
0.16560156 1.05620013
0.16562256 1.05614325
0.16564356 1.05608637
0.16566457 1.05602949
0.16568557 1.05597262
0.16570657 1.05591575
0.16572757 1.05585889
0.16574857 1.05580203
0.16576958 1.05574518
0.16579058 1.05568832
0.16581158 1.05563148
0.16583258 1.05557464
0.16585359 1.05551780
0.16587459 1.05546096
0.16589559 1.05540413
0.16591659 1.05534730
0.16593759 1.05529048
0.16595860 1.05523366
0.16597960 1.05517685
0.16600060 1.05512004
0.16602160 1.05506323
0.16604260 1.05500643
0.16606361 1.05494963
0.16608461 1.05489284
0.16610561 1.05483605
0.16612661 1.05477926
0.16614761 1.05472248
0.16616862 1.05466571
0.16618962 1.05460893
0.16621062 1.05455216
0.16623162 1.05449540
0.16625263 1.05443864
0.16627363 1.05438188
0.16629463 1.05432513
0.16631563 1.05426838
0.16633663 1.05421163
0.16635764 1.05415489
0.16637864 1.05409815
0.16639964 1.05404142
0.16642064 1.05398469
0.16644164 1.05392797
0.16646265 1.05387125
0.16648365 1.05381453
0.16650465 1.05375782
0.16652565 1.05370111
0.16654665 1.05364440
0.16656766 1.05358770
0.16658866 1.05353101
0.16660966 1.05347432
0.16663066 1.05341763
0.16665167 1.05336094
0.16667267 1.05330426
0.16669367 1.05324759
0.16671467 1.05319091
0.16673567 1.05313425
0.16675668 1.05307758
0.16677768 1.05302092
0.16679868 1.05296427
0.16681968 1.05290762
0.16684068 1.05285097
0.16686169 1.05279432
0.16688269 1.05273768
0.16690369 1.05268105
0.16692469 1.05262442
0.16694569 1.05256779
0.16696670 1.05251117
0.16698770 1.05245455
0.16700870 1.05239793
0.16702970 1.05234132
0.16705071 1.05228471
0.16707171 1.05222811
0.16709271 1.05217151
0.16711371 1.05211492
0.16713471 1.05205832
0.16715572 1.05200174
0.16717672 1.05194515
0.16719772 1.05188858
0.16721872 1.05183200
0.16723972 1.05177543
0.16726073 1.05171886
0.16728173 1.05166230
0.16730273 1.05160574
0.16732373 1.05154919
0.16734473 1.05149263
0.16736574 1.05143609
0.16738674 1.05137955
0.16740774 1.05132301
0.16742874 1.05126647
0.16744974 1.05120994
0.16747075 1.05115341
0.16749175 1.05109689
0.16751275 1.05104037
0.16753375 1.05098386
0.16755476 1.05092735
0.16757576 1.05087084
0.16759676 1.05081434
0.16761776 1.05075784
0.16763876 1.05070135
0.16765977 1.05064486
0.16768077 1.05058837
0.16770177 1.05053189
0.16772277 1.05047541
0.16774377 1.05041893
0.16776478 1.05036246
0.16778578 1.05030600
0.16780678 1.05024954
0.16782778 1.05019308
0.16784878 1.05013662
0.16786979 1.05008017
0.16789079 1.05002373
0.16791179 1.04996728
0.16793279 1.04991085
0.16795380 1.04985441
0.16797480 1.04979798
0.16799580 1.04974156
0.16801680 1.04968513
0.16803780 1.04962871
0.16805881 1.04957230
0.16807981 1.04951589
0.16810081 1.04945948
0.16812181 1.04940308
0.16814281 1.04934668
0.16816382 1.04929029
0.16818482 1.04923390
0.16820582 1.04917751
0.16822682 1.04912113
0.16824782 1.04906475
0.16826883 1.04900838
0.16828983 1.04895201
0.16831083 1.04889564
0.16833183 1.04883928
0.16835284 1.04878292
0.16837384 1.04872657
0.16839484 1.04867022
0.16841584 1.04861387
0.16843684 1.04855753
0.16845785 1.04850119
0.16847885 1.04844486
0.16849985 1.04838853
0.16852085 1.04833220
0.16854185 1.04827588
0.16856286 1.04821956
0.16858386 1.04816324
0.16860486 1.04810693
0.16862586 1.04805063
0.16864686 1.04799433
0.16866787 1.04793803
0.16868887 1.04788173
0.16870987 1.04782544
0.16873087 1.04776916
0.16875188 1.04771287
0.16877288 1.04765660
0.16879388 1.04760032
0.16881488 1.04754405
0.16883588 1.04748778
0.16885689 1.04743152
0.16887789 1.04737526
0.16889889 1.04731901
0.16891989 1.04726276
0.16894089 1.04720651
0.16896190 1.04715027
0.16898290 1.04709403
0.16900390 1.04703779
0.16902490 1.04698156
0.16904590 1.04692534
0.16906691 1.04686911
0.16908791 1.04681290
0.16910891 1.04675668
0.16912991 1.04670047
0.16915092 1.04664426
0.16917192 1.04658806
0.16919292 1.04653186
0.16921392 1.04647567
0.16923492 1.04641947
0.16925593 1.04636329
0.16927693 1.04630710
0.16929793 1.04625093
0.16931893 1.04619475
0.16933993 1.04613858
0.16936094 1.04608241
0.16938194 1.04602625
0.16940294 1.04597009
0.16942394 1.04591393
0.16944494 1.04585778
0.16946595 1.04580163
0.16948695 1.04574549
0.16950795 1.04568935
0.16952895 1.04563322
0.16954995 1.04557708
0.16957096 1.04552096
0.16959196 1.04546483
0.16961296 1.04540871
0.16963396 1.04535260
0.16965497 1.04529649
0.16967597 1.04524038
0.16969697 1.04518427
0.16971797 1.04512817
0.16973897 1.04507208
0.16975998 1.04501599
0.16978098 1.04495990
0.16980198 1.04490381
0.16982298 1.04484773
0.16984398 1.04479166
0.16986499 1.04473558
0.16988599 1.04467952
0.16990699 1.04462345
0.16992799 1.04456739
0.16994899 1.04451133
0.16997000 1.04445528
0.16999100 1.04439923
0.17001200 1.04434319
0.17003300 1.04428715
0.17005401 1.04423111
0.17007501 1.04417508
0.17009601 1.04411905
0.17011701 1.04406302
0.17013801 1.04400700
0.17015902 1.04395098
0.17018002 1.04389497
0.17020102 1.04383896
0.17022202 1.04378296
0.17024302 1.04372695
0.17026403 1.04367096
0.17028503 1.04361496
0.17030603 1.04355897
0.17032703 1.04350299
0.17034803 1.04344701
0.17036904 1.04339103
0.17039004 1.04333505
0.17041104 1.04327908
0.17043204 1.04322312
0.17045305 1.04316716
0.17047405 1.04311120
0.17049505 1.04305524
0.17051605 1.04299929
0.17053705 1.04294335
0.17055806 1.04288740
0.17057906 1.04283146
0.17060006 1.04277553
0.17062106 1.04271960
0.17064206 1.04266367
0.17066307 1.04260775
0.17068407 1.04255183
0.17070507 1.04249591
0.17072607 1.04244000
0.17074707 1.04238410
0.17076808 1.04232819
0.17078908 1.04227229
0.17081008 1.04221640
0.17083108 1.04216051
0.17085209 1.04210462
0.17087309 1.04204873
0.17089409 1.04199285
0.17091509 1.04193698
0.17093609 1.04188111
0.17095710 1.04182524
0.17097810 1.04176937
0.17099910 1.04171351
0.17102010 1.04165766
0.17104110 1.04160180
0.17106211 1.04154595
0.17108311 1.04149011
0.17110411 1.04143427
0.17112511 1.04137843
0.17114611 1.04132260
0.17116712 1.04126677
0.17118812 1.04121094
0.17120912 1.04115512
0.17123012 1.04109931
0.17125113 1.04104349
0.17127213 1.04098768
0.17129313 1.04093188
0.17131413 1.04087607
0.17133513 1.04082028
0.17135614 1.04076448
0.17137714 1.04070869
0.17139814 1.04065291
0.17141914 1.04059712
0.17144014 1.04054134
0.17146115 1.04048557
0.17148215 1.04042980
0.17150315 1.04037403
0.17152415 1.04031827
0.17154515 1.04026251
0.17156616 1.04020676
0.17158716 1.04015100
0.17160816 1.04009526
0.17162916 1.04003951
0.17165017 1.03998377
0.17167117 1.03992804
0.17169217 1.03987231
0.17171317 1.03981658
0.17173417 1.03976085
0.17175518 1.03970513
0.17177618 1.03964942
0.17179718 1.03959370
0.17181818 1.03953800
0.17183918 1.03948229
0.17186019 1.03942659
0.17188119 1.03937089
0.17190219 1.03931520
0.17192319 1.03925951
0.17194419 1.03920383
0.17196520 1.03914814
0.17198620 1.03909247
0.17200720 1.03903679
0.17202820 1.03898112
0.17204920 1.03892546
0.17207021 1.03886980
0.17209121 1.03881414
0.17211221 1.03875848
0.17213321 1.03870283
0.17215422 1.03864719
0.17217522 1.03859154
0.17219622 1.03853590
0.17221722 1.03848027
0.17223822 1.03842464
0.17225923 1.03836901
0.17228023 1.03831339
0.17230123 1.03825777
0.17232223 1.03820215
0.17234323 1.03814654
0.17236424 1.03809093
0.17238524 1.03803533
0.17240624 1.03797973
0.17242724 1.03792413
0.17244824 1.03786854
0.17246925 1.03781295
0.17249025 1.03775737
0.17251125 1.03770179
0.17253225 1.03764621
0.17255326 1.03759064
0.17257426 1.03753507
0.17259526 1.03747950
0.17261626 1.03742394
0.17263726 1.03736838
0.17265827 1.03731283
0.17267927 1.03725728
0.17270027 1.03720173
0.17272127 1.03714619
0.17274227 1.03709065
0.17276328 1.03703512
0.17278428 1.03697958
0.17280528 1.03692406
0.17282628 1.03686853
0.17284728 1.03681302
0.17286829 1.03675750
0.17288929 1.03670199
0.17291029 1.03664648
0.17293129 1.03659098
0.17295230 1.03653548
0.17297330 1.03647998
0.17299430 1.03642449
0.17301530 1.03636900
0.17303630 1.03631352
0.17305731 1.03625803
0.17307831 1.03620256
0.17309931 1.03614708
0.17312031 1.03609162
0.17314131 1.03603615
0.17316232 1.03598069
0.17318332 1.03592523
0.17320432 1.03586978
0.17322532 1.03581433
0.17324632 1.03575888
0.17326733 1.03570344
0.17328833 1.03564800
0.17330933 1.03559256
0.17333033 1.03553713
0.17335134 1.03548171
0.17337234 1.03542628
0.17339334 1.03537086
0.17341434 1.03531545
0.17343534 1.03526004
0.17345635 1.03520463
0.17347735 1.03514922
0.17349835 1.03509382
0.17351935 1.03503843
0.17354035 1.03498303
0.17356136 1.03492765
0.17358236 1.03487226
0.17360336 1.03481688
0.17362436 1.03476150
0.17364536 1.03470613
0.17366637 1.03465076
0.17368737 1.03459539
0.17370837 1.03454003
0.17372937 1.03448467
0.17375038 1.03442932
0.17377138 1.03437397
0.17379238 1.03431862
0.17381338 1.03426328
0.17383438 1.03420794
0.17385539 1.03415260
0.17387639 1.03409727
0.17389739 1.03404194
0.17391839 1.03398662
0.17393939 1.03393130
0.17396040 1.03387598
0.17398140 1.03382067
0.17400240 1.03376536
0.17402340 1.03371006
0.17404440 1.03365476
0.17406541 1.03359946
0.17408641 1.03354417
0.17410741 1.03348888
0.17412841 1.03343359
0.17414941 1.03337831
0.17417042 1.03332303
0.17419142 1.03326776
0.17421242 1.03321249
0.17423342 1.03315722
0.17425443 1.03310196
0.17427543 1.03304670
0.17429643 1.03299144
0.17431743 1.03293619
0.17433843 1.03288094
0.17435944 1.03282570
0.17438044 1.03277046
0.17440144 1.03271522
0.17442244 1.03265999
0.17444344 1.03260476
0.17446445 1.03254954
0.17448545 1.03249432
0.17450645 1.03243910
0.17452745 1.03238388
0.17454845 1.03232867
0.17456946 1.03227347
0.17459046 1.03221827
0.17461146 1.03216307
0.17463246 1.03210787
0.17465347 1.03205268
0.17467447 1.03199750
0.17469547 1.03194231
0.17471647 1.03188713
0.17473747 1.03183196
0.17475848 1.03177679
0.17477948 1.03172162
0.17480048 1.03166645
0.17482148 1.03161129
0.17484248 1.03155614
0.17486349 1.03150098
0.17488449 1.03144583
0.17490549 1.03139069
0.17492649 1.03133555
0.17494749 1.03128041
0.17496850 1.03122528
0.17498950 1.03117015
0.17501050 1.03111502
0.17503150 1.03105990
0.17505251 1.03100478
0.17507351 1.03094966
0.17509451 1.03089455
0.17511551 1.03083944
0.17513651 1.03078434
0.17515752 1.03072924
0.17517852 1.03067414
0.17519952 1.03061905
0.17522052 1.03056396
0.17524152 1.03050888
0.17526253 1.03045380
0.17528353 1.03039872
0.17530453 1.03034365
0.17532553 1.03028858
0.17534653 1.03023351
0.17536754 1.03017845
0.17538854 1.03012339
0.17540954 1.03006833
0.17543054 1.03001328
0.17545155 1.02995824
0.17547255 1.02990319
0.17549355 1.02984815
0.17551455 1.02979312
0.17553555 1.02973808
0.17555656 1.02968306
0.17557756 1.02962803
0.17559856 1.02957301
0.17561956 1.02951799
0.17564056 1.02946298
0.17566157 1.02940797
0.17568257 1.02935296
0.17570357 1.02929796
0.17572457 1.02924296
0.17574557 1.02918797
0.17576658 1.02913298
0.17578758 1.02907799
0.17580858 1.02902301
0.17582958 1.02896803
0.17585059 1.02891305
0.17587159 1.02885808
0.17589259 1.02880311
0.17591359 1.02874815
0.17593459 1.02869319
0.17595560 1.02863823
0.17597660 1.02858328
0.17599760 1.02852833
0.17601860 1.02847338
0.17603960 1.02841844
0.17606061 1.02836350
0.17608161 1.02830857
0.17610261 1.02825364
0.17612361 1.02819871
0.17614461 1.02814379
0.17616562 1.02808887
0.17618662 1.02803395
0.17620762 1.02797904
0.17622862 1.02792413
0.17624962 1.02786923
0.17627063 1.02781433
0.17629163 1.02775943
0.17631263 1.02770454
0.17633363 1.02764965
0.17635464 1.02759476
0.17637564 1.02753988
0.17639664 1.02748500
0.17641764 1.02743012
0.17643864 1.02737525
0.17645965 1.02732039
0.17648065 1.02726552
0.17650165 1.02721066
0.17652265 1.02715581
0.17654365 1.02710096
0.17656466 1.02704611
0.17658566 1.02699126
0.17660666 1.02693642
0.17662766 1.02688158
0.17664866 1.02682675
0.17666967 1.02677192
0.17669067 1.02671709
0.17671167 1.02666227
0.17673267 1.02660745
0.17675368 1.02655264
0.17677468 1.02649783
0.17679568 1.02644302
0.17681668 1.02638822
0.17683768 1.02633342
0.17685869 1.02627862
0.17687969 1.02622383
0.17690069 1.02616904
0.17692169 1.02611425
0.17694269 1.02605947
0.17696370 1.02600469
0.17698470 1.02594992
0.17700570 1.02589515
0.17702670 1.02584038
0.17704770 1.02578562
0.17706871 1.02573086
0.17708971 1.02567611
0.17711071 1.02562135
0.17713171 1.02556661
0.17715272 1.02551186
0.17717372 1.02545712
0.17719472 1.02540239
0.17721572 1.02534765
0.17723672 1.02529292
0.17725773 1.02523820
0.17727873 1.02518348
0.17729973 1.02512876
0.17732073 1.02507404
0.17734173 1.02501933
0.17736274 1.02496462
0.17738374 1.02490992
0.17740474 1.02485522
0.17742574 1.02480053
0.17744674 1.02474583
0.17746775 1.02469114
0.17748875 1.02463646
0.17750975 1.02458178
0.17753075 1.02452710
0.17755176 1.02447243
0.17757276 1.02441776
0.17759376 1.02436309
0.17761476 1.02430843
0.17763576 1.02425377
0.17765677 1.02419911
0.17767777 1.02414446
0.17769877 1.02408981
0.17771977 1.02403517
0.17774077 1.02398053
0.17776178 1.02392589
0.17778278 1.02387126
0.17780378 1.02381663
0.17782478 1.02376201
0.17784578 1.02370738
0.17786679 1.02365277
0.17788779 1.02359815
0.17790879 1.02354354
0.17792979 1.02348893
0.17795080 1.02343433
0.17797180 1.02337973
0.17799280 1.02332513
0.17801380 1.02327054
0.17803480 1.02321595
0.17805581 1.02316137
0.17807681 1.02310679
0.17809781 1.02305221
0.17811881 1.02299763
0.17813981 1.02294306
0.17816082 1.02288850
0.17818182 1.02283393
0.17820282 1.02277938
0.17822382 1.02272482
0.17824482 1.02267027
0.17826583 1.02261572
0.17828683 1.02256117
0.17830783 1.02250663
0.17832883 1.02245210
0.17834983 1.02239756
0.17837084 1.02234303
0.17839184 1.02228851
0.17841284 1.02223399
0.17843384 1.02217947
0.17845485 1.02212495
0.17847585 1.02207044
0.17849685 1.02201593
0.17851785 1.02196143
0.17853885 1.02190693
0.17855986 1.02185243
0.17858086 1.02179794
0.17860186 1.02174345
0.17862286 1.02168896
0.17864386 1.02163448
0.17866487 1.02158000
0.17868587 1.02152553
0.17870687 1.02147106
0.17872787 1.02141659
0.17874887 1.02136213
0.17876988 1.02130767
0.17879088 1.02125321
0.17881188 1.02119876
0.17883288 1.02114431
0.17885389 1.02108986
0.17887489 1.02103542
0.17889589 1.02098098
0.17891689 1.02092655
0.17893789 1.02087212
0.17895890 1.02081769
0.17897990 1.02076327
0.17900090 1.02070885
0.17902190 1.02065443
0.17904290 1.02060002
0.17906391 1.02054561
0.17908491 1.02049121
0.17910591 1.02043680
0.17912691 1.02038241
0.17914791 1.02032801
0.17916892 1.02027362
0.17918992 1.02021924
0.17921092 1.02016485
0.17923192 1.02011047
0.17925293 1.02005610
0.17927393 1.02000172
0.17929493 1.01994736
0.17931593 1.01989299
0.17933693 1.01983863
0.17935794 1.01978427
0.17937894 1.01972992
0.17939994 1.01967557
0.17942094 1.01962122
0.17944194 1.01956688
0.17946295 1.01951254
0.17948395 1.01945820
0.17950495 1.01940387
0.17952595 1.01934954
0.17954695 1.01929522
0.17956796 1.01924090
0.17958896 1.01918658
0.17960996 1.01913227
0.17963096 1.01907796
0.17965197 1.01902365
0.17967297 1.01896935
0.17969397 1.01891505
0.17971497 1.01886075
0.17973597 1.01880646
0.17975698 1.01875217
0.17977798 1.01869789
0.17979898 1.01864361
0.17981998 1.01858933
0.17984098 1.01853505
0.17986199 1.01848078
0.17988299 1.01842652
0.17990399 1.01837226
0.17992499 1.01831800
0.17994599 1.01826374
0.17996700 1.01820949
0.17998800 1.01815524
0.18000900 1.01810100
0.18003000 1.01804675
0.18005101 1.01799252
0.18007201 1.01793828
0.18009301 1.01788405
0.18011401 1.01782983
0.18013501 1.01777560
0.18015602 1.01772138
0.18017702 1.01766717
0.18019802 1.01761296
0.18021902 1.01755875
0.18024002 1.01750454
0.18026103 1.01745034
0.18028203 1.01739614
0.18030303 1.01734195
0.18032403 1.01728776
0.18034503 1.01723357
0.18036604 1.01717939
0.18038704 1.01712521
0.18040804 1.01707104
0.18042904 1.01701686
0.18045005 1.01696270
0.18047105 1.01690853
0.18049205 1.01685437
0.18051305 1.01680021
0.18053405 1.01674606
0.18055506 1.01669191
0.18057606 1.01663776
0.18059706 1.01658362
0.18061806 1.01652948
0.18063906 1.01647534
0.18066007 1.01642121
0.18068107 1.01636708
0.18070207 1.01631295
0.18072307 1.01625883
0.18074407 1.01620471
0.18076508 1.01615060
0.18078608 1.01609649
0.18080708 1.01604238
0.18082808 1.01598828
0.18084908 1.01593418
0.18087009 1.01588008
0.18089109 1.01582599
0.18091209 1.01577190
0.18093309 1.01571782
0.18095410 1.01566373
0.18097510 1.01560966
0.18099610 1.01555558
0.18101710 1.01550151
0.18103810 1.01544744
0.18105911 1.01539338
0.18108011 1.01533932
0.18110111 1.01528526
0.18112211 1.01523121
0.18114311 1.01517716
0.18116412 1.01512311
0.18118512 1.01506907
0.18120612 1.01501503
0.18122712 1.01496100
0.18124812 1.01490697
0.18126913 1.01485294
0.18129013 1.01479891
0.18131113 1.01474489
0.18133213 1.01469088
0.18135314 1.01463686
0.18137414 1.01458285
0.18139514 1.01452885
0.18141614 1.01447484
0.18143714 1.01442084
0.18145815 1.01436685
0.18147915 1.01431286
0.18150015 1.01425887
0.18152115 1.01420488
0.18154215 1.01415090
0.18156316 1.01409692
0.18158416 1.01404295
0.18160516 1.01398898
0.18162616 1.01393501
0.18164716 1.01388105
0.18166817 1.01382709
0.18168917 1.01377313
0.18171017 1.01371918
0.18173117 1.01366523
0.18175218 1.01361129
0.18177318 1.01355735
0.18179418 1.01350341
0.18181518 1.01344947
0.18183618 1.01339554
0.18185719 1.01334161
0.18187819 1.01328769
0.18189919 1.01323377
0.18192019 1.01317985
0.18194119 1.01312594
0.18196220 1.01307203
0.18198320 1.01301813
0.18200420 1.01296422
0.18202520 1.01291032
0.18204620 1.01285643
0.18206721 1.01280254
0.18208821 1.01274865
0.18210921 1.01269476
0.18213021 1.01264088
0.18215122 1.01258701
0.18217222 1.01253313
0.18219322 1.01247926
0.18221422 1.01242540
0.18223522 1.01237153
0.18225623 1.01231767
0.18227723 1.01226382
0.18229823 1.01220996
0.18231923 1.01215612
0.18234023 1.01210227
0.18236124 1.01204843
0.18238224 1.01199459
0.18240324 1.01194076
0.18242424 1.01188693
0.18244524 1.01183310
0.18246625 1.01177927
0.18248725 1.01172545
0.18250825 1.01167164
0.18252925 1.01161782
0.18255026 1.01156401
0.18257126 1.01151021
0.18259226 1.01145641
0.18261326 1.01140261
0.18263426 1.01134881
0.18265527 1.01129502
0.18267627 1.01124123
0.18269727 1.01118745
0.18271827 1.01113366
0.18273927 1.01107989
0.18276028 1.01102611
0.18278128 1.01097234
0.18280228 1.01091858
0.18282328 1.01086481
0.18284428 1.01081105
0.18286529 1.01075730
0.18288629 1.01070354
0.18290729 1.01064979
0.18292829 1.01059605
0.18294929 1.01054231
0.18297030 1.01048857
0.18299130 1.01043483
0.18301230 1.01038110
0.18303330 1.01032737
0.18305431 1.01027365
0.18307531 1.01021993
0.18309631 1.01016621
0.18311731 1.01011250
0.18313831 1.01005879
0.18315932 1.01000508
0.18318032 1.00995138
0.18320132 1.00989768
0.18322232 1.00984398
0.18324332 1.00979029
0.18326433 1.00973660
0.18328533 1.00968292
0.18330633 1.00962923
0.18332733 1.00957555
0.18334833 1.00952188
0.18336934 1.00946821
0.18339034 1.00941454
0.18341134 1.00936088
0.18343234 1.00930722
0.18345335 1.00925356
0.18347435 1.00919991
0.18349535 1.00914626
0.18351635 1.00909261
0.18353735 1.00903897
0.18355836 1.00898533
0.18357936 1.00893169
0.18360036 1.00887806
0.18362136 1.00882443
0.18364236 1.00877080
0.18366337 1.00871718
0.18368437 1.00866356
0.18370537 1.00860995
0.18372637 1.00855634
0.18374737 1.00850273
0.18376838 1.00844913
0.18378938 1.00839553
0.18381038 1.00834193
0.18383138 1.00828834
0.18385239 1.00823475
0.18387339 1.00818116
0.18389439 1.00812758
0.18391539 1.00807400
0.18393639 1.00802042
0.18395740 1.00796685
0.18397840 1.00791328
0.18399940 1.00785971
0.18402040 1.00780615
0.18404140 1.00775259
0.18406241 1.00769904
0.18408341 1.00764549
0.18410441 1.00759194
0.18412541 1.00753840
0.18414641 1.00748485
0.18416742 1.00743132
0.18418842 1.00737778
0.18420942 1.00732425
0.18423042 1.00727073
0.18425143 1.00721720
0.18427243 1.00716368
0.18429343 1.00711017
0.18431443 1.00705666
0.18433543 1.00700315
0.18435644 1.00694964
0.18437744 1.00689614
0.18439844 1.00684264
0.18441944 1.00678914
0.18444044 1.00673565
0.18446145 1.00668217
0.18448245 1.00662868
0.18450345 1.00657520
0.18452445 1.00652172
0.18454545 1.00646825
0.18456646 1.00641478
0.18458746 1.00636131
0.18460846 1.00630785
0.18462946 1.00625439
0.18465047 1.00620093
0.18467147 1.00614748
0.18469247 1.00609403
0.18471347 1.00604058
0.18473447 1.00598714
0.18475548 1.00593370
0.18477648 1.00588026
0.18479748 1.00582683
0.18481848 1.00577340
0.18483948 1.00571998
0.18486049 1.00566656
0.18488149 1.00561314
0.18490249 1.00555972
0.18492349 1.00550631
0.18494449 1.00545291
0.18496550 1.00539950
0.18498650 1.00534610
0.18500750 1.00529270
0.18502850 1.00523931
0.18504950 1.00518592
0.18507051 1.00513253
0.18509151 1.00507915
0.18511251 1.00502577
0.18513351 1.00497240
0.18515452 1.00491902
0.18517552 1.00486565
0.18519652 1.00481229
0.18521752 1.00475893
0.18523852 1.00470557
0.18525953 1.00465221
0.18528053 1.00459886
0.18530153 1.00454551
0.18532253 1.00449217
0.18534353 1.00443883
0.18536454 1.00438549
0.18538554 1.00433215
0.18540654 1.00427882
0.18542754 1.00422550
0.18544854 1.00417217
0.18546955 1.00411885
0.18549055 1.00406553
0.18551155 1.00401222
0.18553255 1.00395891
0.18555356 1.00390561
0.18557456 1.00385230
0.18559556 1.00379900
0.18561656 1.00374571
0.18563756 1.00369241
0.18565857 1.00363913
0.18567957 1.00358584
0.18570057 1.00353256
0.18572157 1.00347928
0.18574257 1.00342600
0.18576358 1.00337273
0.18578458 1.00331946
0.18580558 1.00326620
0.18582658 1.00321294
0.18584758 1.00315968
0.18586859 1.00310643
0.18588959 1.00305317
0.18591059 1.00299993
0.18593159 1.00294668
0.18595260 1.00289344
0.18597360 1.00284021
0.18599460 1.00278697
0.18601560 1.00273374
0.18603660 1.00268052
0.18605761 1.00262729
0.18607861 1.00257407
0.18609961 1.00252086
0.18612061 1.00246764
0.18614161 1.00241443
0.18616262 1.00236123
0.18618362 1.00230803
0.18620462 1.00225483
0.18622562 1.00220163
0.18624662 1.00214844
0.18626763 1.00209525
0.18628863 1.00204207
0.18630963 1.00198889
0.18633063 1.00193571
0.18635164 1.00188253
0.18637264 1.00182936
0.18639364 1.00177619
0.18641464 1.00172303
0.18643564 1.00166987
0.18645665 1.00161671
0.18647765 1.00156356
0.18649865 1.00151041
0.18651965 1.00145726
0.18654065 1.00140412
0.18656166 1.00135098
0.18658266 1.00129784
0.18660366 1.00124471
0.18662466 1.00119158
0.18664566 1.00113845
0.18666667 1.00108533
0.18668767 1.00103221
0.18670867 1.00097909
0.18672967 1.00092598
0.18675068 1.00087287
0.18677168 1.00081976
0.18679268 1.00076666
0.18681368 1.00071356
0.18683468 1.00066047
0.18685569 1.00060738
0.18687669 1.00055429
0.18689769 1.00050120
0.18691869 1.00044812
0.18693969 1.00039504
0.18696070 1.00034197
0.18698170 1.00028890
0.18700270 1.00023583
0.18702370 1.00018277
0.18704470 1.00012970
0.18706571 1.00007665
0.18708671 1.00002359
0.18710771 0.99997054
0.18712871 0.99991750
0.18714971 0.99986445
0.18717072 0.99981141
0.18719172 0.99975837
0.18721272 0.99970534
0.18723372 0.99965231
0.18725473 0.99959929
0.18727573 0.99954626
0.18729673 0.99949324
0.18731773 0.99944023
0.18733873 0.99938721
0.18735974 0.99933420
0.18738074 0.99928120
0.18740174 0.99922820
0.18742274 0.99917520
0.18744374 0.99912220
0.18746475 0.99906921
0.18748575 0.99901622
0.18750675 0.99896323
0.18752775 0.99891025
0.18754875 0.99885727
0.18756976 0.99880430
0.18759076 0.99875133
0.18761176 0.99869836
0.18763276 0.99864539
0.18765377 0.99859243
0.18767477 0.99853948
0.18769577 0.99848652
0.18771677 0.99843357
0.18773777 0.99838062
0.18775878 0.99832768
0.18777978 0.99827474
0.18780078 0.99822180
0.18782178 0.99816887
0.18784278 0.99811593
0.18786379 0.99806301
0.18788479 0.99801008
0.18790579 0.99795716
0.18792679 0.99790425
0.18794779 0.99785133
0.18796880 0.99779842
0.18798980 0.99774552
0.18801080 0.99769261
0.18803180 0.99763971
0.18805281 0.99758682
0.18807381 0.99753392
0.18809481 0.99748103
0.18811581 0.99742815
0.18813681 0.99737527
0.18815782 0.99732239
0.18817882 0.99726951
0.18819982 0.99721664
0.18822082 0.99716377
0.18824182 0.99711090
0.18826283 0.99705804
0.18828383 0.99700518
0.18830483 0.99695233
0.18832583 0.99689947
0.18834683 0.99684662
0.18836784 0.99679378
0.18838884 0.99674094
0.18840984 0.99668810
0.18843084 0.99663526
0.18845185 0.99658243
0.18847285 0.99652960
0.18849385 0.99647678
0.18851485 0.99642396
0.18853585 0.99637114
0.18855686 0.99631833
0.18857786 0.99626551
0.18859886 0.99621271
0.18861986 0.99615990
0.18864086 0.99610710
0.18866187 0.99605430
0.18868287 0.99600151
0.18870387 0.99594872
0.18872487 0.99589593
0.18874587 0.99584315
0.18876688 0.99579037
0.18878788 0.99573759
0.18880888 0.99568481
0.18882988 0.99563204
0.18885089 0.99557928
0.18887189 0.99552651
0.18889289 0.99547375
0.18891389 0.99542100
0.18893489 0.99536824
0.18895590 0.99531549
0.18897690 0.99526275
0.18899790 0.99521000
0.18901890 0.99515726
0.18903990 0.99510453
0.18906091 0.99505179
0.18908191 0.99499906
0.18910291 0.99494634
0.18912391 0.99489361
0.18914491 0.99484089
0.18916592 0.99478818
0.18918692 0.99473546
0.18920792 0.99468275
0.18922892 0.99463005
0.18924992 0.99457735
0.18927093 0.99452465
0.18929193 0.99447195
0.18931293 0.99441926
0.18933393 0.99436657
0.18935494 0.99431388
0.18937594 0.99426120
0.18939694 0.99420852
0.18941794 0.99415585
0.18943894 0.99410317
0.18945995 0.99405050
0.18948095 0.99399784
0.18950195 0.99394518
0.18952295 0.99389252
0.18954395 0.99383986
0.18956496 0.99378721
0.18958596 0.99373456
0.18960696 0.99368192
0.18962796 0.99362927
0.18964896 0.99357664
0.18966997 0.99352400
0.18969097 0.99347137
0.18971197 0.99341874
0.18973297 0.99336611
0.18975398 0.99331349
0.18977498 0.99326087
0.18979598 0.99320826
0.18981698 0.99315565
0.18983798 0.99310304
0.18985899 0.99305043
0.18987999 0.99299783
0.18990099 0.99294523
0.18992199 0.99289264
0.18994299 0.99284005
0.18996400 0.99278746
0.18998500 0.99273488
0.19000600 0.99268229
0.19002700 0.99262972
0.19004800 0.99257714
0.19006901 0.99252457
0.19009001 0.99247200
0.19011101 0.99241944
0.19013201 0.99236688
0.19015302 0.99231432
0.19017402 0.99226177
0.19019502 0.99220921
0.19021602 0.99215667
0.19023702 0.99210412
0.19025803 0.99205158
0.19027903 0.99199904
0.19030003 0.99194651
0.19032103 0.99189398
0.19034203 0.99184145
0.19036304 0.99178893
0.19038404 0.99173641
0.19040504 0.99168389
0.19042604 0.99163137
0.19044704 0.99157886
0.19046805 0.99152636
0.19048905 0.99147385
0.19051005 0.99142135
0.19053105 0.99136885
0.19055206 0.99131636
0.19057306 0.99126387
0.19059406 0.99121138
0.19061506 0.99115890
0.19063606 0.99110642
0.19065707 0.99105394
0.19067807 0.99100147
0.19069907 0.99094899
0.19072007 0.99089653
0.19074107 0.99084406
0.19076208 0.99079160
0.19078308 0.99073915
0.19080408 0.99068669
0.19082508 0.99063424
0.19084608 0.99058179
0.19086709 0.99052935
0.19088809 0.99047691
0.19090909 0.99042447
0.19093009 0.99037204
0.19095110 0.99031961
0.19097210 0.99026718
0.19099310 0.99021476
0.19101410 0.99016234
0.19103510 0.99010992
0.19105611 0.99005751
0.19107711 0.99000509
0.19109811 0.98995269
0.19111911 0.98990028
0.19114011 0.98984788
0.19116112 0.98979549
0.19118212 0.98974309
0.19120312 0.98969070
0.19122412 0.98963831
0.19124512 0.98958593
0.19126613 0.98953355
0.19128713 0.98948117
0.19130813 0.98942880
0.19132913 0.98937643
0.19135014 0.98932406
0.19137114 0.98927170
0.19139214 0.98921934
0.19141314 0.98916698
0.19143414 0.98911463
0.19145515 0.98906228
0.19147615 0.98900993
0.19149715 0.98895759
0.19151815 0.98890524
0.19153915 0.98885291
0.19156016 0.98880057
0.19158116 0.98874824
0.19160216 0.98869592
0.19162316 0.98864359
0.19164416 0.98859127
0.19166517 0.98853895
0.19168617 0.98848664
0.19170717 0.98843433
0.19172817 0.98838202
0.19174917 0.98832972
0.19177018 0.98827742
0.19179118 0.98822512
0.19181218 0.98817283
0.19183318 0.98812054
0.19185419 0.98806825
0.19187519 0.98801596
0.19189619 0.98796368
0.19191719 0.98791141
0.19193819 0.98785913
0.19195920 0.98780686
0.19198020 0.98775459
0.19200120 0.98770233
0.19202220 0.98765007
0.19204320 0.98759781
0.19206421 0.98754556
0.19208521 0.98749331
0.19210621 0.98744106
0.19212721 0.98738881
0.19214821 0.98733657
0.19216922 0.98728434
0.19219022 0.98723210
0.19221122 0.98717987
0.19223222 0.98712764
0.19225323 0.98707542
0.19227423 0.98702320
0.19229523 0.98697098
0.19231623 0.98691876
0.19233723 0.98686655
0.19235824 0.98681435
0.19237924 0.98676214
0.19240024 0.98670994
0.19242124 0.98665774
0.19244224 0.98660555
0.19246325 0.98655336
0.19248425 0.98650117
0.19250525 0.98644898
0.19252625 0.98639680
0.19254725 0.98634462
0.19256826 0.98629245
0.19258926 0.98624028
0.19261026 0.98618811
0.19263126 0.98613594
0.19265227 0.98608378
0.19267327 0.98603162
0.19269427 0.98597947
0.19271527 0.98592732
0.19273627 0.98587517
0.19275728 0.98582302
0.19277828 0.98577088
0.19279928 0.98571874
0.19282028 0.98566661
0.19284128 0.98561448
0.19286229 0.98556235
0.19288329 0.98551022
0.19290429 0.98545810
0.19292529 0.98540598
0.19294629 0.98535386
0.19296730 0.98530175
0.19298830 0.98524964
0.19300930 0.98519754
0.19303030 0.98514544
0.19305131 0.98509334
0.19307231 0.98504124
0.19309331 0.98498915
0.19311431 0.98493706
0.19313531 0.98488497
0.19315632 0.98483289
0.19317732 0.98478081
0.19319832 0.98472873
0.19321932 0.98467666
0.19324032 0.98462459
0.19326133 0.98457253
0.19328233 0.98452046
0.19330333 0.98446840
0.19332433 0.98441635
0.19334533 0.98436429
0.19336634 0.98431224
0.19338734 0.98426020
0.19340834 0.98420815
0.19342934 0.98415611
0.19345035 0.98410408
0.19347135 0.98405204
0.19349235 0.98400001
0.19351335 0.98394799
0.19353435 0.98389596
0.19355536 0.98384394
0.19357636 0.98379193
0.19359736 0.98373991
0.19361836 0.98368790
0.19363936 0.98363589
0.19366037 0.98358389
0.19368137 0.98353189
0.19370237 0.98347989
0.19372337 0.98342790
0.19374437 0.98337591
0.19376538 0.98332392
0.19378638 0.98327194
0.19380738 0.98321996
0.19382838 0.98316798
0.19384938 0.98311600
0.19387039 0.98306403
0.19389139 0.98301206
0.19391239 0.98296010
0.19393339 0.98290814
0.19395440 0.98285618
0.19397540 0.98280422
0.19399640 0.98275227
0.19401740 0.98270032
0.19403840 0.98264838
0.19405941 0.98259644
0.19408041 0.98254450
0.19410141 0.98249256
0.19412241 0.98244063
0.19414341 0.98238870
0.19416442 0.98233678
0.19418542 0.98228486
0.19420642 0.98223294
0.19422742 0.98218102
0.19424842 0.98212911
0.19426943 0.98207720
0.19429043 0.98202529
0.19431143 0.98197339
0.19433243 0.98192149
0.19435344 0.98186959
0.19437444 0.98181770
0.19439544 0.98176581
0.19441644 0.98171393
0.19443744 0.98166204
0.19445845 0.98161016
0.19447945 0.98155829
0.19450045 0.98150641
0.19452145 0.98145454
0.19454245 0.98140268
0.19456346 0.98135081
0.19458446 0.98129895
0.19460546 0.98124709
0.19462646 0.98119524
0.19464746 0.98114339
0.19466847 0.98109154
0.19468947 0.98103970
0.19471047 0.98098786
0.19473147 0.98093602
0.19475248 0.98088419
0.19477348 0.98083235
0.19479448 0.98078053
0.19481548 0.98072870
0.19483648 0.98067688
0.19485749 0.98062506
0.19487849 0.98057325
0.19489949 0.98052144
0.19492049 0.98046963
0.19494149 0.98041782
0.19496250 0.98036602
0.19498350 0.98031422
0.19500450 0.98026243
0.19502550 0.98021063
0.19504650 0.98015885
0.19506751 0.98010706
0.19508851 0.98005528
0.19510951 0.98000350
0.19513051 0.97995172
0.19515152 0.97989995
0.19517252 0.97984818
0.19519352 0.97979641
0.19521452 0.97974465
0.19523552 0.97969289
0.19525653 0.97964113
0.19527753 0.97958938
0.19529853 0.97953763
0.19531953 0.97948588
0.19534053 0.97943414
0.19536154 0.97938240
0.19538254 0.97933066
0.19540354 0.97927893
0.19542454 0.97922720
0.19544554 0.97917547
0.19546655 0.97912375
0.19548755 0.97907203
0.19550855 0.97902031
0.19552955 0.97896859
0.19555056 0.97891688
0.19557156 0.97886517
0.19559256 0.97881347
0.19561356 0.97876177
0.19563456 0.97871007
0.19565557 0.97865837
0.19567657 0.97860668
0.19569757 0.97855499
0.19571857 0.97850331
0.19573957 0.97845163
0.19576058 0.97839995
0.19578158 0.97834827
0.19580258 0.97829660
0.19582358 0.97824493
0.19584458 0.97819326
0.19586559 0.97814160
0.19588659 0.97808994
0.19590759 0.97803828
0.19592859 0.97798663
0.19594959 0.97793498
0.19597060 0.97788333
0.19599160 0.97783169
0.19601260 0.97778005
0.19603360 0.97772841
0.19605461 0.97767678
0.19607561 0.97762515
0.19609661 0.97757352
0.19611761 0.97752190
0.19613861 0.97747028
0.19615962 0.97741866
0.19618062 0.97736704
0.19620162 0.97731543
0.19622262 0.97726382
0.19624362 0.97721222
0.19626463 0.97716062
0.19628563 0.97710902
0.19630663 0.97705742
0.19632763 0.97700583
0.19634863 0.97695424
0.19636964 0.97690266
0.19639064 0.97685107
0.19641164 0.97679949
0.19643264 0.97674792
0.19645365 0.97669634
0.19647465 0.97664477
0.19649565 0.97659321
0.19651665 0.97654165
0.19653765 0.97649009
0.19655866 0.97643853
0.19657966 0.97638697
0.19660066 0.97633542
0.19662166 0.97628388
0.19664266 0.97623233
0.19666367 0.97618079
0.19668467 0.97612925
0.19670567 0.97607772
0.19672667 0.97602619
0.19674767 0.97597466
0.19676868 0.97592314
0.19678968 0.97587161
0.19681068 0.97582010
0.19683168 0.97576858
0.19685269 0.97571707
0.19687369 0.97566556
0.19689469 0.97561405
0.19691569 0.97556255
0.19693669 0.97551105
0.19695770 0.97545956
0.19697870 0.97540806
0.19699970 0.97535657
0.19702070 0.97530509
0.19704170 0.97525360
0.19706271 0.97520212
0.19708371 0.97515065
0.19710471 0.97509917
0.19712571 0.97504770
0.19714671 0.97499624
0.19716772 0.97494477
0.19718872 0.97489331
0.19720972 0.97484185
0.19723072 0.97479040
0.19725173 0.97473895
0.19727273 0.97468750
0.19729373 0.97463605
0.19731473 0.97458461
0.19733573 0.97453317
0.19735674 0.97448174
0.19737774 0.97443031
0.19739874 0.97437888
0.19741974 0.97432745
0.19744074 0.97427603
0.19746175 0.97422461
0.19748275 0.97417319
0.19750375 0.97412178
0.19752475 0.97407037
0.19754575 0.97401896
0.19756676 0.97396756
0.19758776 0.97391616
0.19760876 0.97386476
0.19762976 0.97381337
0.19765077 0.97376198
0.19767177 0.97371059
0.19769277 0.97365921
0.19771377 0.97360783
0.19773477 0.97355645
0.19775578 0.97350507
0.19777678 0.97345370
0.19779778 0.97340233
0.19781878 0.97335097
0.19783978 0.97329960
0.19786079 0.97324825
0.19788179 0.97319689
0.19790279 0.97314554
0.19792379 0.97309419
0.19794479 0.97304284
0.19796580 0.97299150
0.19798680 0.97294016
0.19800780 0.97288882
0.19802880 0.97283749
0.19804980 0.97278616
0.19807081 0.97273483
0.19809181 0.97268351
0.19811281 0.97263218
0.19813381 0.97258087
0.19815482 0.97252955
0.19817582 0.97247824
0.19819682 0.97242693
0.19821782 0.97237563
0.19823882 0.97232433
0.19825983 0.97227303
0.19828083 0.97222173
0.19830183 0.97217044
0.19832283 0.97211915
0.19834383 0.97206786
0.19836484 0.97201658
0.19838584 0.97196530
0.19840684 0.97191402
0.19842784 0.97186275
0.19844884 0.97181148
0.19846985 0.97176021
0.19849085 0.97170895
0.19851185 0.97165769
0.19853285 0.97160643
0.19855386 0.97155518
0.19857486 0.97150393
0.19859586 0.97145268
0.19861686 0.97140143
0.19863786 0.97135019
0.19865887 0.97129895
0.19867987 0.97124772
0.19870087 0.97119648
0.19872187 0.97114526
0.19874287 0.97109403
0.19876388 0.97104281
0.19878488 0.97099159
0.19880588 0.97094037
0.19882688 0.97088916
0.19884788 0.97083795
0.19886889 0.97078674
0.19888989 0.97073554
0.19891089 0.97068433
0.19893189 0.97063314
0.19895290 0.97058194
0.19897390 0.97053075
0.19899490 0.97047956
0.19901590 0.97042838
0.19903690 0.97037720
0.19905791 0.97032602
0.19907891 0.97027484
0.19909991 0.97022367
0.19912091 0.97017250
0.19914191 0.97012133
0.19916292 0.97007017
0.19918392 0.97001901
0.19920492 0.96996785
0.19922592 0.96991670
0.19924692 0.96986555
0.19926793 0.96981440
0.19928893 0.96976326
0.19930993 0.96971212
0.19933093 0.96966098
0.19935194 0.96960985
0.19937294 0.96955871
0.19939394 0.96950759
0.19941494 0.96945646
0.19943594 0.96940534
0.19945695 0.96935422
0.19947795 0.96930310
0.19949895 0.96925199
0.19951995 0.96920088
0.19954095 0.96914977
0.19956196 0.96909867
0.19958296 0.96904757
0.19960396 0.96899647
0.19962496 0.96894538
0.19964596 0.96889429
0.19966697 0.96884320
0.19968797 0.96879212
0.19970897 0.96874104
0.19972997 0.96868996
0.19975098 0.96863888
0.19977198 0.96858781
0.19979298 0.96853674
0.19981398 0.96848568
0.19983498 0.96843461
0.19985599 0.96838356
0.19987699 0.96833250
0.19989799 0.96828145
0.19991899 0.96823040
0.19993999 0.96817935
0.19996100 0.96812831
0.19998200 0.96807726
0.20000300 0.96802623
0.20002400 0.96797519
0.20004500 0.96792416
0.20006601 0.96787313
0.20008701 0.96782211
0.20010801 0.96777109
0.20012901 0.96772007
0.20015002 0.96766905
0.20017102 0.96761804
0.20019202 0.96756703
0.20021302 0.96751602
0.20023402 0.96746502
0.20025503 0.96741402
0.20027603 0.96736302
0.20029703 0.96731203
0.20031803 0.96726104
0.20033903 0.96721005
0.20036004 0.96715907
0.20038104 0.96710809
0.20040204 0.96705711
0.20042304 0.96700613
0.20044404 0.96695516
0.20046505 0.96690419
0.20048605 0.96685323
0.20050705 0.96680226
0.20052805 0.96675131
0.20054905 0.96670035
0.20057006 0.96664940
0.20059106 0.96659845
0.20061206 0.96654750
0.20063306 0.96649655
0.20065407 0.96644561
0.20067507 0.96639468
0.20069607 0.96634374
0.20071707 0.96629281
0.20073807 0.96624188
0.20075908 0.96619096
0.20078008 0.96614004
0.20080108 0.96608912
0.20082208 0.96603820
0.20084308 0.96598729
0.20086409 0.96593638
0.20088509 0.96588547
0.20090609 0.96583457
0.20092709 0.96578367
0.20094809 0.96573277
0.20096910 0.96568188
0.20099010 0.96563099
0.20101110 0.96558010
0.20103210 0.96552921
0.20105311 0.96547833
0.20107411 0.96542745
0.20109511 0.96537658
0.20111611 0.96532571
0.20113711 0.96527484
0.20115812 0.96522397
0.20117912 0.96517311
0.20120012 0.96512225
0.20122112 0.96507139
0.20124212 0.96502054
0.20126313 0.96496969
0.20128413 0.96491884
0.20130513 0.96486799
0.20132613 0.96481715
0.20134713 0.96476631
0.20136814 0.96471548
0.20138914 0.96466465
0.20141014 0.96461382
0.20143114 0.96456299
0.20145215 0.96451217
0.20147315 0.96446135
0.20149415 0.96441053
0.20151515 0.96435972
0.20153615 0.96430891
0.20155716 0.96425810
0.20157816 0.96420730
0.20159916 0.96415650
0.20162016 0.96410570
0.20164116 0.96405490
0.20166217 0.96400411
0.20168317 0.96395332
0.20170417 0.96390254
0.20172517 0.96385176
0.20174617 0.96380098
0.20176718 0.96375020
0.20178818 0.96369943
0.20180918 0.96364866
0.20183018 0.96359789
0.20185119 0.96354713
0.20187219 0.96349637
0.20189319 0.96344561
0.20191419 0.96339485
0.20193519 0.96334410
0.20195620 0.96329335
0.20197720 0.96324261
0.20199820 0.96319186
0.20201920 0.96314113
0.20204020 0.96309039
0.20206121 0.96303966
0.20208221 0.96298893
0.20210321 0.96293820
0.20212421 0.96288748
0.20214521 0.96283675
0.20216622 0.96278604
0.20218722 0.96273532
0.20220822 0.96268461
0.20222922 0.96263390
0.20225023 0.96258320
0.20227123 0.96253249
0.20229223 0.96248180
0.20231323 0.96243110
0.20233423 0.96238041
0.20235524 0.96232972
0.20237624 0.96227903
0.20239724 0.96222835
0.20241824 0.96217766
0.20243924 0.96212699
0.20246025 0.96207631
0.20248125 0.96202564
0.20250225 0.96197497
0.20252325 0.96192431
0.20254425 0.96187364
0.20256526 0.96182299
0.20258626 0.96177233
0.20260726 0.96172168
0.20262826 0.96167103
0.20264926 0.96162038
0.20267027 0.96156974
0.20269127 0.96151909
0.20271227 0.96146846
0.20273327 0.96141782
0.20275428 0.96136719
0.20277528 0.96131656
0.20279628 0.96126594
0.20281728 0.96121531
0.20283828 0.96116469
0.20285929 0.96111408
0.20288029 0.96106347
0.20290129 0.96101286
0.20292229 0.96096225
0.20294329 0.96091164
0.20296430 0.96086104
0.20298530 0.96081045
0.20300630 0.96075985
0.20302730 0.96070926
0.20304830 0.96065867
0.20306931 0.96060808
0.20309031 0.96055750
0.20311131 0.96050692
0.20313231 0.96045635
0.20315332 0.96040577
0.20317432 0.96035520
0.20319532 0.96030463
0.20321632 0.96025407
0.20323732 0.96020351
0.20325833 0.96015295
0.20327933 0.96010240
0.20330033 0.96005184
0.20332133 0.96000130
0.20334233 0.95995075
0.20336334 0.95990021
0.20338434 0.95984967
0.20340534 0.95979913
0.20342634 0.95974860
0.20344734 0.95969807
0.20346835 0.95964754
0.20348935 0.95959701
0.20351035 0.95954649
0.20353135 0.95949597
0.20355236 0.95944546
0.20357336 0.95939495
0.20359436 0.95934444
0.20361536 0.95929393
0.20363636 0.95924343
0.20365737 0.95919293
0.20367837 0.95914243
0.20369937 0.95909194
0.20372037 0.95904145
0.20374137 0.95899096
0.20376238 0.95894047
0.20378338 0.95888999
0.20380438 0.95883951
0.20382538 0.95878904
0.20384638 0.95873856
0.20386739 0.95868810
0.20388839 0.95863763
0.20390939 0.95858717
0.20393039 0.95853670
0.20395140 0.95848625
0.20397240 0.95843579
0.20399340 0.95838534
0.20401440 0.95833489
0.20403540 0.95828445
0.20405641 0.95823401
0.20407741 0.95818357
0.20409841 0.95813313
0.20411941 0.95808270
0.20414041 0.95803227
0.20416142 0.95798184
0.20418242 0.95793142
0.20420342 0.95788100
0.20422442 0.95783058
0.20424542 0.95778016
0.20426643 0.95772975
0.20428743 0.95767934
0.20430843 0.95762894
0.20432943 0.95757853
0.20435044 0.95752813
0.20437144 0.95747774
0.20439244 0.95742734
0.20441344 0.95737695
0.20443444 0.95732657
0.20445545 0.95727618
0.20447645 0.95722580
0.20449745 0.95717542
0.20451845 0.95712505
0.20453945 0.95707467
0.20456046 0.95702430
0.20458146 0.95697394
0.20460246 0.95692357
0.20462346 0.95687321
0.20464446 0.95682286
0.20466547 0.95677250
0.20468647 0.95672215
0.20470747 0.95667180
0.20472847 0.95662146
0.20474947 0.95657112
0.20477048 0.95652078
0.20479148 0.95647044
0.20481248 0.95642011
0.20483348 0.95636978
0.20485449 0.95631945
0.20487549 0.95626913
0.20489649 0.95621881
0.20491749 0.95616849
0.20493849 0.95611817
0.20495950 0.95606786
0.20498050 0.95601755
0.20500150 0.95596725
0.20502250 0.95591694
0.20504350 0.95586665
0.20506451 0.95581635
0.20508551 0.95576605
0.20510651 0.95571576
0.20512751 0.95566548
0.20514851 0.95561519
0.20516952 0.95556491
0.20519052 0.95551463
0.20521152 0.95546436
0.20523252 0.95541408
0.20525353 0.95536381
0.20527453 0.95531355
0.20529553 0.95526328
0.20531653 0.95521302
0.20533753 0.95516277
0.20535854 0.95511251
0.20537954 0.95506226
0.20540054 0.95501201
0.20542154 0.95496177
0.20544254 0.95491152
0.20546355 0.95486128
0.20548455 0.95481105
0.20550555 0.95476081
0.20552655 0.95471058
0.20554755 0.95466036
0.20556856 0.95461013
0.20558956 0.95455991
0.20561056 0.95450969
0.20563156 0.95445948
0.20565257 0.95440926
0.20567357 0.95435906
0.20569457 0.95430885
0.20571557 0.95425865
0.20573657 0.95420845
0.20575758 0.95415825
0.20577858 0.95410805
0.20579958 0.95405786
0.20582058 0.95400767
0.20584158 0.95395749
0.20586259 0.95390731
0.20588359 0.95385713
0.20590459 0.95380695
0.20592559 0.95375678
0.20594659 0.95370661
0.20596760 0.95365644
0.20598860 0.95360628
0.20600960 0.95355611
0.20603060 0.95350596
0.20605161 0.95345580
0.20607261 0.95340565
0.20609361 0.95335550
0.20611461 0.95330535
0.20613561 0.95325521
0.20615662 0.95320507
0.20617762 0.95315493
0.20619862 0.95310480
0.20621962 0.95305467
0.20624062 0.95300454
0.20626163 0.95295441
0.20628263 0.95290429
0.20630363 0.95285417
0.20632463 0.95280406
0.20634563 0.95275394
0.20636664 0.95270383
0.20638764 0.95265372
0.20640864 0.95260362
0.20642964 0.95255352
0.20645065 0.95250342
0.20647165 0.95245333
0.20649265 0.95240323
0.20651365 0.95235314
0.20653465 0.95230306
0.20655566 0.95225297
0.20657666 0.95220289
0.20659766 0.95215282
0.20661866 0.95210274
0.20663966 0.95205267
0.20666067 0.95200260
0.20668167 0.95195254
0.20670267 0.95190247
0.20672367 0.95185241
0.20674467 0.95180236
0.20676568 0.95175230
0.20678668 0.95170225
0.20680768 0.95165221
0.20682868 0.95160216
0.20684968 0.95155212
0.20687069 0.95150208
0.20689169 0.95145205
0.20691269 0.95140201
0.20693369 0.95135198
0.20695470 0.95130196
0.20697570 0.95125193
0.20699670 0.95120191
0.20701770 0.95115189
0.20703870 0.95110188
0.20705971 0.95105187
0.20708071 0.95100186
0.20710171 0.95095185
0.20712271 0.95090185
0.20714371 0.95085185
0.20716472 0.95080185
0.20718572 0.95075186
0.20720672 0.95070187
0.20722772 0.95065188
0.20724872 0.95060190
0.20726973 0.95055191
0.20729073 0.95050194
0.20731173 0.95045196
0.20733273 0.95040199
0.20735374 0.95035202
0.20737474 0.95030205
0.20739574 0.95025208
0.20741674 0.95020212
0.20743774 0.95015217
0.20745875 0.95010221
0.20747975 0.95005226
0.20750075 0.95000231
0.20752175 0.94995236
0.20754275 0.94990242
0.20756376 0.94985248
0.20758476 0.94980254
0.20760576 0.94975261
0.20762676 0.94970267
0.20764776 0.94965275
0.20766877 0.94960282
0.20768977 0.94955290
0.20771077 0.94950298
0.20773177 0.94945306
0.20775278 0.94940315
0.20777378 0.94935324
0.20779478 0.94930333
0.20781578 0.94925343
0.20783678 0.94920352
0.20785779 0.94915362
0.20787879 0.94910373
0.20789979 0.94905384
0.20792079 0.94900395
0.20794179 0.94895406
0.20796280 0.94890417
0.20798380 0.94885429
0.20800480 0.94880442
0.20802580 0.94875454
0.20804680 0.94870467
0.20806781 0.94865480
0.20808881 0.94860493
0.20810981 0.94855507
0.20813081 0.94850521
0.20815182 0.94845535
0.20817282 0.94840550
0.20819382 0.94835565
0.20821482 0.94830580
0.20823582 0.94825595
0.20825683 0.94820611
0.20827783 0.94815627
0.20829883 0.94810643
0.20831983 0.94805660
0.20834083 0.94800677
0.20836184 0.94795694
0.20838284 0.94790711
0.20840384 0.94785729
0.20842484 0.94780747
0.20844584 0.94775766
0.20846685 0.94770784
0.20848785 0.94765803
0.20850885 0.94760823
0.20852985 0.94755842
0.20855086 0.94750862
0.20857186 0.94745882
0.20859286 0.94740903
0.20861386 0.94735924
0.20863486 0.94730945
0.20865587 0.94725966
0.20867687 0.94720988
0.20869787 0.94716009
0.20871887 0.94711032
0.20873987 0.94706054
0.20876088 0.94701077
0.20878188 0.94696100
0.20880288 0.94691124
0.20882388 0.94686147
0.20884488 0.94681171
0.20886589 0.94676196
0.20888689 0.94671220
0.20890789 0.94666245
0.20892889 0.94661270
0.20894989 0.94656296
0.20897090 0.94651321
0.20899190 0.94646347
0.20901290 0.94641374
0.20903390 0.94636400
0.20905491 0.94631427
0.20907591 0.94626455
0.20909691 0.94621482
0.20911791 0.94616510
0.20913891 0.94611538
0.20915992 0.94606566
0.20918092 0.94601595
0.20920192 0.94596624
0.20922292 0.94591653
0.20924392 0.94586683
0.20926493 0.94581713
0.20928593 0.94576743
0.20930693 0.94571774
0.20932793 0.94566804
0.20934893 0.94561835
0.20936994 0.94556867
0.20939094 0.94551898
0.20941194 0.94546930
0.20943294 0.94541962
0.20945395 0.94536995
0.20947495 0.94532028
0.20949595 0.94527061
0.20951695 0.94522094
0.20953795 0.94517128
0.20955896 0.94512162
0.20957996 0.94507196
0.20960096 0.94502231
0.20962196 0.94497266
0.20964296 0.94492301
0.20966397 0.94487336
0.20968497 0.94482372
0.20970597 0.94477408
0.20972697 0.94472444
0.20974797 0.94467481
0.20976898 0.94462518
0.20978998 0.94457555
0.20981098 0.94452593
0.20983198 0.94447630
0.20985299 0.94442668
0.20987399 0.94437707
0.20989499 0.94432745
0.20991599 0.94427784
0.20993699 0.94422824
0.20995800 0.94417863
0.20997900 0.94412903
0.21000000 0.94407943


==> main-mmi-converse.dat <==
x y
0.00000000 1.00144342
0.00002100 1.00144342
0.00004200 1.00144342
0.00006301 1.00144342
0.00008401 1.00144342
0.00010501 1.00144342
0.00012601 1.00144342
0.00014701 1.00144342
0.00016802 1.00144342
0.00018902 1.00144342
0.00021002 1.00144342
0.00023102 1.00144342
0.00025203 1.00144342
0.00027303 1.00144342
0.00029403 1.00144342
0.00031503 1.00144342
0.00033603 1.00144342
0.00035704 1.00144342
0.00037804 1.00144342
0.00039904 1.00144342
0.00042004 1.00144342
0.00044104 1.00144342
0.00046205 1.00144342
0.00048305 1.00144342
0.00050405 1.00144342
0.00052505 1.00144342
0.00054605 1.00144342
0.00056706 1.00144342
0.00058806 1.00144342
0.00060906 1.00144342
0.00063006 1.00144342
0.00065107 1.00144342
0.00067207 1.00144342
0.00069307 1.00144342
0.00071407 1.00144342
0.00073507 1.00144342
0.00075608 1.00144342
0.00077708 1.00144342
0.00079808 1.00144342
0.00081908 1.00144342
0.00084008 1.00144342
0.00086109 1.00144342
0.00088209 1.00144342
0.00090309 1.00144342
0.00092409 1.00144342
0.00094509 1.00144342
0.00096610 1.00144342
0.00098710 1.00144342
0.00100810 1.00144342
0.00102910 1.00144342
0.00105011 1.00144342
0.00107111 1.00144342
0.00109211 1.00144342
0.00111311 1.00144342
0.00113411 1.00144342
0.00115512 1.00144342
0.00117612 1.00144342
0.00119712 1.00144342
0.00121812 1.00144342
0.00123912 1.00144342
0.00126013 1.00144342
0.00128113 1.00144342
0.00130213 1.00144342
0.00132313 1.00144342
0.00134413 1.00144342
0.00136514 1.00144342
0.00138614 1.00144342
0.00140714 1.00144342
0.00142814 1.00144342
0.00144914 1.00144342
0.00147015 1.00144342
0.00149115 1.00144342
0.00151215 1.00144342
0.00153315 1.00144342
0.00155416 1.00144342
0.00157516 1.00144342
0.00159616 1.00144342
0.00161716 1.00144342
0.00163816 1.00144342
0.00165917 1.00144342
0.00168017 1.00144342
0.00170117 1.00144342
0.00172217 1.00144342
0.00174317 1.00144342
0.00176418 1.00144342
0.00178518 1.00144342
0.00180618 1.00144342
0.00182718 1.00144342
0.00184818 1.00144342
0.00186919 1.00144342
0.00189019 1.00144342
0.00191119 1.00144342
0.00193219 1.00144342
0.00195320 1.00144342
0.00197420 1.00144342
0.00199520 1.00144342
0.00201620 1.00144342
0.00203720 1.00144342
0.00205821 1.00144342
0.00207921 1.00144342
0.00210021 1.00144342
0.00212121 1.00144342
0.00214221 1.00144342
0.00216322 1.00144342
0.00218422 1.00144342
0.00220522 1.00144342
0.00222622 1.00144342
0.00224722 1.00144342
0.00226823 1.00144342
0.00228923 1.00144342
0.00231023 1.00144342
0.00233123 1.00144342
0.00235224 1.00144342
0.00237324 1.00144342
0.00239424 1.00144342
0.00241524 1.00144342
0.00243624 1.00144342
0.00245725 1.00144342
0.00247825 1.00144342
0.00249925 1.00144342
0.00252025 1.00144342
0.00254125 1.00144342
0.00256226 1.00144342
0.00258326 1.00144342
0.00260426 1.00144342
0.00262526 1.00144342
0.00264626 1.00144342
0.00266727 1.00144342
0.00268827 1.00144342
0.00270927 1.00144342
0.00273027 1.00144342
0.00275128 1.00144342
0.00277228 1.00144342
0.00279328 1.00144342
0.00281428 1.00144342
0.00283528 1.00144342
0.00285629 1.00144342
0.00287729 1.00144342
0.00289829 1.00144342
0.00291929 1.00144342
0.00294029 1.00144342
0.00296130 1.00144342
0.00298230 1.00144342
0.00300330 1.00144342
0.00302430 1.00144342
0.00304530 1.00144342
0.00306631 1.00144342
0.00308731 1.00144342
0.00310831 1.00144342
0.00312931 1.00144342
0.00315032 1.00144342
0.00317132 1.00144342
0.00319232 1.00144342
0.00321332 1.00144342
0.00323432 1.00144342
0.00325533 1.00144342
0.00327633 1.00144342
0.00329733 1.00144342
0.00331833 1.00144342
0.00333933 1.00144342
0.00336034 1.00144342
0.00338134 1.00144342
0.00340234 1.00144342
0.00342334 1.00144342
0.00344434 1.00144342
0.00346535 1.00144342
0.00348635 1.00144342
0.00350735 1.00144342
0.00352835 1.00144342
0.00354935 1.00144342
0.00357036 1.00144342
0.00359136 1.00144342
0.00361236 1.00144342
0.00363336 1.00144342
0.00365437 1.00144342
0.00367537 1.00144342
0.00369637 1.00144342
0.00371737 1.00144342
0.00373837 1.00144342
0.00375938 1.00144342
0.00378038 1.00144342
0.00380138 1.00144342
0.00382238 1.00144342
0.00384338 1.00144342
0.00386439 1.00144342
0.00388539 1.00144342
0.00390639 1.00144342
0.00392739 1.00144342
0.00394839 1.00144342
0.00396940 1.00144342
0.00399040 1.00144342
0.00401140 1.00144342
0.00403240 1.00144342
0.00405341 1.00144342
0.00407441 1.00144342
0.00409541 1.00144342
0.00411641 1.00144342
0.00413741 1.00144342
0.00415842 1.00144342
0.00417942 1.00144342
0.00420042 1.00144342
0.00422142 1.00144342
0.00424242 1.00144342
0.00426343 1.00144342
0.00428443 1.00144342
0.00430543 1.00144342
0.00432643 1.00144342
0.00434743 1.00144342
0.00436844 1.00144342
0.00438944 1.00144342
0.00441044 1.00144342
0.00443144 1.00144342
0.00445245 1.00144342
0.00447345 1.00144342
0.00449445 1.00144342
0.00451545 1.00144342
0.00453645 1.00144342
0.00455746 1.00144342
0.00457846 1.00144342
0.00459946 1.00144342
0.00462046 1.00144342
0.00464146 1.00144342
0.00466247 1.00144342
0.00468347 1.00144342
0.00470447 1.00144342
0.00472547 1.00144342
0.00474647 1.00144342
0.00476748 1.00144342
0.00478848 1.00144342
0.00480948 1.00144342
0.00483048 1.00144342
0.00485149 1.00144342
0.00487249 1.00144342
0.00489349 1.00144342
0.00491449 1.00144342
0.00493549 1.00144342
0.00495650 1.00144342
0.00497750 1.00144342
0.00499850 1.00144342
0.00501950 1.00144342
0.00504050 1.00144342
0.00506151 1.00144342
0.00508251 1.00144342
0.00510351 1.00144342
0.00512451 1.00144342
0.00514551 1.00144342
0.00516652 1.00144342
0.00518752 1.00144342
0.00520852 1.00144342
0.00522952 1.00144342
0.00525053 1.00144342
0.00527153 1.00144342
0.00529253 1.00144342
0.00531353 1.00144342
0.00533453 1.00144342
0.00535554 1.00144342
0.00537654 1.00144342
0.00539754 1.00144342
0.00541854 1.00144342
0.00543954 1.00144342
0.00546055 1.00144342
0.00548155 1.00144342
0.00550255 1.00144342
0.00552355 1.00144342
0.00554455 1.00144342
0.00556556 1.00144342
0.00558656 1.00144342
0.00560756 1.00144342
0.00562856 1.00144342
0.00564956 1.00144342
0.00567057 1.00144342
0.00569157 1.00144342
0.00571257 1.00144342
0.00573357 1.00144342
0.00575458 1.00144342
0.00577558 1.00144342
0.00579658 1.00144342
0.00581758 1.00144342
0.00583858 1.00144342
0.00585959 1.00144342
0.00588059 1.00144342
0.00590159 1.00144342
0.00592259 1.00144342
0.00594359 1.00144342
0.00596460 1.00144342
0.00598560 1.00144342
0.00600660 1.00144342
0.00602760 1.00144342
0.00604860 1.00144342
0.00606961 1.00144342
0.00609061 1.00144342
0.00611161 1.00144342
0.00613261 1.00144342
0.00615362 1.00144342
0.00617462 1.00144342
0.00619562 1.00144342
0.00621662 1.00144342
0.00623762 1.00144342
0.00625863 1.00144342
0.00627963 1.00144342
0.00630063 1.00144342
0.00632163 1.00144342
0.00634263 1.00144342
0.00636364 1.00144342
0.00638464 1.00144342
0.00640564 1.00144342
0.00642664 1.00144342
0.00644764 1.00144342
0.00646865 1.00144342
0.00648965 1.00144342
0.00651065 1.00144342
0.00653165 1.00144342
0.00655266 1.00144342
0.00657366 1.00144342
0.00659466 1.00144342
0.00661566 1.00144342
0.00663666 1.00144342
0.00665767 1.00144342
0.00667867 1.00144342
0.00669967 1.00144342
0.00672067 1.00144342
0.00674167 1.00144342
0.00676268 1.00144342
0.00678368 1.00144342
0.00680468 1.00144342
0.00682568 1.00144342
0.00684668 1.00144342
0.00686769 1.00144342
0.00688869 1.00144342
0.00690969 1.00144342
0.00693069 1.00144342
0.00695170 1.00144342
0.00697270 1.00144342
0.00699370 1.00144342
0.00701470 1.00144342
0.00703570 1.00144342
0.00705671 1.00144342
0.00707771 1.00144342
0.00709871 1.00144342
0.00711971 1.00144342
0.00714071 1.00144342
0.00716172 1.00144342
0.00718272 1.00144342
0.00720372 1.00144342
0.00722472 1.00144342
0.00724572 1.00144342
0.00726673 1.00144342
0.00728773 1.00144342
0.00730873 1.00144342
0.00732973 1.00144342
0.00735074 1.00144342
0.00737174 1.00144342
0.00739274 1.00144342
0.00741374 1.00144342
0.00743474 1.00144342
0.00745575 1.00144342
0.00747675 1.00144342
0.00749775 1.00144342
0.00751875 1.00144342
0.00753975 1.00144342
0.00756076 1.00144342
0.00758176 1.00144342
0.00760276 1.00144342
0.00762376 1.00144342
0.00764476 1.00144342
0.00766577 1.00144342
0.00768677 1.00144342
0.00770777 1.00144342
0.00772877 1.00144342
0.00774977 1.00144342
0.00777078 1.00144342
0.00779178 1.00144342
0.00781278 1.00144342
0.00783378 1.00144342
0.00785479 1.00144342
0.00787579 1.00144342
0.00789679 1.00144342
0.00791779 1.00144342
0.00793879 1.00144342
0.00795980 1.00144342
0.00798080 1.00144342
0.00800180 1.00144342
0.00802280 1.00144342
0.00804380 1.00144342
0.00806481 1.00144342
0.00808581 1.00144342
0.00810681 1.00144342
0.00812781 1.00144342
0.00814881 1.00144342
0.00816982 1.00144342
0.00819082 1.00144342
0.00821182 1.00144342
0.00823282 1.00144342
0.00825383 1.00144342
0.00827483 1.00144342
0.00829583 1.00144342
0.00831683 1.00144342
0.00833783 1.00144342
0.00835884 1.00144342
0.00837984 1.00144342
0.00840084 1.00144342
0.00842184 1.00144342
0.00844284 1.00144342
0.00846385 1.00144342
0.00848485 1.00144342
0.00850585 1.00144342
0.00852685 1.00144342
0.00854785 1.00144342
0.00856886 1.00144342
0.00858986 1.00144342
0.00861086 1.00144342
0.00863186 1.00144342
0.00865287 1.00144342
0.00867387 1.00144342
0.00869487 1.00144342
0.00871587 1.00144342
0.00873687 1.00144342
0.00875788 1.00144342
0.00877888 1.00144342
0.00879988 1.00144342
0.00882088 1.00144342
0.00884188 1.00144342
0.00886289 1.00144342
0.00888389 1.00144342
0.00890489 1.00144342
0.00892589 1.00144342
0.00894689 1.00144342
0.00896790 1.00144342
0.00898890 1.00144342
0.00900990 1.00144342
0.00903090 1.00144342
0.00905191 1.00144342
0.00907291 1.00144342
0.00909391 1.00144342
0.00911491 1.00144342
0.00913591 1.00144342
0.00915692 1.00144342
0.00917792 1.00144342
0.00919892 1.00144342
0.00921992 1.00144342
0.00924092 1.00144342
0.00926193 1.00144342
0.00928293 1.00144342
0.00930393 1.00144342
0.00932493 1.00144342
0.00934593 1.00144342
0.00936694 1.00144342
0.00938794 1.00144342
0.00940894 1.00144342
0.00942994 1.00144342
0.00945095 1.00144342
0.00947195 1.00144342
0.00949295 1.00144342
0.00951395 1.00144342
0.00953495 1.00144342
0.00955596 1.00144342
0.00957696 1.00144342
0.00959796 1.00144342
0.00961896 1.00144342
0.00963996 1.00144342
0.00966097 1.00144342
0.00968197 1.00144342
0.00970297 1.00144342
0.00972397 1.00144342
0.00974497 1.00144342
0.00976598 1.00144342
0.00978698 1.00144342
0.00980798 1.00144342
0.00982898 1.00144342
0.00984998 1.00144342
0.00987099 1.00144342
0.00989199 1.00144342
0.00991299 1.00144342
0.00993399 1.00144342
0.00995500 1.00144342
0.00997600 1.00144342
0.00999700 1.00144342
0.01001800 1.00144342
0.01003900 1.00144342
0.01006001 1.00144342
0.01008101 1.00144342
0.01010201 1.00144342
0.01012301 1.00144342
0.01014401 1.00144342
0.01016502 1.00144342
0.01018602 1.00144342
0.01020702 1.00144342
0.01022802 1.00144342
0.01024902 1.00144342
0.01027003 1.00144342
0.01029103 1.00144342
0.01031203 1.00144342
0.01033303 1.00144342
0.01035404 1.00144342
0.01037504 1.00144342
0.01039604 1.00144342
0.01041704 1.00144342
0.01043804 1.00144342
0.01045905 1.00144342
0.01048005 1.00144342
0.01050105 1.00144342
0.01052205 1.00144342
0.01054305 1.00144342
0.01056406 1.00144342
0.01058506 1.00144342
0.01060606 1.00144342
0.01062706 1.00144342
0.01064806 1.00144342
0.01066907 1.00144342
0.01069007 1.00144342
0.01071107 1.00144342
0.01073207 1.00144342
0.01075308 1.00144342
0.01077408 1.00144342
0.01079508 1.00144342
0.01081608 1.00144342
0.01083708 1.00144342
0.01085809 1.00144342
0.01087909 1.00144342
0.01090009 1.00144342
0.01092109 1.00144342
0.01094209 1.00144342
0.01096310 1.00144342
0.01098410 1.00144342
0.01100510 1.00144342
0.01102610 1.00144342
0.01104710 1.00144342
0.01106811 1.00144342
0.01108911 1.00144342
0.01111011 1.00144342
0.01113111 1.00144342
0.01115212 1.00144342
0.01117312 1.00144342
0.01119412 1.00144342
0.01121512 1.00144342
0.01123612 1.00144342
0.01125713 1.00144342
0.01127813 1.00144342
0.01129913 1.00144342
0.01132013 1.00144342
0.01134113 1.00144342
0.01136214 1.00144342
0.01138314 1.00144342
0.01140414 1.00144342
0.01142514 1.00144342
0.01144614 1.00144342
0.01146715 1.00144342
0.01148815 1.00144342
0.01150915 1.00144342
0.01153015 1.00144342
0.01155116 1.00144342
0.01157216 1.00144342
0.01159316 1.00144342
0.01161416 1.00144342
0.01163516 1.00144342
0.01165617 1.00144342
0.01167717 1.00144342
0.01169817 1.00144342
0.01171917 1.00144342
0.01174017 1.00144342
0.01176118 1.00144342
0.01178218 1.00144342
0.01180318 1.00144342
0.01182418 1.00144342
0.01184518 1.00144342
0.01186619 1.00144342
0.01188719 1.00144342
0.01190819 1.00144342
0.01192919 1.00144342
0.01195020 1.00144342
0.01197120 1.00144342
0.01199220 1.00144342
0.01201320 1.00144342
0.01203420 1.00144342
0.01205521 1.00144342
0.01207621 1.00144342
0.01209721 1.00144342
0.01211821 1.00144342
0.01213921 1.00144342
0.01216022 1.00144342
0.01218122 1.00144342
0.01220222 1.00144342
0.01222322 1.00144342
0.01224422 1.00144342
0.01226523 1.00144342
0.01228623 1.00144342
0.01230723 1.00144342
0.01232823 1.00144342
0.01234923 1.00144342
0.01237024 1.00144342
0.01239124 1.00144342
0.01241224 1.00144342
0.01243324 1.00144342
0.01245425 1.00144342
0.01247525 1.00144342
0.01249625 1.00144342
0.01251725 1.00144342
0.01253825 1.00144342
0.01255926 1.00144342
0.01258026 1.00144342
0.01260126 1.00144342
0.01262226 1.00144342
0.01264326 1.00144342
0.01266427 1.00144342
0.01268527 1.00144342
0.01270627 1.00144342
0.01272727 1.00144342
0.01274827 1.00144342
0.01276928 1.00144342
0.01279028 1.00144342
0.01281128 1.00144342
0.01283228 1.00144342
0.01285329 1.00144342
0.01287429 1.00144342
0.01289529 1.00144342
0.01291629 1.00144342
0.01293729 1.00144342
0.01295830 1.00144342
0.01297930 1.00144342
0.01300030 1.00144342
0.01302130 1.00144342
0.01304230 1.00144342
0.01306331 1.00144342
0.01308431 1.00144342
0.01310531 1.00144342
0.01312631 1.00144342
0.01314731 1.00144342
0.01316832 1.00144342
0.01318932 1.00144342
0.01321032 1.00144342
0.01323132 1.00144342
0.01325233 1.00144342
0.01327333 1.00144342
0.01329433 1.00144342
0.01331533 1.00144342
0.01333633 1.00144342
0.01335734 1.00144342
0.01337834 1.00144342
0.01339934 1.00144342
0.01342034 1.00144342
0.01344134 1.00144342
0.01346235 1.00144342
0.01348335 1.00144342
0.01350435 1.00144342
0.01352535 1.00144342
0.01354635 1.00144342
0.01356736 1.00144342
0.01358836 1.00144342
0.01360936 1.00144342
0.01363036 1.00144342
0.01365137 1.00144342
0.01367237 1.00144342
0.01369337 1.00144342
0.01371437 1.00144342
0.01373537 1.00144342
0.01375638 1.00144342
0.01377738 1.00144342
0.01379838 1.00144342
0.01381938 1.00144342
0.01384038 1.00144342
0.01386139 1.00144342
0.01388239 1.00144342
0.01390339 1.00144342
0.01392439 1.00144342
0.01394539 1.00144342
0.01396640 1.00144342
0.01398740 1.00144342
0.01400840 1.00144342
0.01402940 1.00144342
0.01405041 1.00144342
0.01407141 1.00144342
0.01409241 1.00144342
0.01411341 1.00144342
0.01413441 1.00144342
0.01415542 1.00144342
0.01417642 1.00144342
0.01419742 1.00144342
0.01421842 1.00144342
0.01423942 1.00144342
0.01426043 1.00144342
0.01428143 1.00144342
0.01430243 1.00144342
0.01432343 1.00144342
0.01434443 1.00144342
0.01436544 1.00144342
0.01438644 1.00144342
0.01440744 1.00144342
0.01442844 1.00144342
0.01444944 1.00144342
0.01447045 1.00144342
0.01449145 1.00144342
0.01451245 1.00144342
0.01453345 1.00144342
0.01455446 1.00144342
0.01457546 1.00144342
0.01459646 1.00144342
0.01461746 1.00144342
0.01463846 1.00144342
0.01465947 1.00144342
0.01468047 1.00144342
0.01470147 1.00144342
0.01472247 1.00144342
0.01474347 1.00144342
0.01476448 1.00144342
0.01478548 1.00144342
0.01480648 1.00144342
0.01482748 1.00144342
0.01484848 1.00144342
0.01486949 1.00144342
0.01489049 1.00144342
0.01491149 1.00144342
0.01493249 1.00144342
0.01495350 1.00144342
0.01497450 1.00144342
0.01499550 1.00144342
0.01501650 1.00144342
0.01503750 1.00144342
0.01505851 1.00144342
0.01507951 1.00144342
0.01510051 1.00144342
0.01512151 1.00144342
0.01514251 1.00144342
0.01516352 1.00144342
0.01518452 1.00144342
0.01520552 1.00144342
0.01522652 1.00144342
0.01524752 1.00144342
0.01526853 1.00144342
0.01528953 1.00144342
0.01531053 1.00144342
0.01533153 1.00144342
0.01535254 1.00144342
0.01537354 1.00144342
0.01539454 1.00144342
0.01541554 1.00144342
0.01543654 1.00144342
0.01545755 1.00144342
0.01547855 1.00144342
0.01549955 1.00144342
0.01552055 1.00144342
0.01554155 1.00144342
0.01556256 1.00144342
0.01558356 1.00144342
0.01560456 1.00144342
0.01562556 1.00144342
0.01564656 1.00144342
0.01566757 1.00144342
0.01568857 1.00144342
0.01570957 1.00144342
0.01573057 1.00144342
0.01575158 1.00144342
0.01577258 1.00144342
0.01579358 1.00144342
0.01581458 1.00144342
0.01583558 1.00144342
0.01585659 1.00144342
0.01587759 1.00144342
0.01589859 1.00144342
0.01591959 1.00144342
0.01594059 1.00144342
0.01596160 1.00144342
0.01598260 1.00144342
0.01600360 1.00144342
0.01602460 1.00144342
0.01604560 1.00144342
0.01606661 1.00144342
0.01608761 1.00144342
0.01610861 1.00144342
0.01612961 1.00144342
0.01615062 1.00144342
0.01617162 1.00144342
0.01619262 1.00144342
0.01621362 1.00144342
0.01623462 1.00144342
0.01625563 1.00144342
0.01627663 1.00144342
0.01629763 1.00144342
0.01631863 1.00144342
0.01633963 1.00144342
0.01636064 1.00144342
0.01638164 1.00144342
0.01640264 1.00144342
0.01642364 1.00144342
0.01644464 1.00144342
0.01646565 1.00144342
0.01648665 1.00144342
0.01650765 1.00144342
0.01652865 1.00144342
0.01654965 1.00144342
0.01657066 1.00144342
0.01659166 1.00144342
0.01661266 1.00144342
0.01663366 1.00144342
0.01665467 1.00144342
0.01667567 1.00144342
0.01669667 1.00144342
0.01671767 1.00144342
0.01673867 1.00144342
0.01675968 1.00144342
0.01678068 1.00144342
0.01680168 1.00144342
0.01682268 1.00144342
0.01684368 1.00144342
0.01686469 1.00144342
0.01688569 1.00144342
0.01690669 1.00144342
0.01692769 1.00144342
0.01694869 1.00144342
0.01696970 1.00144342
0.01699070 1.00144342
0.01701170 1.00144342
0.01703270 1.00144342
0.01705371 1.00144342
0.01707471 1.00144342
0.01709571 1.00144342
0.01711671 1.00144342
0.01713771 1.00144342
0.01715872 1.00144342
0.01717972 1.00144342
0.01720072 1.00144342
0.01722172 1.00144342
0.01724272 1.00144342
0.01726373 1.00144342
0.01728473 1.00144342
0.01730573 1.00144342
0.01732673 1.00144342
0.01734773 1.00144342
0.01736874 1.00144342
0.01738974 1.00144342
0.01741074 1.00144342
0.01743174 1.00144342
0.01745275 1.00144342
0.01747375 1.00144342
0.01749475 1.00144342
0.01751575 1.00144342
0.01753675 1.00144342
0.01755776 1.00144342
0.01757876 1.00144342
0.01759976 1.00144342
0.01762076 1.00144342
0.01764176 1.00144342
0.01766277 1.00144342
0.01768377 1.00144342
0.01770477 1.00144342
0.01772577 1.00144342
0.01774677 1.00144342
0.01776778 1.00144342
0.01778878 1.00144342
0.01780978 1.00144342
0.01783078 1.00144342
0.01785179 1.00144342
0.01787279 1.00144342
0.01789379 1.00144342
0.01791479 1.00144342
0.01793579 1.00144342
0.01795680 1.00144342
0.01797780 1.00144342
0.01799880 1.00144342
0.01801980 1.00144342
0.01804080 1.00144342
0.01806181 1.00144342
0.01808281 1.00144342
0.01810381 1.00144342
0.01812481 1.00144342
0.01814581 1.00144342
0.01816682 1.00144342
0.01818782 1.00144342
0.01820882 1.00144342
0.01822982 1.00144342
0.01825083 1.00144342
0.01827183 1.00144342
0.01829283 1.00144342
0.01831383 1.00144342
0.01833483 1.00144342
0.01835584 1.00144342
0.01837684 1.00144342
0.01839784 1.00144342
0.01841884 1.00144342
0.01843984 1.00144342
0.01846085 1.00144342
0.01848185 1.00144342
0.01850285 1.00144342
0.01852385 1.00144342
0.01854485 1.00144342
0.01856586 1.00144342
0.01858686 1.00144342
0.01860786 1.00144342
0.01862886 1.00144342
0.01864986 1.00144342
0.01867087 1.00144342
0.01869187 1.00144342
0.01871287 1.00144342
0.01873387 1.00144342
0.01875488 1.00144342
0.01877588 1.00144342
0.01879688 1.00144342
0.01881788 1.00144342
0.01883888 1.00144342
0.01885989 1.00144342
0.01888089 1.00144342
0.01890189 1.00144342
0.01892289 1.00144342
0.01894389 1.00144342
0.01896490 1.00144342
0.01898590 1.00144342
0.01900690 1.00144342
0.01902790 1.00144342
0.01904890 1.00144342
0.01906991 1.00144342
0.01909091 1.00144342
0.01911191 1.00144342
0.01913291 1.00144342
0.01915392 1.00144342
0.01917492 1.00144342
0.01919592 1.00144342
0.01921692 1.00144342
0.01923792 1.00144342
0.01925893 1.00144342
0.01927993 1.00144342
0.01930093 1.00144342
0.01932193 1.00144342
0.01934293 1.00144342
0.01936394 1.00144342
0.01938494 1.00144342
0.01940594 1.00144342
0.01942694 1.00144342
0.01944794 1.00144342
0.01946895 1.00144342
0.01948995 1.00144342
0.01951095 1.00144342
0.01953195 1.00144342
0.01955296 1.00144342
0.01957396 1.00144342
0.01959496 1.00144342
0.01961596 1.00144342
0.01963696 1.00144342
0.01965797 1.00144342
0.01967897 1.00144342
0.01969997 1.00144342
0.01972097 1.00144342
0.01974197 1.00144342
0.01976298 1.00144342
0.01978398 1.00144342
0.01980498 1.00144342
0.01982598 1.00144342
0.01984698 1.00144342
0.01986799 1.00144342
0.01988899 1.00144342
0.01990999 1.00144342
0.01993099 1.00144342
0.01995200 1.00144342
0.01997300 1.00144342
0.01999400 1.00144342
0.02001500 1.00144342
0.02003600 1.00144342
0.02005701 1.00144342
0.02007801 1.00144342
0.02009901 1.00144342
0.02012001 1.00144342
0.02014101 1.00144342
0.02016202 1.00144342
0.02018302 1.00144342
0.02020402 1.00144342
0.02022502 1.00144342
0.02024602 1.00144342
0.02026703 1.00144342
0.02028803 1.00144342
0.02030903 1.00144342
0.02033003 1.00144342
0.02035104 1.00144342
0.02037204 1.00144342
0.02039304 1.00144342
0.02041404 1.00144342
0.02043504 1.00144342
0.02045605 1.00144342
0.02047705 1.00144342
0.02049805 1.00144342
0.02051905 1.00144342
0.02054005 1.00144342
0.02056106 1.00144342
0.02058206 1.00144342
0.02060306 1.00144342
0.02062406 1.00144342
0.02064506 1.00144342
0.02066607 1.00144342
0.02068707 1.00144342
0.02070807 1.00144342
0.02072907 1.00144342
0.02075008 1.00144342
0.02077108 1.00144342
0.02079208 1.00144342
0.02081308 1.00144342
0.02083408 1.00144342
0.02085509 1.00144342
0.02087609 1.00144342
0.02089709 1.00144342
0.02091809 1.00144342
0.02093909 1.00144342
0.02096010 1.00144342
0.02098110 1.00144342
0.02100210 1.00144342
0.02102310 1.00144342
0.02104410 1.00144342
0.02106511 1.00144342
0.02108611 1.00144342
0.02110711 1.00144342
0.02112811 1.00144342
0.02114911 1.00144342
0.02117012 1.00144342
0.02119112 1.00144342
0.02121212 1.00144342
0.02123312 1.00144342
0.02125413 1.00144342
0.02127513 1.00144342
0.02129613 1.00144342
0.02131713 1.00144342
0.02133813 1.00144342
0.02135914 1.00144342
0.02138014 1.00144342
0.02140114 1.00144342
0.02142214 1.00144342
0.02144314 1.00144342
0.02146415 1.00144342
0.02148515 1.00144342
0.02150615 1.00144342
0.02152715 1.00144342
0.02154815 1.00144342
0.02156916 1.00144342
0.02159016 1.00144342
0.02161116 1.00144342
0.02163216 1.00144342
0.02165317 1.00144342
0.02167417 1.00144342
0.02169517 1.00144342
0.02171617 1.00144342
0.02173717 1.00144342
0.02175818 1.00144342
0.02177918 1.00144342
0.02180018 1.00144342
0.02182118 1.00144342
0.02184218 1.00144342
0.02186319 1.00144342
0.02188419 1.00144342
0.02190519 1.00144342
0.02192619 1.00144342
0.02194719 1.00144342
0.02196820 1.00144342
0.02198920 1.00144342
0.02201020 1.00144342
0.02203120 1.00144342
0.02205221 1.00144342
0.02207321 1.00144342
0.02209421 1.00144342
0.02211521 1.00144342
0.02213621 1.00144342
0.02215722 1.00144342
0.02217822 1.00144342
0.02219922 1.00144342
0.02222022 1.00144342
0.02224122 1.00144342
0.02226223 1.00144342
0.02228323 1.00144342
0.02230423 1.00144342
0.02232523 1.00144342
0.02234623 1.00144342
0.02236724 1.00144342
0.02238824 1.00144342
0.02240924 1.00144342
0.02243024 1.00144342
0.02245125 1.00144342
0.02247225 1.00144342
0.02249325 1.00144342
0.02251425 1.00144342
0.02253525 1.00144342
0.02255626 1.00144342
0.02257726 1.00144342
0.02259826 1.00144342
0.02261926 1.00144342
0.02264026 1.00144342
0.02266127 1.00144342
0.02268227 1.00144342
0.02270327 1.00144342
0.02272427 1.00144342
0.02274527 1.00144342
0.02276628 1.00144342
0.02278728 1.00144342
0.02280828 1.00144342
0.02282928 1.00144342
0.02285029 1.00144342
0.02287129 1.00144342
0.02289229 1.00144342
0.02291329 1.00144342
0.02293429 1.00144342
0.02295530 1.00144342
0.02297630 1.00144342
0.02299730 1.00144342
0.02301830 1.00144342
0.02303930 1.00144342
0.02306031 1.00144342
0.02308131 1.00144342
0.02310231 1.00144342
0.02312331 1.00144342
0.02314431 1.00144342
0.02316532 1.00144342
0.02318632 1.00144342
0.02320732 1.00144342
0.02322832 1.00144342
0.02324932 1.00144342
0.02327033 1.00144342
0.02329133 1.00144342
0.02331233 1.00144342
0.02333333 1.00144342
0.02335434 1.00144342
0.02337534 1.00144342
0.02339634 1.00144342
0.02341734 1.00144342
0.02343834 1.00144342
0.02345935 1.00144342
0.02348035 1.00144342
0.02350135 1.00144342
0.02352235 1.00144342
0.02354335 1.00144342
0.02356436 1.00144342
0.02358536 1.00144342
0.02360636 1.00144342
0.02362736 1.00144342
0.02364836 1.00144342
0.02366937 1.00144342
0.02369037 1.00144342
0.02371137 1.00144342
0.02373237 1.00144342
0.02375338 1.00144342
0.02377438 1.00144342
0.02379538 1.00144342
0.02381638 1.00144342
0.02383738 1.00144342
0.02385839 1.00144342
0.02387939 1.00144342
0.02390039 1.00144342
0.02392139 1.00144342
0.02394239 1.00144342
0.02396340 1.00144342
0.02398440 1.00144342
0.02400540 1.00144342
0.02402640 1.00144342
0.02404740 1.00144342
0.02406841 1.00144342
0.02408941 1.00144342
0.02411041 1.00144342
0.02413141 1.00144342
0.02415242 1.00144342
0.02417342 1.00144342
0.02419442 1.00144342
0.02421542 1.00144342
0.02423642 1.00144342
0.02425743 1.00144342
0.02427843 1.00144342
0.02429943 1.00144342
0.02432043 1.00144342
0.02434143 1.00144342
0.02436244 1.00144342
0.02438344 1.00144342
0.02440444 1.00144342
0.02442544 1.00144342
0.02444644 1.00144342
0.02446745 1.00144342
0.02448845 1.00144342
0.02450945 1.00144342
0.02453045 1.00144342
0.02455146 1.00144342
0.02457246 1.00144342
0.02459346 1.00144342
0.02461446 1.00144342
0.02463546 1.00144342
0.02465647 1.00144342
0.02467747 1.00144342
0.02469847 1.00144342
0.02471947 1.00144342
0.02474047 1.00144342
0.02476148 1.00144342
0.02478248 1.00144342
0.02480348 1.00144342
0.02482448 1.00144342
0.02484548 1.00144342
0.02486649 1.00144342
0.02488749 1.00144342
0.02490849 1.00144342
0.02492949 1.00144342
0.02495050 1.00144342
0.02497150 1.00144342
0.02499250 1.00144342
0.02501350 1.00144342
0.02503450 1.00144342
0.02505551 1.00144342
0.02507651 1.00144342
0.02509751 1.00144342
0.02511851 1.00144342
0.02513951 1.00144342
0.02516052 1.00144342
0.02518152 1.00144342
0.02520252 1.00144342
0.02522352 1.00144342
0.02524452 1.00144342
0.02526553 1.00144342
0.02528653 1.00144342
0.02530753 1.00144342
0.02532853 1.00144342
0.02534953 1.00144342
0.02537054 1.00144342
0.02539154 1.00144342
0.02541254 1.00144342
0.02543354 1.00144342
0.02545455 1.00144342
0.02547555 1.00144342
0.02549655 1.00144342
0.02551755 1.00144342
0.02553855 1.00144342
0.02555956 1.00144342
0.02558056 1.00144342
0.02560156 1.00144342
0.02562256 1.00144342
0.02564356 1.00144342
0.02566457 1.00144342
0.02568557 1.00144342
0.02570657 1.00144342
0.02572757 1.00144342
0.02574857 1.00144342
0.02576958 1.00144342
0.02579058 1.00144342
0.02581158 1.00144342
0.02583258 1.00144342
0.02585359 1.00144342
0.02587459 1.00144342
0.02589559 1.00144342
0.02591659 1.00144342
0.02593759 1.00144342
0.02595860 1.00144342
0.02597960 1.00144342
0.02600060 1.00144342
0.02602160 1.00144342
0.02604260 1.00144342
0.02606361 1.00144342
0.02608461 1.00144342
0.02610561 1.00144342
0.02612661 1.00144342
0.02614761 1.00144342
0.02616862 1.00144342
0.02618962 1.00144342
0.02621062 1.00144342
0.02623162 1.00144342
0.02625263 1.00144342
0.02627363 1.00144342
0.02629463 1.00144342
0.02631563 1.00144342
0.02633663 1.00144342
0.02635764 1.00144342
0.02637864 1.00144342
0.02639964 1.00144342
0.02642064 1.00144342
0.02644164 1.00144342
0.02646265 1.00144342
0.02648365 1.00144342
0.02650465 1.00144342
0.02652565 1.00144342
0.02654665 1.00144342
0.02656766 1.00144342
0.02658866 1.00144342
0.02660966 1.00144342
0.02663066 1.00144342
0.02665167 1.00144342
0.02667267 1.00144342
0.02669367 1.00144342
0.02671467 1.00144342
0.02673567 1.00144342
0.02675668 1.00144342
0.02677768 1.00144342
0.02679868 1.00144342
0.02681968 1.00144342
0.02684068 1.00144342
0.02686169 1.00144342
0.02688269 1.00144342
0.02690369 1.00144342
0.02692469 1.00144342
0.02694569 1.00144342
0.02696670 1.00144342
0.02698770 1.00144342
0.02700870 1.00144342
0.02702970 1.00144342
0.02705071 1.00144342
0.02707171 1.00144342
0.02709271 1.00144342
0.02711371 1.00144342
0.02713471 1.00144342
0.02715572 1.00144342
0.02717672 1.00144342
0.02719772 1.00144342
0.02721872 1.00144342
0.02723972 1.00144342
0.02726073 1.00144342
0.02728173 1.00144342
0.02730273 1.00144342
0.02732373 1.00144342
0.02734473 1.00144342
0.02736574 1.00144342
0.02738674 1.00144342
0.02740774 1.00144342
0.02742874 1.00144342
0.02744974 1.00144342
0.02747075 1.00144342
0.02749175 1.00144342
0.02751275 1.00144342
0.02753375 1.00144342
0.02755476 1.00144342
0.02757576 1.00144342
0.02759676 1.00144342
0.02761776 1.00144342
0.02763876 1.00144342
0.02765977 1.00144342
0.02768077 1.00144342
0.02770177 1.00144342
0.02772277 1.00144342
0.02774377 1.00144342
0.02776478 1.00144342
0.02778578 1.00144342
0.02780678 1.00144342
0.02782778 1.00144342
0.02784878 1.00144342
0.02786979 1.00144342
0.02789079 1.00144342
0.02791179 1.00144342
0.02793279 1.00144342
0.02795380 1.00144342
0.02797480 1.00144342
0.02799580 1.00144342
0.02801680 1.00144342
0.02803780 1.00144342
0.02805881 1.00144342
0.02807981 1.00144342
0.02810081 1.00144342
0.02812181 1.00144342
0.02814281 1.00144342
0.02816382 1.00144342
0.02818482 1.00144342
0.02820582 1.00144342
0.02822682 1.00144342
0.02824782 1.00144342
0.02826883 1.00144342
0.02828983 1.00144342
0.02831083 1.00144342
0.02833183 1.00144342
0.02835284 1.00144342
0.02837384 1.00144342
0.02839484 1.00144342
0.02841584 1.00144342
0.02843684 1.00144342
0.02845785 1.00144342
0.02847885 1.00144342
0.02849985 1.00144342
0.02852085 1.00144342
0.02854185 1.00144342
0.02856286 1.00144342
0.02858386 1.00144342
0.02860486 1.00144342
0.02862586 1.00144342
0.02864686 1.00144342
0.02866787 1.00144342
0.02868887 1.00144342
0.02870987 1.00144342
0.02873087 1.00144342
0.02875188 1.00144342
0.02877288 1.00144342
0.02879388 1.00144342
0.02881488 1.00144342
0.02883588 1.00144342
0.02885689 1.00144342
0.02887789 1.00144342
0.02889889 1.00144342
0.02891989 1.00144342
0.02894089 1.00144342
0.02896190 1.00144342
0.02898290 1.00144342
0.02900390 1.00144342
0.02902490 1.00144342
0.02904590 1.00144342
0.02906691 1.00144342
0.02908791 1.00144342
0.02910891 1.00144342
0.02912991 1.00144342
0.02915092 1.00144342
0.02917192 1.00144342
0.02919292 1.00144342
0.02921392 1.00144342
0.02923492 1.00144342
0.02925593 1.00144342
0.02927693 1.00144342
0.02929793 1.00144342
0.02931893 1.00144342
0.02933993 1.00144342
0.02936094 1.00144342
0.02938194 1.00144342
0.02940294 1.00144342
0.02942394 1.00144342
0.02944494 1.00144342
0.02946595 1.00144342
0.02948695 1.00144342
0.02950795 1.00144342
0.02952895 1.00144342
0.02954995 1.00144342
0.02957096 1.00144342
0.02959196 1.00144342
0.02961296 1.00144342
0.02963396 1.00144342
0.02965497 1.00144342
0.02967597 1.00144342
0.02969697 1.00144342
0.02971797 1.00144342
0.02973897 1.00144342
0.02975998 1.00144342
0.02978098 1.00144342
0.02980198 1.00144342
0.02982298 1.00144342
0.02984398 1.00144342
0.02986499 1.00144342
0.02988599 1.00144342
0.02990699 1.00144342
0.02992799 1.00144342
0.02994899 1.00144342
0.02997000 1.00144342
0.02999100 1.00144342
0.03001200 1.00144342
0.03003300 1.00144342
0.03005401 1.00144342
0.03007501 1.00144342
0.03009601 1.00144342
0.03011701 1.00144342
0.03013801 1.00144342
0.03015902 1.00144342
0.03018002 1.00144342
0.03020102 1.00144342
0.03022202 1.00144342
0.03024302 1.00144342
0.03026403 1.00144342
0.03028503 1.00144342
0.03030603 1.00144342
0.03032703 1.00144342
0.03034803 1.00144342
0.03036904 1.00144342
0.03039004 1.00144342
0.03041104 1.00144342
0.03043204 1.00144342
0.03045305 1.00144342
0.03047405 1.00144342
0.03049505 1.00144342
0.03051605 1.00144342
0.03053705 1.00144342
0.03055806 1.00144342
0.03057906 1.00144342
0.03060006 1.00144342
0.03062106 1.00144342
0.03064206 1.00144342
0.03066307 1.00144342
0.03068407 1.00144342
0.03070507 1.00144342
0.03072607 1.00144342
0.03074707 1.00144342
0.03076808 1.00144342
0.03078908 1.00144342
0.03081008 1.00144342
0.03083108 1.00144342
0.03085209 1.00144342
0.03087309 1.00144342
0.03089409 1.00144342
0.03091509 1.00144342
0.03093609 1.00144342
0.03095710 1.00144342
0.03097810 1.00144342
0.03099910 1.00144342
0.03102010 1.00144342
0.03104110 1.00144342
0.03106211 1.00144342
0.03108311 1.00144342
0.03110411 1.00144342
0.03112511 1.00144342
0.03114611 1.00144342
0.03116712 1.00144342
0.03118812 1.00144342
0.03120912 1.00144342
0.03123012 1.00144342
0.03125113 1.00144342
0.03127213 1.00144342
0.03129313 1.00144342
0.03131413 1.00144342
0.03133513 1.00144342
0.03135614 1.00144342
0.03137714 1.00144342
0.03139814 1.00144342
0.03141914 1.00144342
0.03144014 1.00144342
0.03146115 1.00144342
0.03148215 1.00144342
0.03150315 1.00144342
0.03152415 1.00144342
0.03154515 1.00144342
0.03156616 1.00144342
0.03158716 1.00144342
0.03160816 1.00144342
0.03162916 1.00144342
0.03165017 1.00144342
0.03167117 1.00144342
0.03169217 1.00144342
0.03171317 1.00144342
0.03173417 1.00144342
0.03175518 1.00144342
0.03177618 1.00144342
0.03179718 1.00144342
0.03181818 1.00144342
0.03183918 1.00144342
0.03186019 1.00144342
0.03188119 1.00144342
0.03190219 1.00144342
0.03192319 1.00144342
0.03194419 1.00144342
0.03196520 1.00144342
0.03198620 1.00144342
0.03200720 1.00144342
0.03202820 1.00144342
0.03204920 1.00144342
0.03207021 1.00144342
0.03209121 1.00144342
0.03211221 1.00144342
0.03213321 1.00144342
0.03215422 1.00144342
0.03217522 1.00144342
0.03219622 1.00144342
0.03221722 1.00144342
0.03223822 1.00144342
0.03225923 1.00144342
0.03228023 1.00144342
0.03230123 1.00144342
0.03232223 1.00144342
0.03234323 1.00144342
0.03236424 1.00144342
0.03238524 1.00144342
0.03240624 1.00144342
0.03242724 1.00144342
0.03244824 1.00144342
0.03246925 1.00144342
0.03249025 1.00144342
0.03251125 1.00144342
0.03253225 1.00144342
0.03255326 1.00144342
0.03257426 1.00144342
0.03259526 1.00144342
0.03261626 1.00144342
0.03263726 1.00144342
0.03265827 1.00144342
0.03267927 1.00144342
0.03270027 1.00144342
0.03272127 1.00144342
0.03274227 1.00144342
0.03276328 1.00144342
0.03278428 1.00144342
0.03280528 1.00144342
0.03282628 1.00144342
0.03284728 1.00144342
0.03286829 1.00144342
0.03288929 1.00144342
0.03291029 1.00144342
0.03293129 1.00144342
0.03295230 1.00144342
0.03297330 1.00144342
0.03299430 1.00144342
0.03301530 1.00144342
0.03303630 1.00144342
0.03305731 1.00144342
0.03307831 1.00144342
0.03309931 1.00144342
0.03312031 1.00144342
0.03314131 1.00144342
0.03316232 1.00144342
0.03318332 1.00144342
0.03320432 1.00144342
0.03322532 1.00144342
0.03324632 1.00144342
0.03326733 1.00144342
0.03328833 1.00144342
0.03330933 1.00144342
0.03333033 1.00144342
0.03335134 1.00144342
0.03337234 1.00144342
0.03339334 1.00144342
0.03341434 1.00144342
0.03343534 1.00144342
0.03345635 1.00144342
0.03347735 1.00144342
0.03349835 1.00144342
0.03351935 1.00144342
0.03354035 1.00144342
0.03356136 1.00144342
0.03358236 1.00144342
0.03360336 1.00144342
0.03362436 1.00144342
0.03364536 1.00144342
0.03366637 1.00144342
0.03368737 1.00144342
0.03370837 1.00144342
0.03372937 1.00144342
0.03375038 1.00144342
0.03377138 1.00144342
0.03379238 1.00144342
0.03381338 1.00144342
0.03383438 1.00144342
0.03385539 1.00144342
0.03387639 1.00144342
0.03389739 1.00144342
0.03391839 1.00144342
0.03393939 1.00144342
0.03396040 1.00144342
0.03398140 1.00144342
0.03400240 1.00144342
0.03402340 1.00144342
0.03404440 1.00144342
0.03406541 1.00144342
0.03408641 1.00144342
0.03410741 1.00144342
0.03412841 1.00144342
0.03414941 1.00144342
0.03417042 1.00144342
0.03419142 1.00144342
0.03421242 1.00144342
0.03423342 1.00144342
0.03425443 1.00144342
0.03427543 1.00144342
0.03429643 1.00144342
0.03431743 1.00144342
0.03433843 1.00144342
0.03435944 1.00144342
0.03438044 1.00144342
0.03440144 1.00144342
0.03442244 1.00144342
0.03444344 1.00144342
0.03446445 1.00144342
0.03448545 1.00144342
0.03450645 1.00144342
0.03452745 1.00144342
0.03454845 1.00144342
0.03456946 1.00144342
0.03459046 1.00144342
0.03461146 1.00144342
0.03463246 1.00144342
0.03465347 1.00144342
0.03467447 1.00144342
0.03469547 1.00144342
0.03471647 1.00144342
0.03473747 1.00144342
0.03475848 1.00144342
0.03477948 1.00144342
0.03480048 1.00144342
0.03482148 1.00144342
0.03484248 1.00144342
0.03486349 1.00144342
0.03488449 1.00144342
0.03490549 1.00144342
0.03492649 1.00144342
0.03494749 1.00144342
0.03496850 1.00144342
0.03498950 1.00144342
0.03501050 1.00144342
0.03503150 1.00144342
0.03505251 1.00144342
0.03507351 1.00144342
0.03509451 1.00144342
0.03511551 1.00144342
0.03513651 1.00144342
0.03515752 1.00144342
0.03517852 1.00144342
0.03519952 1.00144342
0.03522052 1.00144342
0.03524152 1.00144342
0.03526253 1.00144342
0.03528353 1.00144342
0.03530453 1.00144342
0.03532553 1.00144342
0.03534653 1.00144342
0.03536754 1.00144342
0.03538854 1.00144342
0.03540954 1.00144342
0.03543054 1.00144342
0.03545155 1.00144342
0.03547255 1.00144342
0.03549355 1.00144342
0.03551455 1.00144342
0.03553555 1.00144342
0.03555656 1.00144342
0.03557756 1.00144342
0.03559856 1.00144342
0.03561956 1.00144342
0.03564056 1.00144342
0.03566157 1.00144342
0.03568257 1.00144342
0.03570357 1.00144342
0.03572457 1.00144342
0.03574557 1.00144342
0.03576658 1.00144342
0.03578758 1.00144342
0.03580858 1.00144342
0.03582958 1.00144342
0.03585059 1.00144342
0.03587159 1.00144342
0.03589259 1.00144342
0.03591359 1.00144342
0.03593459 1.00144342
0.03595560 1.00144342
0.03597660 1.00144342
0.03599760 1.00144342
0.03601860 1.00144342
0.03603960 1.00144342
0.03606061 1.00144342
0.03608161 1.00144342
0.03610261 1.00144342
0.03612361 1.00144342
0.03614461 1.00144342
0.03616562 1.00144342
0.03618662 1.00144342
0.03620762 1.00144342
0.03622862 1.00144342
0.03624962 1.00144342
0.03627063 1.00144342
0.03629163 1.00144342
0.03631263 1.00144342
0.03633363 1.00144342
0.03635464 1.00144342
0.03637564 1.00144342
0.03639664 1.00144342
0.03641764 1.00144342
0.03643864 1.00144342
0.03645965 1.00144342
0.03648065 1.00144342
0.03650165 1.00144342
0.03652265 1.00144342
0.03654365 1.00144342
0.03656466 1.00144342
0.03658566 1.00144342
0.03660666 1.00144342
0.03662766 1.00144342
0.03664866 1.00144342
0.03666967 1.00144342
0.03669067 1.00144342
0.03671167 1.00144342
0.03673267 1.00144342
0.03675368 1.00144342
0.03677468 1.00144342
0.03679568 1.00144342
0.03681668 1.00144342
0.03683768 1.00144342
0.03685869 1.00144342
0.03687969 1.00144342
0.03690069 1.00144342
0.03692169 1.00144342
0.03694269 1.00144342
0.03696370 1.00144342
0.03698470 1.00144342
0.03700570 1.00144342
0.03702670 1.00144342
0.03704770 1.00144342
0.03706871 1.00144342
0.03708971 1.00144342
0.03711071 1.00144342
0.03713171 1.00144342
0.03715272 1.00144342
0.03717372 1.00144342
0.03719472 1.00144342
0.03721572 1.00144342
0.03723672 1.00144342
0.03725773 1.00144342
0.03727873 1.00144342
0.03729973 1.00144342
0.03732073 1.00144342
0.03734173 1.00144342
0.03736274 1.00144342
0.03738374 1.00144342
0.03740474 1.00144342
0.03742574 1.00144342
0.03744674 1.00144342
0.03746775 1.00144342
0.03748875 1.00144342
0.03750975 1.00144342
0.03753075 1.00144342
0.03755176 1.00144342
0.03757276 1.00144342
0.03759376 1.00144342
0.03761476 1.00144342
0.03763576 1.00144342
0.03765677 1.00144342
0.03767777 1.00144342
0.03769877 1.00144342
0.03771977 1.00144342
0.03774077 1.00144342
0.03776178 1.00144342
0.03778278 1.00144342
0.03780378 1.00144342
0.03782478 1.00144342
0.03784578 1.00144342
0.03786679 1.00144342
0.03788779 1.00144342
0.03790879 1.00144342
0.03792979 1.00144342
0.03795080 1.00144342
0.03797180 1.00144342
0.03799280 1.00144342
0.03801380 1.00144342
0.03803480 1.00144342
0.03805581 1.00144342
0.03807681 1.00144342
0.03809781 1.00144342
0.03811881 1.00144342
0.03813981 1.00144342
0.03816082 1.00144342
0.03818182 1.00144342
0.03820282 1.00144342
0.03822382 1.00144342
0.03824482 1.00144342
0.03826583 1.00144342
0.03828683 1.00144342
0.03830783 1.00144342
0.03832883 1.00144342
0.03834983 1.00144342
0.03837084 1.00144342
0.03839184 1.00144342
0.03841284 1.00144342
0.03843384 1.00144342
0.03845485 1.00144342
0.03847585 1.00144342
0.03849685 1.00144342
0.03851785 1.00144342
0.03853885 1.00144342
0.03855986 1.00144342
0.03858086 1.00144342
0.03860186 1.00144342
0.03862286 1.00144342
0.03864386 1.00144342
0.03866487 1.00144342
0.03868587 1.00144342
0.03870687 1.00144342
0.03872787 1.00144342
0.03874887 1.00144342
0.03876988 1.00144342
0.03879088 1.00144342
0.03881188 1.00144342
0.03883288 1.00144342
0.03885389 1.00144342
0.03887489 1.00144342
0.03889589 1.00144342
0.03891689 1.00144342
0.03893789 1.00144342
0.03895890 1.00144342
0.03897990 1.00144342
0.03900090 1.00144342
0.03902190 1.00144342
0.03904290 1.00144342
0.03906391 1.00144342
0.03908491 1.00144342
0.03910591 1.00144342
0.03912691 1.00144342
0.03914791 1.00144342
0.03916892 1.00144342
0.03918992 1.00144342
0.03921092 1.00144342
0.03923192 1.00144342
0.03925293 1.00144342
0.03927393 1.00144342
0.03929493 1.00144342
0.03931593 1.00144342
0.03933693 1.00144342
0.03935794 1.00144342
0.03937894 1.00144342
0.03939994 1.00144342
0.03942094 1.00144342
0.03944194 1.00144342
0.03946295 1.00144342
0.03948395 1.00144342
0.03950495 1.00144342
0.03952595 1.00144342
0.03954695 1.00144342
0.03956796 1.00144342
0.03958896 1.00144342
0.03960996 1.00144342
0.03963096 1.00144342
0.03965197 1.00144342
0.03967297 1.00144342
0.03969397 1.00144342
0.03971497 1.00144342
0.03973597 1.00144342
0.03975698 1.00144342
0.03977798 1.00144342
0.03979898 1.00144342
0.03981998 1.00144342
0.03984098 1.00144342
0.03986199 1.00144342
0.03988299 1.00144342
0.03990399 1.00144342
0.03992499 1.00144342
0.03994599 1.00144342
0.03996700 1.00144342
0.03998800 1.00144342
0.04000900 1.00144342
0.04003000 1.00144342
0.04005101 1.00144342
0.04007201 1.00144342
0.04009301 1.00144342
0.04011401 1.00144342
0.04013501 1.00144342
0.04015602 1.00144342
0.04017702 1.00144342
0.04019802 1.00144342
0.04021902 1.00144342
0.04024002 1.00144342
0.04026103 1.00144342
0.04028203 1.00144342
0.04030303 1.00144342
0.04032403 1.00144342
0.04034503 1.00144342
0.04036604 1.00144342
0.04038704 1.00144342
0.04040804 1.00144342
0.04042904 1.00144342
0.04045005 1.00144342
0.04047105 1.00144342
0.04049205 1.00144342
0.04051305 1.00144342
0.04053405 1.00144342
0.04055506 1.00144342
0.04057606 1.00144342
0.04059706 1.00144342
0.04061806 1.00144342
0.04063906 1.00144342
0.04066007 1.00144342
0.04068107 1.00144342
0.04070207 1.00144342
0.04072307 1.00144342
0.04074407 1.00144342
0.04076508 1.00144342
0.04078608 1.00144342
0.04080708 1.00144342
0.04082808 1.00144342
0.04084908 1.00144342
0.04087009 1.00144342
0.04089109 1.00144342
0.04091209 1.00144342
0.04093309 1.00144342
0.04095410 1.00144342
0.04097510 1.00144342
0.04099610 1.00144342
0.04101710 1.00144342
0.04103810 1.00144342
0.04105911 1.00144342
0.04108011 1.00144342
0.04110111 1.00144342
0.04112211 1.00144342
0.04114311 1.00144342
0.04116412 1.00144342
0.04118512 1.00144342
0.04120612 1.00144342
0.04122712 1.00144342
0.04124812 1.00144342
0.04126913 1.00144342
0.04129013 1.00144342
0.04131113 1.00144342
0.04133213 1.00144342
0.04135314 1.00144342
0.04137414 1.00144342
0.04139514 1.00144342
0.04141614 1.00144342
0.04143714 1.00144342
0.04145815 1.00144342
0.04147915 1.00144342
0.04150015 1.00144342
0.04152115 1.00144342
0.04154215 1.00144342
0.04156316 1.00144342
0.04158416 1.00144342
0.04160516 1.00144342
0.04162616 1.00144342
0.04164716 1.00144342
0.04166817 1.00144342
0.04168917 1.00144342
0.04171017 1.00144342
0.04173117 1.00144342
0.04175218 1.00144342
0.04177318 1.00144342
0.04179418 1.00144342
0.04181518 1.00144342
0.04183618 1.00144342
0.04185719 1.00144342
0.04187819 1.00144342
0.04189919 1.00144342
0.04192019 1.00144342
0.04194119 1.00144342
0.04196220 1.00144342
0.04198320 1.00144342
0.04200420 1.00144342
0.04202520 1.00144342
0.04204620 1.00144342
0.04206721 1.00144342
0.04208821 1.00144342
0.04210921 1.00144342
0.04213021 1.00144342
0.04215122 1.00144342
0.04217222 1.00144342
0.04219322 1.00144342
0.04221422 1.00144342
0.04223522 1.00144342
0.04225623 1.00144342
0.04227723 1.00144342
0.04229823 1.00144342
0.04231923 1.00144342
0.04234023 1.00144342
0.04236124 1.00144342
0.04238224 1.00144342
0.04240324 1.00144342
0.04242424 1.00144342
0.04244524 1.00144342
0.04246625 1.00144342
0.04248725 1.00144342
0.04250825 1.00144342
0.04252925 1.00144342
0.04255026 1.00144342
0.04257126 1.00144342
0.04259226 1.00144342
0.04261326 1.00144342
0.04263426 1.00144342
0.04265527 1.00144342
0.04267627 1.00144342
0.04269727 1.00144342
0.04271827 1.00144342
0.04273927 1.00144342
0.04276028 1.00144342
0.04278128 1.00144342
0.04280228 1.00144342
0.04282328 1.00144342
0.04284428 1.00144342
0.04286529 1.00144342
0.04288629 1.00144342
0.04290729 1.00144342
0.04292829 1.00144342
0.04294929 1.00144342
0.04297030 1.00144342
0.04299130 1.00144342
0.04301230 1.00144342
0.04303330 1.00144342
0.04305431 1.00144342
0.04307531 1.00144342
0.04309631 1.00144342
0.04311731 1.00144342
0.04313831 1.00144342
0.04315932 1.00144342
0.04318032 1.00144342
0.04320132 1.00144342
0.04322232 1.00144342
0.04324332 1.00144342
0.04326433 1.00144342
0.04328533 1.00144342
0.04330633 1.00144342
0.04332733 1.00144342
0.04334833 1.00144342
0.04336934 1.00144342
0.04339034 1.00144342
0.04341134 1.00144342
0.04343234 1.00144342
0.04345335 1.00144342
0.04347435 1.00144342
0.04349535 1.00144342
0.04351635 1.00144342
0.04353735 1.00144342
0.04355836 1.00144342
0.04357936 1.00144342
0.04360036 1.00144342
0.04362136 1.00144342
0.04364236 1.00144342
0.04366337 1.00144342
0.04368437 1.00144342
0.04370537 1.00144342
0.04372637 1.00144342
0.04374737 1.00144342
0.04376838 1.00144342
0.04378938 1.00144342
0.04381038 1.00144342
0.04383138 1.00144342
0.04385239 1.00144342
0.04387339 1.00144342
0.04389439 1.00144342
0.04391539 1.00144342
0.04393639 1.00144342
0.04395740 1.00144342
0.04397840 1.00144342
0.04399940 1.00144342
0.04402040 1.00144342
0.04404140 1.00144342
0.04406241 1.00144342
0.04408341 1.00144342
0.04410441 1.00144342
0.04412541 1.00144342
0.04414641 1.00144342
0.04416742 1.00144342
0.04418842 1.00144342
0.04420942 1.00144342
0.04423042 1.00144342
0.04425143 1.00144342
0.04427243 1.00144342
0.04429343 1.00144342
0.04431443 1.00144342
0.04433543 1.00144342
0.04435644 1.00144342
0.04437744 1.00144342
0.04439844 1.00144342
0.04441944 1.00144342
0.04444044 1.00144342
0.04446145 1.00144342
0.04448245 1.00144342
0.04450345 1.00144342
0.04452445 1.00144342
0.04454545 1.00144342
0.04456646 1.00144342
0.04458746 1.00144342
0.04460846 1.00144342
0.04462946 1.00144342
0.04465047 1.00144342
0.04467147 1.00144342
0.04469247 1.00144342
0.04471347 1.00144342
0.04473447 1.00144342
0.04475548 1.00144342
0.04477648 1.00144342
0.04479748 1.00144342
0.04481848 1.00144342
0.04483948 1.00144342
0.04486049 1.00144342
0.04488149 1.00144342
0.04490249 1.00144342
0.04492349 1.00144342
0.04494449 1.00144342
0.04496550 1.00144342
0.04498650 1.00144342
0.04500750 1.00144342
0.04502850 1.00144342
0.04504950 1.00144342
0.04507051 1.00144342
0.04509151 1.00144342
0.04511251 1.00144342
0.04513351 1.00144342
0.04515452 1.00144342
0.04517552 1.00144342
0.04519652 1.00144342
0.04521752 1.00144342
0.04523852 1.00144342
0.04525953 1.00144342
0.04528053 1.00144342
0.04530153 1.00144342
0.04532253 1.00144342
0.04534353 1.00144342
0.04536454 1.00144342
0.04538554 1.00144342
0.04540654 1.00144342
0.04542754 1.00144342
0.04544854 1.00144342
0.04546955 1.00144342
0.04549055 1.00144342
0.04551155 1.00144342
0.04553255 1.00144342
0.04555356 1.00144342
0.04557456 1.00144342
0.04559556 1.00144342
0.04561656 1.00144342
0.04563756 1.00144342
0.04565857 1.00144342
0.04567957 1.00144342
0.04570057 1.00144342
0.04572157 1.00144342
0.04574257 1.00144342
0.04576358 1.00144342
0.04578458 1.00144342
0.04580558 1.00144342
0.04582658 1.00144342
0.04584758 1.00144342
0.04586859 1.00144342
0.04588959 1.00144342
0.04591059 1.00144342
0.04593159 1.00144342
0.04595260 1.00144342
0.04597360 1.00144342
0.04599460 1.00144342
0.04601560 1.00144342
0.04603660 1.00144342
0.04605761 1.00144342
0.04607861 1.00144342
0.04609961 1.00144342
0.04612061 1.00144342
0.04614161 1.00144342
0.04616262 1.00144342
0.04618362 1.00144342
0.04620462 1.00144342
0.04622562 1.00144342
0.04624662 1.00144342
0.04626763 1.00144342
0.04628863 1.00144342
0.04630963 1.00144342
0.04633063 1.00144342
0.04635164 1.00144342
0.04637264 1.00144342
0.04639364 1.00144342
0.04641464 1.00144342
0.04643564 1.00144342
0.04645665 1.00144342
0.04647765 1.00144342
0.04649865 1.00144342
0.04651965 1.00144342
0.04654065 1.00144342
0.04656166 1.00144342
0.04658266 1.00144342
0.04660366 1.00144342
0.04662466 1.00144342
0.04664566 1.00144342
0.04666667 1.00144342
0.04668767 1.00144342
0.04670867 1.00144342
0.04672967 1.00144342
0.04675068 1.00144342
0.04677168 1.00144342
0.04679268 1.00144342
0.04681368 1.00144342
0.04683468 1.00144342
0.04685569 1.00144342
0.04687669 1.00144342
0.04689769 1.00144342
0.04691869 1.00144342
0.04693969 1.00144342
0.04696070 1.00144342
0.04698170 1.00144342
0.04700270 1.00144342
0.04702370 1.00144342
0.04704470 1.00144342
0.04706571 1.00144342
0.04708671 1.00144342
0.04710771 1.00144342
0.04712871 1.00144342
0.04714971 1.00144342
0.04717072 1.00144342
0.04719172 1.00144342
0.04721272 1.00144342
0.04723372 1.00144342
0.04725473 1.00144342
0.04727573 1.00144342
0.04729673 1.00144342
0.04731773 1.00144342
0.04733873 1.00144342
0.04735974 1.00144342
0.04738074 1.00144342
0.04740174 1.00144342
0.04742274 1.00144342
0.04744374 1.00144342
0.04746475 1.00144342
0.04748575 1.00144342
0.04750675 1.00144342
0.04752775 1.00144342
0.04754875 1.00144342
0.04756976 1.00144342
0.04759076 1.00144342
0.04761176 1.00144342
0.04763276 1.00144342
0.04765377 1.00144342
0.04767477 1.00144342
0.04769577 1.00144342
0.04771677 1.00144342
0.04773777 1.00144342
0.04775878 1.00144342
0.04777978 1.00144342
0.04780078 1.00144342
0.04782178 1.00144342
0.04784278 1.00144342
0.04786379 1.00144342
0.04788479 1.00144342
0.04790579 1.00144342
0.04792679 1.00144342
0.04794779 1.00144342
0.04796880 1.00144342
0.04798980 1.00144342
0.04801080 1.00144342
0.04803180 1.00144342
0.04805281 1.00144342
0.04807381 1.00144342
0.04809481 1.00144342
0.04811581 1.00144342
0.04813681 1.00144342
0.04815782 1.00144342
0.04817882 1.00144342
0.04819982 1.00144342
0.04822082 1.00144342
0.04824182 1.00144342
0.04826283 1.00144342
0.04828383 1.00144342
0.04830483 1.00144342
0.04832583 1.00144342
0.04834683 1.00144342
0.04836784 1.00144342
0.04838884 1.00144342
0.04840984 1.00144342
0.04843084 1.00144342
0.04845185 1.00144342
0.04847285 1.00144342
0.04849385 1.00144342
0.04851485 1.00144342
0.04853585 1.00144342
0.04855686 1.00144342
0.04857786 1.00144342
0.04859886 1.00144342
0.04861986 1.00144342
0.04864086 1.00144342
0.04866187 1.00144342
0.04868287 1.00144342
0.04870387 1.00144342
0.04872487 1.00144342
0.04874587 1.00144342
0.04876688 1.00144342
0.04878788 1.00144342
0.04880888 1.00144342
0.04882988 1.00144342
0.04885089 1.00144342
0.04887189 1.00144342
0.04889289 1.00144342
0.04891389 1.00144342
0.04893489 1.00144342
0.04895590 1.00144342
0.04897690 1.00144342
0.04899790 1.00144342
0.04901890 1.00144342
0.04903990 1.00144342
0.04906091 1.00144342
0.04908191 1.00144342
0.04910291 1.00144342
0.04912391 1.00144342
0.04914491 1.00144342
0.04916592 1.00144342
0.04918692 1.00144342
0.04920792 1.00144342
0.04922892 1.00144342
0.04924992 1.00144342
0.04927093 1.00144342
0.04929193 1.00144342
0.04931293 1.00144342
0.04933393 1.00144342
0.04935494 1.00144342
0.04937594 1.00144342
0.04939694 1.00144342
0.04941794 1.00144342
0.04943894 1.00144342
0.04945995 1.00144342
0.04948095 1.00144342
0.04950195 1.00144342
0.04952295 1.00144342
0.04954395 1.00144342
0.04956496 1.00144342
0.04958596 1.00144342
0.04960696 1.00144342
0.04962796 1.00144342
0.04964896 1.00144342
0.04966997 1.00144342
0.04969097 1.00144342
0.04971197 1.00144342
0.04973297 1.00144342
0.04975398 1.00144342
0.04977498 1.00144342
0.04979598 1.00144342
0.04981698 1.00144342
0.04983798 1.00144342
0.04985899 1.00144342
0.04987999 1.00144342
0.04990099 1.00144342
0.04992199 1.00144342
0.04994299 1.00144342
0.04996400 1.00144342
0.04998500 1.00144342
0.05000600 1.00144342
0.05002700 1.00144342
0.05004800 1.00144342
0.05006901 1.00144342
0.05009001 1.00144342
0.05011101 1.00144342
0.05013201 1.00144342
0.05015302 1.00144342
0.05017402 1.00144342
0.05019502 1.00144342
0.05021602 1.00144342
0.05023702 1.00144342
0.05025803 1.00144342
0.05027903 1.00144342
0.05030003 1.00144342
0.05032103 1.00144342
0.05034203 1.00144342
0.05036304 1.00144342
0.05038404 1.00144342
0.05040504 1.00144342
0.05042604 1.00144342
0.05044704 1.00144342
0.05046805 1.00144342
0.05048905 1.00144342
0.05051005 1.00144342
0.05053105 1.00144342
0.05055206 1.00144342
0.05057306 1.00144342
0.05059406 1.00144342
0.05061506 1.00144342
0.05063606 1.00144342
0.05065707 1.00144342
0.05067807 1.00144342
0.05069907 1.00144342
0.05072007 1.00144342
0.05074107 1.00144342
0.05076208 1.00144342
0.05078308 1.00144342
0.05080408 1.00144342
0.05082508 1.00144342
0.05084608 1.00144342
0.05086709 1.00144342
0.05088809 1.00144342
0.05090909 1.00144342
0.05093009 1.00144342
0.05095110 1.00144342
0.05097210 1.00144342
0.05099310 1.00144342
0.05101410 1.00144342
0.05103510 1.00144342
0.05105611 1.00144342
0.05107711 1.00144342
0.05109811 1.00144342
0.05111911 1.00144342
0.05114011 1.00144342
0.05116112 1.00144342
0.05118212 1.00144342
0.05120312 1.00144342
0.05122412 1.00144342
0.05124512 1.00144342
0.05126613 1.00144342
0.05128713 1.00144342
0.05130813 1.00144342
0.05132913 1.00144342
0.05135014 1.00144342
0.05137114 1.00144342
0.05139214 1.00144342
0.05141314 1.00144342
0.05143414 1.00144342
0.05145515 1.00144342
0.05147615 1.00144342
0.05149715 1.00144342
0.05151815 1.00144342
0.05153915 1.00144342
0.05156016 1.00144342
0.05158116 1.00144342
0.05160216 1.00144342
0.05162316 1.00144342
0.05164416 1.00144342
0.05166517 1.00144342
0.05168617 1.00144342
0.05170717 1.00144342
0.05172817 1.00144342
0.05174917 1.00144342
0.05177018 1.00144342
0.05179118 1.00144342
0.05181218 1.00144342
0.05183318 1.00144342
0.05185419 1.00144342
0.05187519 1.00144342
0.05189619 1.00144342
0.05191719 1.00144342
0.05193819 1.00144342
0.05195920 1.00144342
0.05198020 1.00144342
0.05200120 1.00144342
0.05202220 1.00144342
0.05204320 1.00144342
0.05206421 1.00144342
0.05208521 1.00144342
0.05210621 1.00144342
0.05212721 1.00144342
0.05214821 1.00144342
0.05216922 1.00144342
0.05219022 1.00144342
0.05221122 1.00144342
0.05223222 1.00144342
0.05225323 1.00144342
0.05227423 1.00144342
0.05229523 1.00144342
0.05231623 1.00144342
0.05233723 1.00144342
0.05235824 1.00144342
0.05237924 1.00144342
0.05240024 1.00144342
0.05242124 1.00144342
0.05244224 1.00144342
0.05246325 1.00144342
0.05248425 1.00144342
0.05250525 1.00144342
0.05252625 1.00144342
0.05254725 1.00144342
0.05256826 1.00144342
0.05258926 1.00144342
0.05261026 1.00144342
0.05263126 1.00144342
0.05265227 1.00144342
0.05267327 1.00144342
0.05269427 1.00144342
0.05271527 1.00144342
0.05273627 1.00144342
0.05275728 1.00144342
0.05277828 1.00144342
0.05279928 1.00144342
0.05282028 1.00144342
0.05284128 1.00144342
0.05286229 1.00144342
0.05288329 1.00144342
0.05290429 1.00144342
0.05292529 1.00144342
0.05294629 1.00144342
0.05296730 1.00144342
0.05298830 1.00144342
0.05300930 1.00144342
0.05303030 1.00144342
0.05305131 1.00144342
0.05307231 1.00144342
0.05309331 1.00144342
0.05311431 1.00144342
0.05313531 1.00144342
0.05315632 1.00144342
0.05317732 1.00144342
0.05319832 1.00144342
0.05321932 1.00144342
0.05324032 1.00144342
0.05326133 1.00144342
0.05328233 1.00144342
0.05330333 1.00144342
0.05332433 1.00144342
0.05334533 1.00144342
0.05336634 1.00144342
0.05338734 1.00144342
0.05340834 1.00144342
0.05342934 1.00144342
0.05345035 1.00144342
0.05347135 1.00144342
0.05349235 1.00144342
0.05351335 1.00144342
0.05353435 1.00144342
0.05355536 1.00144342
0.05357636 1.00144342
0.05359736 1.00144342
0.05361836 1.00144342
0.05363936 1.00144342
0.05366037 1.00144342
0.05368137 1.00144342
0.05370237 1.00144342
0.05372337 1.00144342
0.05374437 1.00144342
0.05376538 1.00144342
0.05378638 1.00144342
0.05380738 1.00144342
0.05382838 1.00144342
0.05384938 1.00144342
0.05387039 1.00144342
0.05389139 1.00144342
0.05391239 1.00144342
0.05393339 1.00144342
0.05395440 1.00144342
0.05397540 1.00144342
0.05399640 1.00144342
0.05401740 1.00144342
0.05403840 1.00144342
0.05405941 1.00144342
0.05408041 1.00144342
0.05410141 1.00144342
0.05412241 1.00144342
0.05414341 1.00144342
0.05416442 1.00144342
0.05418542 1.00144342
0.05420642 1.00144342
0.05422742 1.00144342
0.05424842 1.00144342
0.05426943 1.00144342
0.05429043 1.00144342
0.05431143 1.00144342
0.05433243 1.00144342
0.05435344 1.00144342
0.05437444 1.00144342
0.05439544 1.00144342
0.05441644 1.00144342
0.05443744 1.00144342
0.05445845 1.00144342
0.05447945 1.00144342
0.05450045 1.00144342
0.05452145 1.00144342
0.05454245 1.00144342
0.05456346 1.00144342
0.05458446 1.00144342
0.05460546 1.00144342
0.05462646 1.00144342
0.05464746 1.00144342
0.05466847 1.00144342
0.05468947 1.00144342
0.05471047 1.00144342
0.05473147 1.00144342
0.05475248 1.00144342
0.05477348 1.00144342
0.05479448 1.00144342
0.05481548 1.00144342
0.05483648 1.00144342
0.05485749 1.00144342
0.05487849 1.00144342
0.05489949 1.00144342
0.05492049 1.00144342
0.05494149 1.00144342
0.05496250 1.00144342
0.05498350 1.00144342
0.05500450 1.00144342
0.05502550 1.00144342
0.05504650 1.00144342
0.05506751 1.00144342
0.05508851 1.00144342
0.05510951 1.00144342
0.05513051 1.00144342
0.05515152 1.00144342
0.05517252 1.00144342
0.05519352 1.00144342
0.05521452 1.00144342
0.05523552 1.00144342
0.05525653 1.00144342
0.05527753 1.00144342
0.05529853 1.00144342
0.05531953 1.00144342
0.05534053 1.00144342
0.05536154 1.00144342
0.05538254 1.00144342
0.05540354 1.00144342
0.05542454 1.00144342
0.05544554 1.00144342
0.05546655 1.00144342
0.05548755 1.00144342
0.05550855 1.00144342
0.05552955 1.00144342
0.05555056 1.00144342
0.05557156 1.00144342
0.05559256 1.00144342
0.05561356 1.00144342
0.05563456 1.00144342
0.05565557 1.00144342
0.05567657 1.00144342
0.05569757 1.00144342
0.05571857 1.00144342
0.05573957 1.00144342
0.05576058 1.00144342
0.05578158 1.00144342
0.05580258 1.00144342
0.05582358 1.00144342
0.05584458 1.00144342
0.05586559 1.00144342
0.05588659 1.00144342
0.05590759 1.00144342
0.05592859 1.00144342
0.05594959 1.00144342
0.05597060 1.00144342
0.05599160 1.00144342
0.05601260 1.00144342
0.05603360 1.00144342
0.05605461 1.00144342
0.05607561 1.00144342
0.05609661 1.00144342
0.05611761 1.00144342
0.05613861 1.00144342
0.05615962 1.00144342
0.05618062 1.00144342
0.05620162 1.00144342
0.05622262 1.00144342
0.05624362 1.00144342
0.05626463 1.00144342
0.05628563 1.00144342
0.05630663 1.00144342
0.05632763 1.00144342
0.05634863 1.00144342
0.05636964 1.00144342
0.05639064 1.00144342
0.05641164 1.00144342
0.05643264 1.00144342
0.05645365 1.00144342
0.05647465 1.00144342
0.05649565 1.00144342
0.05651665 1.00144342
0.05653765 1.00144342
0.05655866 1.00144342
0.05657966 1.00144342
0.05660066 1.00144342
0.05662166 1.00144342
0.05664266 1.00144342
0.05666367 1.00144342
0.05668467 1.00144342
0.05670567 1.00144342
0.05672667 1.00144342
0.05674767 1.00144342
0.05676868 1.00144342
0.05678968 1.00144342
0.05681068 1.00144342
0.05683168 1.00144342
0.05685269 1.00144342
0.05687369 1.00144342
0.05689469 1.00144342
0.05691569 1.00144342
0.05693669 1.00144342
0.05695770 1.00144342
0.05697870 1.00144342
0.05699970 1.00144342
0.05702070 1.00144342
0.05704170 1.00144342
0.05706271 1.00144342
0.05708371 1.00144342
0.05710471 1.00144342
0.05712571 1.00144342
0.05714671 1.00144342
0.05716772 1.00144342
0.05718872 1.00144342
0.05720972 1.00144342
0.05723072 1.00144342
0.05725173 1.00144342
0.05727273 1.00144342
0.05729373 1.00144342
0.05731473 1.00144342
0.05733573 1.00144342
0.05735674 1.00144342
0.05737774 1.00144342
0.05739874 1.00144342
0.05741974 1.00144342
0.05744074 1.00144342
0.05746175 1.00144342
0.05748275 1.00144342
0.05750375 1.00144342
0.05752475 1.00144342
0.05754575 1.00144342
0.05756676 1.00144342
0.05758776 1.00144342
0.05760876 1.00144342
0.05762976 1.00144342
0.05765077 1.00144342
0.05767177 1.00144342
0.05769277 1.00144342
0.05771377 1.00144342
0.05773477 1.00144342
0.05775578 1.00144342
0.05777678 1.00144342
0.05779778 1.00144342
0.05781878 1.00144342
0.05783978 1.00144342
0.05786079 1.00144342
0.05788179 1.00144342
0.05790279 1.00144342
0.05792379 1.00144342
0.05794479 1.00144342
0.05796580 1.00144342
0.05798680 1.00144342
0.05800780 1.00144342
0.05802880 1.00144342
0.05804980 1.00144342
0.05807081 1.00144342
0.05809181 1.00144342
0.05811281 1.00144342
0.05813381 1.00144342
0.05815482 1.00144342
0.05817582 1.00144342
0.05819682 1.00144342
0.05821782 1.00144342
0.05823882 1.00144342
0.05825983 1.00144342
0.05828083 1.00144342
0.05830183 1.00144342
0.05832283 1.00144342
0.05834383 1.00144342
0.05836484 1.00144342
0.05838584 1.00144342
0.05840684 1.00144342
0.05842784 1.00144342
0.05844884 1.00144342
0.05846985 1.00144342
0.05849085 1.00144342
0.05851185 1.00144342
0.05853285 1.00144342
0.05855386 1.00144342
0.05857486 1.00144342
0.05859586 1.00144342
0.05861686 1.00144342
0.05863786 1.00144342
0.05865887 1.00144342
0.05867987 1.00144342
0.05870087 1.00144342
0.05872187 1.00144342
0.05874287 1.00144342
0.05876388 1.00144342
0.05878488 1.00144342
0.05880588 1.00144342
0.05882688 1.00144342
0.05884788 1.00144342
0.05886889 1.00144342
0.05888989 1.00144342
0.05891089 1.00144342
0.05893189 1.00144342
0.05895290 1.00144342
0.05897390 1.00144342
0.05899490 1.00144342
0.05901590 1.00144342
0.05903690 1.00144342
0.05905791 1.00144342
0.05907891 1.00144342
0.05909991 1.00144342
0.05912091 1.00144342
0.05914191 1.00144342
0.05916292 1.00144342
0.05918392 1.00144342
0.05920492 1.00144342
0.05922592 1.00144342
0.05924692 1.00144342
0.05926793 1.00144342
0.05928893 1.00144342
0.05930993 1.00144342
0.05933093 1.00144342
0.05935194 1.00144342
0.05937294 1.00144342
0.05939394 1.00144342
0.05941494 1.00144342
0.05943594 1.00144342
0.05945695 1.00144342
0.05947795 1.00144342
0.05949895 1.00144342
0.05951995 1.00144342
0.05954095 1.00144342
0.05956196 1.00144342
0.05958296 1.00144342
0.05960396 1.00144342
0.05962496 1.00144342
0.05964596 1.00144342
0.05966697 1.00144342
0.05968797 1.00144342
0.05970897 1.00144342
0.05972997 1.00144342
0.05975098 1.00144342
0.05977198 1.00144342
0.05979298 1.00144342
0.05981398 1.00144342
0.05983498 1.00144342
0.05985599 1.00144342
0.05987699 1.00144342
0.05989799 1.00144342
0.05991899 1.00144342
0.05993999 1.00144342
0.05996100 1.00144342
0.05998200 1.00144342
0.06000300 1.00144342
0.06002400 1.00144342
0.06004500 1.00144342
0.06006601 1.00144342
0.06008701 1.00144342
0.06010801 1.00144342
0.06012901 1.00144342
0.06015002 1.00144342
0.06017102 1.00144342
0.06019202 1.00144342
0.06021302 1.00144342
0.06023402 1.00144342
0.06025503 1.00144342
0.06027603 1.00144342
0.06029703 1.00144342
0.06031803 1.00144342
0.06033903 1.00144342
0.06036004 1.00144342
0.06038104 1.00144342
0.06040204 1.00144342
0.06042304 1.00144342
0.06044404 1.00144342
0.06046505 1.00144342
0.06048605 1.00144342
0.06050705 1.00144342
0.06052805 1.00144342
0.06054905 1.00144342
0.06057006 1.00144342
0.06059106 1.00144342
0.06061206 1.00144342
0.06063306 1.00144342
0.06065407 1.00144342
0.06067507 1.00144342
0.06069607 1.00144342
0.06071707 1.00144342
0.06073807 1.00144342
0.06075908 1.00144342
0.06078008 1.00144342
0.06080108 1.00144342
0.06082208 1.00144342
0.06084308 1.00144342
0.06086409 1.00144342
0.06088509 1.00144342
0.06090609 1.00144342
0.06092709 1.00144342
0.06094809 1.00144342
0.06096910 1.00144342
0.06099010 1.00144342
0.06101110 1.00144342
0.06103210 1.00144342
0.06105311 1.00144342
0.06107411 1.00144342
0.06109511 1.00144342
0.06111611 1.00144342
0.06113711 1.00144342
0.06115812 1.00144342
0.06117912 1.00144342
0.06120012 1.00144342
0.06122112 1.00144342
0.06124212 1.00144342
0.06126313 1.00144342
0.06128413 1.00144342
0.06130513 1.00144342
0.06132613 1.00144342
0.06134713 1.00144342
0.06136814 1.00144342
0.06138914 1.00144342
0.06141014 1.00144342
0.06143114 1.00144342
0.06145215 1.00144342
0.06147315 1.00144342
0.06149415 1.00144342
0.06151515 1.00144342
0.06153615 1.00144342
0.06155716 1.00144342
0.06157816 1.00144342
0.06159916 1.00144342
0.06162016 1.00144342
0.06164116 1.00144342
0.06166217 1.00144342
0.06168317 1.00144342
0.06170417 1.00144342
0.06172517 1.00144342
0.06174617 1.00144342
0.06176718 1.00144342
0.06178818 1.00144342
0.06180918 1.00144342
0.06183018 1.00144342
0.06185119 1.00144342
0.06187219 1.00144342
0.06189319 1.00144342
0.06191419 1.00144342
0.06193519 1.00144342
0.06195620 1.00144342
0.06197720 1.00144342
0.06199820 1.00144342
0.06201920 1.00144342
0.06204020 1.00144342
0.06206121 1.00144342
0.06208221 1.00144342
0.06210321 1.00144342
0.06212421 1.00144342
0.06214521 1.00144342
0.06216622 1.00144342
0.06218722 1.00144342
0.06220822 1.00144342
0.06222922 1.00144342
0.06225023 1.00144342
0.06227123 1.00144342
0.06229223 1.00144342
0.06231323 1.00144342
0.06233423 1.00144342
0.06235524 1.00144342
0.06237624 1.00144342
0.06239724 1.00144342
0.06241824 1.00144342
0.06243924 1.00144342
0.06246025 1.00144342
0.06248125 1.00144342
0.06250225 1.00144342
0.06252325 1.00144342
0.06254425 1.00144342
0.06256526 1.00144342
0.06258626 1.00144342
0.06260726 1.00144342
0.06262826 1.00144342
0.06264926 1.00144342
0.06267027 1.00144342
0.06269127 1.00144342
0.06271227 1.00144342
0.06273327 1.00144342
0.06275428 1.00144342
0.06277528 1.00144342
0.06279628 1.00144342
0.06281728 1.00144342
0.06283828 1.00144342
0.06285929 1.00144342
0.06288029 1.00144342
0.06290129 1.00144342
0.06292229 1.00144342
0.06294329 1.00144342
0.06296430 1.00144342
0.06298530 1.00144342
0.06300630 1.00144342
0.06302730 1.00144342
0.06304830 1.00144342
0.06306931 1.00144342
0.06309031 1.00144342
0.06311131 1.00144342
0.06313231 1.00144342
0.06315332 1.00144342
0.06317432 1.00144342
0.06319532 1.00144342
0.06321632 1.00144342
0.06323732 1.00144342
0.06325833 1.00144342
0.06327933 1.00144342
0.06330033 1.00144342
0.06332133 1.00144342
0.06334233 1.00144342
0.06336334 1.00144342
0.06338434 1.00144342
0.06340534 1.00144342
0.06342634 1.00144342
0.06344734 1.00144342
0.06346835 1.00144342
0.06348935 1.00144342
0.06351035 1.00144342
0.06353135 1.00144342
0.06355236 1.00144342
0.06357336 1.00144342
0.06359436 1.00144342
0.06361536 1.00144342
0.06363636 1.00144342
0.06365737 1.00144342
0.06367837 1.00144342
0.06369937 1.00144342
0.06372037 1.00144342
0.06374137 1.00144342
0.06376238 1.00144342
0.06378338 1.00144342
0.06380438 1.00144342
0.06382538 1.00144342
0.06384638 1.00144342
0.06386739 1.00144342
0.06388839 1.00144342
0.06390939 1.00144342
0.06393039 1.00144342
0.06395140 1.00144342
0.06397240 1.00144342
0.06399340 1.00144342
0.06401440 1.00144342
0.06403540 1.00144342
0.06405641 1.00144342
0.06407741 1.00144342
0.06409841 1.00144342
0.06411941 1.00144342
0.06414041 1.00144342
0.06416142 1.00144342
0.06418242 1.00144342
0.06420342 1.00144342
0.06422442 1.00144342
0.06424542 1.00144342
0.06426643 1.00144342
0.06428743 1.00144342
0.06430843 1.00144342
0.06432943 1.00144342
0.06435044 1.00144342
0.06437144 1.00144342
0.06439244 1.00144342
0.06441344 1.00144342
0.06443444 1.00144342
0.06445545 1.00144342
0.06447645 1.00144342
0.06449745 1.00144342
0.06451845 1.00144342
0.06453945 1.00144342
0.06456046 1.00144342
0.06458146 1.00144342
0.06460246 1.00144342
0.06462346 1.00144342
0.06464446 1.00144342
0.06466547 1.00144342
0.06468647 1.00144342
0.06470747 1.00144342
0.06472847 1.00144342
0.06474947 1.00144342
0.06477048 1.00144342
0.06479148 1.00144342
0.06481248 1.00144342
0.06483348 1.00144342
0.06485449 1.00144342
0.06487549 1.00144342
0.06489649 1.00144342
0.06491749 1.00144342
0.06493849 1.00144342
0.06495950 1.00144342
0.06498050 1.00144342
0.06500150 1.00144342
0.06502250 1.00144342
0.06504350 1.00144342
0.06506451 1.00144342
0.06508551 1.00144342
0.06510651 1.00144342
0.06512751 1.00144342
0.06514851 1.00144342
0.06516952 1.00144342
0.06519052 1.00144342
0.06521152 1.00144342
0.06523252 1.00144342
0.06525353 1.00144342
0.06527453 1.00144342
0.06529553 1.00144342
0.06531653 1.00144342
0.06533753 1.00144342
0.06535854 1.00144342
0.06537954 1.00144342
0.06540054 1.00144342
0.06542154 1.00144342
0.06544254 1.00144342
0.06546355 1.00144342
0.06548455 1.00144342
0.06550555 1.00144342
0.06552655 1.00144342
0.06554755 1.00144342
0.06556856 1.00144342
0.06558956 1.00144342
0.06561056 1.00144342
0.06563156 1.00144342
0.06565257 1.00144342
0.06567357 1.00144342
0.06569457 1.00144342
0.06571557 1.00144342
0.06573657 1.00144342
0.06575758 1.00144342
0.06577858 1.00144342
0.06579958 1.00144342
0.06582058 1.00144342
0.06584158 1.00144342
0.06586259 1.00144342
0.06588359 1.00144342
0.06590459 1.00144342
0.06592559 1.00144342
0.06594659 1.00144342
0.06596760 1.00144342
0.06598860 1.00144342
0.06600960 1.00144342
0.06603060 1.00144342
0.06605161 1.00144342
0.06607261 1.00144342
0.06609361 1.00144342
0.06611461 1.00144342
0.06613561 1.00144342
0.06615662 1.00144342
0.06617762 1.00144342
0.06619862 1.00144342
0.06621962 1.00144342
0.06624062 1.00144342
0.06626163 1.00144342
0.06628263 1.00144342
0.06630363 1.00144342
0.06632463 1.00144342
0.06634563 1.00144342
0.06636664 1.00144342
0.06638764 1.00144342
0.06640864 1.00144342
0.06642964 1.00144342
0.06645065 1.00144342
0.06647165 1.00144342
0.06649265 1.00144342
0.06651365 1.00144342
0.06653465 1.00144342
0.06655566 1.00144342
0.06657666 1.00144342
0.06659766 1.00144342
0.06661866 1.00144342
0.06663966 1.00144342
0.06666067 1.00144342
0.06668167 1.00144342
0.06670267 1.00144342
0.06672367 1.00144342
0.06674467 1.00144342
0.06676568 1.00144342
0.06678668 1.00144342
0.06680768 1.00144342
0.06682868 1.00144342
0.06684968 1.00144342
0.06687069 1.00144342
0.06689169 1.00144342
0.06691269 1.00144342
0.06693369 1.00144342
0.06695470 1.00144342
0.06697570 1.00144342
0.06699670 1.00144342
0.06701770 1.00144342
0.06703870 1.00144342
0.06705971 1.00144342
0.06708071 1.00144342
0.06710171 1.00144342
0.06712271 1.00144342
0.06714371 1.00144342
0.06716472 1.00144342
0.06718572 1.00144342
0.06720672 1.00144342
0.06722772 1.00144342
0.06724872 1.00144342
0.06726973 1.00144342
0.06729073 1.00144342
0.06731173 1.00144342
0.06733273 1.00144342
0.06735374 1.00144342
0.06737474 1.00144342
0.06739574 1.00144342
0.06741674 1.00144342
0.06743774 1.00144342
0.06745875 1.00144342
0.06747975 1.00144342
0.06750075 1.00144342
0.06752175 1.00144342
0.06754275 1.00144342
0.06756376 1.00144342
0.06758476 1.00144342
0.06760576 1.00144342
0.06762676 1.00144342
0.06764776 1.00144342
0.06766877 1.00144342
0.06768977 1.00144342
0.06771077 1.00144342
0.06773177 1.00144342
0.06775278 1.00144342
0.06777378 1.00144342
0.06779478 1.00144342
0.06781578 1.00144342
0.06783678 1.00144342
0.06785779 1.00144342
0.06787879 1.00144342
0.06789979 1.00144342
0.06792079 1.00144342
0.06794179 1.00144342
0.06796280 1.00144342
0.06798380 1.00144342
0.06800480 1.00144342
0.06802580 1.00144342
0.06804680 1.00144342
0.06806781 1.00144342
0.06808881 1.00144342
0.06810981 1.00144342
0.06813081 1.00144342
0.06815182 1.00144342
0.06817282 1.00144342
0.06819382 1.00144342
0.06821482 1.00144342
0.06823582 1.00144342
0.06825683 1.00144342
0.06827783 1.00144342
0.06829883 1.00144342
0.06831983 1.00144342
0.06834083 1.00144342
0.06836184 1.00144342
0.06838284 1.00144342
0.06840384 1.00144342
0.06842484 1.00144342
0.06844584 1.00144342
0.06846685 1.00144342
0.06848785 1.00144342
0.06850885 1.00144342
0.06852985 1.00144342
0.06855086 1.00144342
0.06857186 1.00144342
0.06859286 1.00144342
0.06861386 1.00144342
0.06863486 1.00144342
0.06865587 1.00144342
0.06867687 1.00144342
0.06869787 1.00144342
0.06871887 1.00144342
0.06873987 1.00144342
0.06876088 1.00144342
0.06878188 1.00144342
0.06880288 1.00144342
0.06882388 1.00144342
0.06884488 1.00144342
0.06886589 1.00144342
0.06888689 1.00144342
0.06890789 1.00144342
0.06892889 1.00144342
0.06894989 1.00144342
0.06897090 1.00144342
0.06899190 1.00144342
0.06901290 1.00144342
0.06903390 1.00144342
0.06905491 1.00144342
0.06907591 1.00144342
0.06909691 1.00144342
0.06911791 1.00144342
0.06913891 1.00144342
0.06915992 1.00144342
0.06918092 1.00144342
0.06920192 1.00144342
0.06922292 1.00144342
0.06924392 1.00144342
0.06926493 1.00144342
0.06928593 1.00144342
0.06930693 1.00144342
0.06932793 1.00144342
0.06934893 1.00144342
0.06936994 1.00144342
0.06939094 1.00144342
0.06941194 1.00144342
0.06943294 1.00144342
0.06945395 1.00144342
0.06947495 1.00144342
0.06949595 1.00144342
0.06951695 1.00144342
0.06953795 1.00144342
0.06955896 1.00144342
0.06957996 1.00144342
0.06960096 1.00144342
0.06962196 1.00144342
0.06964296 1.00144342
0.06966397 1.00144342
0.06968497 1.00144342
0.06970597 1.00144342
0.06972697 1.00144342
0.06974797 1.00144342
0.06976898 1.00144342
0.06978998 1.00144342
0.06981098 1.00144342
0.06983198 1.00144342
0.06985299 1.00144342
0.06987399 1.00144342
0.06989499 1.00144342
0.06991599 1.00144342
0.06993699 1.00144342
0.06995800 1.00144342
0.06997900 1.00144342
0.07000000 1.00144342
0.07002100 1.00144342
0.07004200 1.00144342
0.07006301 1.00144342
0.07008401 1.00144342
0.07010501 1.00144342
0.07012601 1.00144342
0.07014701 1.00144342
0.07016802 1.00144342
0.07018902 1.00144342
0.07021002 1.00144342
0.07023102 1.00144342
0.07025203 1.00144342
0.07027303 1.00144342
0.07029403 1.00144342
0.07031503 1.00144342
0.07033603 1.00144342
0.07035704 1.00144342
0.07037804 1.00144342
0.07039904 1.00144342
0.07042004 1.00144342
0.07044104 1.00144342
0.07046205 1.00144342
0.07048305 1.00144342
0.07050405 1.00144342
0.07052505 1.00144342
0.07054605 1.00144342
0.07056706 1.00144342
0.07058806 1.00144342
0.07060906 1.00144342
0.07063006 1.00144342
0.07065107 1.00144342
0.07067207 1.00144342
0.07069307 1.00144342
0.07071407 1.00144342
0.07073507 1.00144342
0.07075608 1.00144342
0.07077708 1.00144342
0.07079808 1.00144342
0.07081908 1.00144342
0.07084008 1.00144342
0.07086109 1.00144342
0.07088209 1.00144342
0.07090309 1.00144342
0.07092409 1.00144342
0.07094509 1.00144342
0.07096610 1.00144342
0.07098710 1.00144342
0.07100810 1.00144342
0.07102910 1.00144342
0.07105011 1.00144342
0.07107111 1.00144342
0.07109211 1.00144342
0.07111311 1.00144342
0.07113411 1.00144342
0.07115512 1.00144342
0.07117612 1.00144342
0.07119712 1.00144342
0.07121812 1.00144342
0.07123912 1.00144342
0.07126013 1.00144342
0.07128113 1.00144342
0.07130213 1.00144342
0.07132313 1.00144342
0.07134413 1.00144342
0.07136514 1.00144342
0.07138614 1.00144342
0.07140714 1.00144342
0.07142814 1.00144342
0.07144914 1.00144342
0.07147015 1.00144342
0.07149115 1.00144342
0.07151215 1.00144342
0.07153315 1.00144342
0.07155416 1.00144342
0.07157516 1.00144342
0.07159616 1.00144342
0.07161716 1.00144342
0.07163816 1.00144342
0.07165917 1.00144342
0.07168017 1.00144342
0.07170117 1.00144342
0.07172217 1.00144342
0.07174317 1.00144342
0.07176418 1.00144342
0.07178518 1.00144342
0.07180618 1.00144342
0.07182718 1.00144342
0.07184818 1.00144342
0.07186919 1.00144342
0.07189019 1.00144342
0.07191119 1.00144342
0.07193219 1.00144342
0.07195320 1.00144342
0.07197420 1.00144342
0.07199520 1.00144342
0.07201620 1.00144342
0.07203720 1.00144342
0.07205821 1.00144342
0.07207921 1.00144342
0.07210021 1.00144342
0.07212121 1.00144342
0.07214221 1.00144342
0.07216322 1.00144342
0.07218422 1.00144342
0.07220522 1.00144342
0.07222622 1.00144342
0.07224722 1.00144342
0.07226823 1.00144342
0.07228923 1.00144342
0.07231023 1.00144342
0.07233123 1.00144342
0.07235224 1.00144342
0.07237324 1.00144342
0.07239424 1.00144342
0.07241524 1.00144342
0.07243624 1.00144342
0.07245725 1.00144342
0.07247825 1.00144342
0.07249925 1.00144342
0.07252025 1.00144342
0.07254125 1.00144342
0.07256226 1.00144342
0.07258326 1.00144342
0.07260426 1.00144342
0.07262526 1.00144342
0.07264626 1.00144342
0.07266727 1.00144342
0.07268827 1.00144342
0.07270927 1.00144342
0.07273027 1.00144342
0.07275128 1.00144342
0.07277228 1.00144342
0.07279328 1.00144342
0.07281428 1.00144342
0.07283528 1.00144342
0.07285629 1.00144342
0.07287729 1.00144342
0.07289829 1.00144342
0.07291929 1.00144342
0.07294029 1.00144342
0.07296130 1.00144342
0.07298230 1.00144342
0.07300330 1.00144342
0.07302430 1.00144342
0.07304530 1.00144342
0.07306631 1.00144342
0.07308731 1.00144342
0.07310831 1.00144342
0.07312931 1.00144342
0.07315032 1.00144342
0.07317132 1.00144342
0.07319232 1.00144342
0.07321332 1.00144342
0.07323432 1.00144342
0.07325533 1.00144342
0.07327633 1.00144342
0.07329733 1.00144342
0.07331833 1.00144342
0.07333933 1.00144342
0.07336034 1.00144342
0.07338134 1.00144342
0.07340234 1.00144342
0.07342334 1.00144342
0.07344434 1.00144342
0.07346535 1.00144342
0.07348635 1.00144342
0.07350735 1.00144342
0.07352835 1.00144342
0.07354935 1.00144342
0.07357036 1.00144342
0.07359136 1.00144342
0.07361236 1.00144342
0.07363336 1.00144342
0.07365437 1.00144342
0.07367537 1.00144342
0.07369637 1.00144342
0.07371737 1.00144342
0.07373837 1.00144342
0.07375938 1.00144342
0.07378038 1.00144342
0.07380138 1.00144342
0.07382238 1.00144342
0.07384338 1.00144342
0.07386439 1.00144342
0.07388539 1.00144342
0.07390639 1.00144342
0.07392739 1.00144342
0.07394839 1.00144342
0.07396940 1.00144342
0.07399040 1.00144342
0.07401140 1.00144342
0.07403240 1.00144342
0.07405341 1.00144342
0.07407441 1.00144342
0.07409541 1.00144342
0.07411641 1.00144342
0.07413741 1.00144342
0.07415842 1.00144342
0.07417942 1.00144342
0.07420042 1.00144342
0.07422142 1.00144342
0.07424242 1.00144342
0.07426343 1.00144342
0.07428443 1.00144342
0.07430543 1.00144342
0.07432643 1.00144342
0.07434743 1.00144342
0.07436844 1.00144342
0.07438944 1.00144342
0.07441044 1.00144342
0.07443144 1.00144342
0.07445245 1.00144342
0.07447345 1.00144342
0.07449445 1.00144342
0.07451545 1.00144342
0.07453645 1.00144342
0.07455746 1.00144342
0.07457846 1.00144342
0.07459946 1.00144342
0.07462046 1.00144342
0.07464146 1.00144342
0.07466247 1.00144342
0.07468347 1.00144342
0.07470447 1.00144342
0.07472547 1.00144342
0.07474647 1.00144342
0.07476748 1.00144342
0.07478848 1.00144342
0.07480948 1.00144342
0.07483048 1.00144342
0.07485149 1.00144342
0.07487249 1.00144342
0.07489349 1.00144342
0.07491449 1.00144342
0.07493549 1.00144342
0.07495650 1.00144342
0.07497750 1.00144342
0.07499850 1.00144342
0.07501950 1.00144342
0.07504050 1.00144342
0.07506151 1.00144342
0.07508251 1.00144342
0.07510351 1.00144342
0.07512451 1.00144342
0.07514551 1.00144342
0.07516652 1.00144342
0.07518752 1.00144342
0.07520852 1.00144342
0.07522952 1.00144342
0.07525053 1.00144342
0.07527153 1.00144342
0.07529253 1.00144342
0.07531353 1.00144342
0.07533453 1.00144342
0.07535554 1.00144342
0.07537654 1.00144342
0.07539754 1.00144342
0.07541854 1.00144342
0.07543954 1.00144342
0.07546055 1.00144342
0.07548155 1.00144342
0.07550255 1.00144342
0.07552355 1.00144342
0.07554455 1.00144342
0.07556556 1.00144342
0.07558656 1.00144342
0.07560756 1.00144342
0.07562856 1.00144342
0.07564956 1.00144342
0.07567057 1.00144342
0.07569157 1.00144342
0.07571257 1.00144342
0.07573357 1.00144342
0.07575458 1.00144342
0.07577558 1.00144342
0.07579658 1.00144342
0.07581758 1.00144342
0.07583858 1.00144342
0.07585959 1.00144342
0.07588059 1.00144342
0.07590159 1.00144342
0.07592259 1.00144342
0.07594359 1.00144342
0.07596460 1.00144342
0.07598560 1.00144342
0.07600660 1.00144342
0.07602760 1.00144342
0.07604860 1.00144342
0.07606961 1.00144342
0.07609061 1.00144342
0.07611161 1.00144342
0.07613261 1.00144342
0.07615362 1.00144342
0.07617462 1.00144342
0.07619562 1.00144342
0.07621662 1.00144342
0.07623762 1.00144342
0.07625863 1.00144342
0.07627963 1.00144342
0.07630063 1.00144342
0.07632163 1.00144342
0.07634263 1.00144342
0.07636364 1.00144342
0.07638464 1.00144342
0.07640564 1.00144342
0.07642664 1.00144342
0.07644764 1.00144342
0.07646865 1.00144342
0.07648965 1.00144342
0.07651065 1.00144342
0.07653165 1.00144342
0.07655266 1.00144342
0.07657366 1.00144342
0.07659466 1.00144342
0.07661566 1.00144342
0.07663666 1.00144342
0.07665767 1.00144342
0.07667867 1.00144342
0.07669967 1.00144342
0.07672067 1.00144342
0.07674167 1.00144342
0.07676268 1.00144342
0.07678368 1.00144342
0.07680468 1.00144342
0.07682568 1.00144342
0.07684668 1.00144342
0.07686769 1.00144342
0.07688869 1.00144342
0.07690969 1.00144342
0.07693069 1.00144342
0.07695170 1.00144342
0.07697270 1.00144342
0.07699370 1.00144342
0.07701470 1.00144342
0.07703570 1.00144342
0.07705671 1.00144342
0.07707771 1.00144342
0.07709871 1.00144342
0.07711971 1.00144342
0.07714071 1.00144342
0.07716172 1.00144342
0.07718272 1.00144342
0.07720372 1.00144342
0.07722472 1.00144342
0.07724572 1.00144342
0.07726673 1.00144342
0.07728773 1.00144342
0.07730873 1.00144342
0.07732973 1.00144342
0.07735074 1.00144342
0.07737174 1.00144342
0.07739274 1.00144342
0.07741374 1.00144342
0.07743474 1.00144342
0.07745575 1.00144342
0.07747675 1.00144342
0.07749775 1.00144342
0.07751875 1.00144342
0.07753975 1.00144342
0.07756076 1.00144342
0.07758176 1.00144342
0.07760276 1.00144342
0.07762376 1.00144342
0.07764476 1.00144342
0.07766577 1.00144342
0.07768677 1.00144342
0.07770777 1.00144342
0.07772877 1.00144342
0.07774977 1.00144342
0.07777078 1.00144342
0.07779178 1.00144342
0.07781278 1.00144342
0.07783378 1.00144342
0.07785479 1.00144342
0.07787579 1.00144342
0.07789679 1.00144342
0.07791779 1.00144342
0.07793879 1.00144342
0.07795980 1.00144342
0.07798080 1.00144342
0.07800180 1.00144342
0.07802280 1.00144342
0.07804380 1.00144342
0.07806481 1.00144342
0.07808581 1.00144342
0.07810681 1.00144342
0.07812781 1.00144342
0.07814881 1.00144342
0.07816982 1.00144342
0.07819082 1.00144342
0.07821182 1.00144342
0.07823282 1.00144342
0.07825383 1.00144342
0.07827483 1.00144342
0.07829583 1.00144342
0.07831683 1.00144342
0.07833783 1.00144342
0.07835884 1.00144342
0.07837984 1.00144342
0.07840084 1.00144342
0.07842184 1.00144342
0.07844284 1.00144342
0.07846385 1.00144342
0.07848485 1.00144342
0.07850585 1.00144342
0.07852685 1.00144342
0.07854785 1.00144342
0.07856886 1.00144342
0.07858986 1.00144342
0.07861086 1.00144342
0.07863186 1.00144342
0.07865287 1.00144342
0.07867387 1.00144342
0.07869487 1.00144342
0.07871587 1.00144342
0.07873687 1.00144342
0.07875788 1.00144342
0.07877888 1.00144342
0.07879988 1.00144342
0.07882088 1.00144342
0.07884188 1.00144342
0.07886289 1.00144342
0.07888389 1.00144342
0.07890489 1.00144342
0.07892589 1.00144342
0.07894689 1.00144342
0.07896790 1.00144342
0.07898890 1.00144342
0.07900990 1.00144342
0.07903090 1.00144342
0.07905191 1.00144342
0.07907291 1.00144342
0.07909391 1.00144342
0.07911491 1.00144342
0.07913591 1.00144342
0.07915692 1.00144342
0.07917792 1.00144342
0.07919892 1.00144342
0.07921992 1.00144342
0.07924092 1.00144342
0.07926193 1.00144342
0.07928293 1.00144342
0.07930393 1.00144342
0.07932493 1.00144342
0.07934593 1.00144342
0.07936694 1.00144342
0.07938794 1.00144342
0.07940894 1.00144342
0.07942994 1.00144342
0.07945095 1.00144342
0.07947195 1.00144342
0.07949295 1.00144342
0.07951395 1.00144342
0.07953495 1.00144342
0.07955596 1.00144342
0.07957696 1.00144342
0.07959796 1.00144342
0.07961896 1.00144342
0.07963996 1.00144342
0.07966097 1.00144342
0.07968197 1.00144342
0.07970297 1.00144342
0.07972397 1.00144342
0.07974497 1.00144342
0.07976598 1.00144342
0.07978698 1.00144342
0.07980798 1.00144342
0.07982898 1.00144342
0.07984998 1.00144342
0.07987099 1.00144342
0.07989199 1.00144342
0.07991299 1.00144342
0.07993399 1.00144342
0.07995500 1.00144342
0.07997600 1.00144342
0.07999700 1.00144342
0.08001800 1.00144342
0.08003900 1.00144342
0.08006001 1.00144342
0.08008101 1.00144342
0.08010201 1.00144342
0.08012301 1.00144342
0.08014401 1.00144342
0.08016502 1.00144342
0.08018602 1.00144342
0.08020702 1.00144342
0.08022802 1.00144342
0.08024902 1.00144342
0.08027003 1.00144342
0.08029103 1.00144342
0.08031203 1.00144342
0.08033303 1.00144342
0.08035404 1.00144342
0.08037504 1.00144342
0.08039604 1.00144342
0.08041704 1.00144342
0.08043804 1.00144342
0.08045905 1.00144342
0.08048005 1.00144342
0.08050105 1.00144342
0.08052205 1.00144342
0.08054305 1.00144342
0.08056406 1.00144342
0.08058506 1.00144342
0.08060606 1.00144342
0.08062706 1.00144342
0.08064806 1.00144342
0.08066907 1.00144342
0.08069007 1.00144342
0.08071107 1.00144342
0.08073207 1.00144342
0.08075308 1.00144342
0.08077408 1.00144342
0.08079508 1.00144342
0.08081608 1.00144342
0.08083708 1.00144342
0.08085809 1.00144342
0.08087909 1.00144342
0.08090009 1.00144342
0.08092109 1.00144342
0.08094209 1.00144342
0.08096310 1.00144342
0.08098410 1.00144342
0.08100510 1.00144342
0.08102610 1.00144342
0.08104710 1.00144342
0.08106811 1.00144342
0.08108911 1.00144342
0.08111011 1.00144342
0.08113111 1.00144342
0.08115212 1.00144342
0.08117312 1.00144342
0.08119412 1.00144342
0.08121512 1.00144342
0.08123612 1.00144342
0.08125713 1.00144342
0.08127813 1.00144342
0.08129913 1.00144342
0.08132013 1.00144342
0.08134113 1.00144342
0.08136214 1.00144342
0.08138314 1.00144342
0.08140414 1.00144342
0.08142514 1.00144342
0.08144614 1.00144342
0.08146715 1.00144342
0.08148815 1.00144342
0.08150915 1.00144342
0.08153015 1.00144342
0.08155116 1.00144342
0.08157216 1.00144342
0.08159316 1.00144342
0.08161416 1.00144342
0.08163516 1.00144342
0.08165617 1.00144342
0.08167717 1.00144342
0.08169817 1.00144342
0.08171917 1.00144342
0.08174017 1.00144342
0.08176118 1.00144342
0.08178218 1.00144342
0.08180318 1.00144342
0.08182418 1.00144342
0.08184518 1.00144342
0.08186619 1.00144342
0.08188719 1.00144342
0.08190819 1.00144342
0.08192919 1.00144342
0.08195020 1.00144342
0.08197120 1.00144342
0.08199220 1.00144342
0.08201320 1.00144342
0.08203420 1.00144342
0.08205521 1.00144342
0.08207621 1.00144342
0.08209721 1.00144342
0.08211821 1.00144342
0.08213921 1.00144342
0.08216022 1.00144342
0.08218122 1.00144342
0.08220222 1.00144342
0.08222322 1.00144342
0.08224422 1.00144342
0.08226523 1.00144342
0.08228623 1.00144342
0.08230723 1.00144342
0.08232823 1.00144342
0.08234923 1.00144342
0.08237024 1.00144342
0.08239124 1.00144342
0.08241224 1.00144342
0.08243324 1.00144342
0.08245425 1.00144342
0.08247525 1.00144342
0.08249625 1.00144342
0.08251725 1.00144342
0.08253825 1.00144342
0.08255926 1.00144342
0.08258026 1.00144342
0.08260126 1.00144342
0.08262226 1.00144342
0.08264326 1.00144342
0.08266427 1.00144342
0.08268527 1.00144342
0.08270627 1.00144342
0.08272727 1.00144342
0.08274827 1.00144342
0.08276928 1.00144342
0.08279028 1.00144342
0.08281128 1.00144342
0.08283228 1.00144342
0.08285329 1.00144342
0.08287429 1.00144342
0.08289529 1.00144342
0.08291629 1.00144342
0.08293729 1.00144342
0.08295830 1.00144342
0.08297930 1.00144342
0.08300030 1.00144342
0.08302130 1.00144342
0.08304230 1.00144342
0.08306331 1.00144342
0.08308431 1.00144342
0.08310531 1.00144342
0.08312631 1.00144342
0.08314731 1.00144342
0.08316832 1.00144342
0.08318932 1.00144342
0.08321032 1.00144342
0.08323132 1.00144342
0.08325233 1.00144342
0.08327333 1.00144342
0.08329433 1.00144342
0.08331533 1.00144342
0.08333633 1.00144342
0.08335734 1.00144342
0.08337834 1.00144342
0.08339934 1.00144342
0.08342034 1.00144342
0.08344134 1.00144342
0.08346235 1.00144342
0.08348335 1.00144342
0.08350435 1.00144342
0.08352535 1.00144342
0.08354635 1.00144342
0.08356736 1.00144342
0.08358836 1.00144342
0.08360936 1.00144342
0.08363036 1.00144342
0.08365137 1.00144342
0.08367237 1.00144342
0.08369337 1.00144342
0.08371437 1.00144342
0.08373537 1.00144342
0.08375638 1.00144342
0.08377738 1.00144342
0.08379838 1.00144342
0.08381938 1.00144342
0.08384038 1.00144342
0.08386139 1.00144342
0.08388239 1.00144342
0.08390339 1.00144342
0.08392439 1.00144342
0.08394539 1.00144342
0.08396640 1.00144342
0.08398740 1.00144342
0.08400840 1.00144342
0.08402940 1.00144342
0.08405041 1.00144342
0.08407141 1.00144342
0.08409241 1.00144342
0.08411341 1.00144342
0.08413441 1.00144342
0.08415542 1.00144342
0.08417642 1.00144342
0.08419742 1.00144342
0.08421842 1.00144342
0.08423942 1.00144342
0.08426043 1.00144342
0.08428143 1.00144342
0.08430243 1.00144342
0.08432343 1.00144342
0.08434443 1.00144342
0.08436544 1.00144342
0.08438644 1.00144342
0.08440744 1.00144342
0.08442844 1.00144342
0.08444944 1.00144342
0.08447045 1.00144342
0.08449145 1.00144342
0.08451245 1.00144342
0.08453345 1.00144342
0.08455446 1.00144342
0.08457546 1.00144342
0.08459646 1.00144342
0.08461746 1.00144342
0.08463846 1.00144342
0.08465947 1.00144342
0.08468047 1.00144342
0.08470147 1.00144342
0.08472247 1.00144342
0.08474347 1.00144342
0.08476448 1.00144342
0.08478548 1.00144342
0.08480648 1.00144342
0.08482748 1.00144342
0.08484848 1.00144342
0.08486949 1.00144342
0.08489049 1.00144342
0.08491149 1.00144342
0.08493249 1.00144342
0.08495350 1.00144342
0.08497450 1.00144342
0.08499550 1.00144342
0.08501650 1.00144342
0.08503750 1.00144342
0.08505851 1.00144342
0.08507951 1.00144342
0.08510051 1.00144342
0.08512151 1.00144342
0.08514251 1.00144342
0.08516352 1.00144342
0.08518452 1.00144342
0.08520552 1.00144342
0.08522652 1.00144342
0.08524752 1.00144342
0.08526853 1.00144342
0.08528953 1.00144342
0.08531053 1.00144342
0.08533153 1.00144342
0.08535254 1.00144342
0.08537354 1.00144342
0.08539454 1.00144342
0.08541554 1.00144342
0.08543654 1.00144342
0.08545755 1.00144342
0.08547855 1.00144342
0.08549955 1.00144342
0.08552055 1.00144342
0.08554155 1.00144342
0.08556256 1.00144342
0.08558356 1.00144342
0.08560456 1.00144342
0.08562556 1.00144342
0.08564656 1.00144342
0.08566757 1.00144342
0.08568857 1.00144342
0.08570957 1.00144342
0.08573057 1.00144342
0.08575158 1.00144342
0.08577258 1.00144342
0.08579358 1.00144342
0.08581458 1.00144342
0.08583558 1.00144342
0.08585659 1.00144342
0.08587759 1.00144342
0.08589859 1.00144342
0.08591959 1.00144342
0.08594059 1.00144342
0.08596160 1.00144342
0.08598260 1.00144342
0.08600360 1.00144342
0.08602460 1.00144342
0.08604560 1.00144342
0.08606661 1.00144342
0.08608761 1.00144342
0.08610861 1.00144342
0.08612961 1.00144342
0.08615062 1.00144342
0.08617162 1.00144342
0.08619262 1.00144342
0.08621362 1.00144342
0.08623462 1.00144342
0.08625563 1.00144342
0.08627663 1.00144342
0.08629763 1.00144342
0.08631863 1.00144342
0.08633963 1.00144342
0.08636064 1.00144342
0.08638164 1.00144342
0.08640264 1.00144342
0.08642364 1.00144342
0.08644464 1.00144342
0.08646565 1.00144342
0.08648665 1.00144342
0.08650765 1.00144342
0.08652865 1.00144342
0.08654965 1.00144342
0.08657066 1.00144342
0.08659166 1.00144342
0.08661266 1.00144342
0.08663366 1.00144342
0.08665467 1.00144342
0.08667567 1.00144342
0.08669667 1.00144342
0.08671767 1.00144342
0.08673867 1.00144342
0.08675968 1.00144342
0.08678068 1.00144342
0.08680168 1.00144342
0.08682268 1.00144342
0.08684368 1.00144342
0.08686469 1.00144342
0.08688569 1.00144342
0.08690669 1.00144342
0.08692769 1.00144342
0.08694869 1.00144342
0.08696970 1.00144342
0.08699070 1.00144342
0.08701170 1.00144342
0.08703270 1.00144342
0.08705371 1.00144342
0.08707471 1.00144342
0.08709571 1.00144342
0.08711671 1.00144342
0.08713771 1.00144342
0.08715872 1.00144342
0.08717972 1.00144342
0.08720072 1.00144342
0.08722172 1.00144342
0.08724272 1.00144342
0.08726373 1.00144342
0.08728473 1.00144342
0.08730573 1.00144342
0.08732673 1.00144342
0.08734773 1.00144342
0.08736874 1.00144342
0.08738974 1.00144342
0.08741074 1.00144342
0.08743174 1.00144342
0.08745275 1.00144342
0.08747375 1.00144342
0.08749475 1.00144342
0.08751575 1.00144342
0.08753675 1.00144342
0.08755776 1.00144342
0.08757876 1.00144342
0.08759976 1.00144342
0.08762076 1.00144342
0.08764176 1.00144342
0.08766277 1.00144342
0.08768377 1.00144342
0.08770477 1.00144342
0.08772577 1.00144342
0.08774677 1.00144342
0.08776778 1.00144342
0.08778878 1.00144342
0.08780978 1.00144342
0.08783078 1.00144342
0.08785179 1.00144342
0.08787279 1.00144342
0.08789379 1.00144342
0.08791479 1.00144342
0.08793579 1.00144342
0.08795680 1.00144342
0.08797780 1.00144342
0.08799880 1.00144342
0.08801980 1.00144342
0.08804080 1.00144342
0.08806181 1.00144342
0.08808281 1.00144342
0.08810381 1.00144342
0.08812481 1.00144342
0.08814581 1.00144342
0.08816682 1.00144342
0.08818782 1.00144342
0.08820882 1.00144342
0.08822982 1.00144342
0.08825083 1.00144342
0.08827183 1.00144342
0.08829283 1.00144342
0.08831383 1.00144342
0.08833483 1.00144342
0.08835584 1.00144342
0.08837684 1.00144342
0.08839784 1.00144342
0.08841884 1.00144342
0.08843984 1.00144342
0.08846085 1.00144342
0.08848185 1.00144342
0.08850285 1.00144342
0.08852385 1.00144342
0.08854485 1.00144342
0.08856586 1.00144342
0.08858686 1.00144342
0.08860786 1.00144342
0.08862886 1.00144342
0.08864986 1.00144342
0.08867087 1.00144342
0.08869187 1.00144342
0.08871287 1.00144342
0.08873387 1.00144342
0.08875488 1.00144342
0.08877588 1.00144342
0.08879688 1.00144342
0.08881788 1.00144342
0.08883888 1.00144342
0.08885989 1.00144342
0.08888089 1.00144342
0.08890189 1.00144342
0.08892289 1.00144342
0.08894389 1.00144342
0.08896490 1.00144342
0.08898590 1.00144342
0.08900690 1.00144342
0.08902790 1.00144342
0.08904890 1.00144342
0.08906991 1.00144342
0.08909091 1.00144342
0.08911191 1.00144342
0.08913291 1.00144342
0.08915392 1.00144342
0.08917492 1.00144342
0.08919592 1.00144342
0.08921692 1.00144342
0.08923792 1.00144342
0.08925893 1.00144342
0.08927993 1.00144342
0.08930093 1.00144342
0.08932193 1.00144342
0.08934293 1.00144342
0.08936394 1.00144342
0.08938494 1.00144342
0.08940594 1.00144342
0.08942694 1.00144342
0.08944794 1.00144342
0.08946895 1.00144342
0.08948995 1.00144342
0.08951095 1.00144342
0.08953195 1.00144342
0.08955296 1.00144342
0.08957396 1.00144342
0.08959496 1.00144342
0.08961596 1.00144342
0.08963696 1.00144342
0.08965797 1.00144342
0.08967897 1.00144342
0.08969997 1.00144342
0.08972097 1.00144342
0.08974197 1.00144342
0.08976298 1.00144342
0.08978398 1.00144342
0.08980498 1.00144342
0.08982598 1.00144342
0.08984698 1.00144342
0.08986799 1.00144342
0.08988899 1.00144342
0.08990999 1.00144342
0.08993099 1.00144342
0.08995200 1.00144342
0.08997300 1.00144342
0.08999400 1.00144342
0.09001500 1.00144342
0.09003600 1.00144342
0.09005701 1.00144342
0.09007801 1.00144342
0.09009901 1.00144342
0.09012001 1.00144342
0.09014101 1.00144342
0.09016202 1.00144342
0.09018302 1.00144342
0.09020402 1.00144342
0.09022502 1.00144342
0.09024602 1.00144342
0.09026703 1.00144342
0.09028803 1.00144342
0.09030903 1.00144342
0.09033003 1.00144342
0.09035104 1.00144342
0.09037204 1.00144342
0.09039304 1.00144342
0.09041404 1.00144342
0.09043504 1.00144342
0.09045605 1.00144342
0.09047705 1.00144342
0.09049805 1.00144342
0.09051905 1.00144342
0.09054005 1.00144342
0.09056106 1.00144342
0.09058206 1.00144342
0.09060306 1.00144342
0.09062406 1.00144342
0.09064506 1.00144342
0.09066607 1.00144342
0.09068707 1.00144342
0.09070807 1.00144342
0.09072907 1.00144342
0.09075008 1.00144342
0.09077108 1.00144342
0.09079208 1.00144342
0.09081308 1.00144342
0.09083408 1.00144342
0.09085509 1.00144342
0.09087609 1.00144342
0.09089709 1.00144342
0.09091809 1.00144342
0.09093909 1.00144342
0.09096010 1.00144342
0.09098110 1.00144342
0.09100210 1.00144342
0.09102310 1.00144342
0.09104410 1.00144342
0.09106511 1.00144342
0.09108611 1.00144342
0.09110711 1.00144342
0.09112811 1.00144342
0.09114911 1.00144342
0.09117012 1.00144342
0.09119112 1.00144342
0.09121212 1.00144342
0.09123312 1.00144342
0.09125413 1.00144342
0.09127513 1.00144342
0.09129613 1.00144342
0.09131713 1.00144342
0.09133813 1.00144342
0.09135914 1.00144342
0.09138014 1.00144342
0.09140114 1.00144342
0.09142214 1.00144342
0.09144314 1.00144342
0.09146415 1.00144342
0.09148515 1.00144342
0.09150615 1.00144342
0.09152715 1.00144342
0.09154815 1.00144342
0.09156916 1.00144342
0.09159016 1.00144342
0.09161116 1.00144342
0.09163216 1.00144342
0.09165317 1.00144342
0.09167417 1.00144342
0.09169517 1.00144342
0.09171617 1.00144342
0.09173717 1.00144342
0.09175818 1.00144342
0.09177918 1.00144342
0.09180018 1.00144342
0.09182118 1.00144342
0.09184218 1.00144342
0.09186319 1.00144342
0.09188419 1.00144342
0.09190519 1.00144342
0.09192619 1.00144342
0.09194719 1.00144342
0.09196820 1.00144342
0.09198920 1.00144342
0.09201020 1.00144342
0.09203120 1.00144342
0.09205221 1.00144342
0.09207321 1.00144342
0.09209421 1.00144342
0.09211521 1.00144342
0.09213621 1.00144342
0.09215722 1.00144342
0.09217822 1.00144342
0.09219922 1.00144342
0.09222022 1.00144342
0.09224122 1.00144342
0.09226223 1.00144342
0.09228323 1.00144342
0.09230423 1.00144342
0.09232523 1.00144342
0.09234623 1.00144342
0.09236724 1.00144342
0.09238824 1.00144342
0.09240924 1.00144342
0.09243024 1.00144342
0.09245125 1.00144342
0.09247225 1.00144342
0.09249325 1.00144342
0.09251425 1.00144342
0.09253525 1.00144342
0.09255626 1.00144342
0.09257726 1.00144342
0.09259826 1.00144342
0.09261926 1.00144342
0.09264026 1.00144342
0.09266127 1.00144342
0.09268227 1.00144342
0.09270327 1.00144342
0.09272427 1.00144342
0.09274527 1.00144342
0.09276628 1.00144342
0.09278728 1.00144342
0.09280828 1.00144342
0.09282928 1.00144342
0.09285029 1.00144342
0.09287129 1.00144342
0.09289229 1.00144342
0.09291329 1.00144342
0.09293429 1.00144342
0.09295530 1.00144342
0.09297630 1.00144342
0.09299730 1.00144342
0.09301830 1.00144342
0.09303930 1.00144342
0.09306031 1.00144342
0.09308131 1.00144342
0.09310231 1.00144342
0.09312331 1.00144342
0.09314431 1.00144342
0.09316532 1.00144342
0.09318632 1.00144342
0.09320732 1.00144342
0.09322832 1.00144342
0.09324932 1.00144342
0.09327033 1.00144342
0.09329133 1.00144342
0.09331233 1.00144342
0.09333333 1.00144342
0.09335434 1.00144342
0.09337534 1.00144342
0.09339634 1.00144342
0.09341734 1.00144342
0.09343834 1.00144342
0.09345935 1.00144342
0.09348035 1.00144342
0.09350135 1.00144342
0.09352235 1.00144342
0.09354335 1.00144342
0.09356436 1.00144342
0.09358536 1.00144342
0.09360636 1.00144342
0.09362736 1.00144342
0.09364836 1.00144342
0.09366937 1.00144342
0.09369037 1.00144342
0.09371137 1.00144342
0.09373237 1.00144342
0.09375338 1.00144342
0.09377438 1.00144342
0.09379538 1.00144342
0.09381638 1.00144342
0.09383738 1.00144342
0.09385839 1.00144342
0.09387939 1.00144342
0.09390039 1.00144342
0.09392139 1.00144342
0.09394239 1.00144342
0.09396340 1.00144342
0.09398440 1.00144342
0.09400540 1.00144342
0.09402640 1.00144342
0.09404740 1.00144342
0.09406841 1.00144342
0.09408941 1.00144342
0.09411041 1.00144342
0.09413141 1.00144342
0.09415242 1.00144342
0.09417342 1.00144342
0.09419442 1.00144342
0.09421542 1.00144342
0.09423642 1.00144342
0.09425743 1.00144342
0.09427843 1.00144342
0.09429943 1.00144342
0.09432043 1.00144342
0.09434143 1.00144342
0.09436244 1.00144342
0.09438344 1.00144342
0.09440444 1.00144342
0.09442544 1.00144342
0.09444644 1.00144342
0.09446745 1.00144342
0.09448845 1.00144342
0.09450945 1.00144342
0.09453045 1.00144342
0.09455146 1.00144342
0.09457246 1.00144342
0.09459346 1.00144342
0.09461446 1.00144342
0.09463546 1.00144342
0.09465647 1.00144342
0.09467747 1.00144342
0.09469847 1.00144342
0.09471947 1.00144342
0.09474047 1.00144342
0.09476148 1.00144342
0.09478248 1.00144342
0.09480348 1.00144342
0.09482448 1.00144342
0.09484548 1.00144342
0.09486649 1.00144342
0.09488749 1.00144342
0.09490849 1.00144342
0.09492949 1.00144342
0.09495050 1.00144342
0.09497150 1.00144342
0.09499250 1.00144342
0.09501350 1.00144342
0.09503450 1.00144342
0.09505551 1.00144342
0.09507651 1.00144342
0.09509751 1.00144342
0.09511851 1.00144342
0.09513951 1.00144342
0.09516052 1.00144342
0.09518152 1.00144342
0.09520252 1.00144342
0.09522352 1.00144342
0.09524452 1.00144342
0.09526553 1.00144342
0.09528653 1.00144342
0.09530753 1.00144342
0.09532853 1.00144342
0.09534953 1.00144342
0.09537054 1.00144342
0.09539154 1.00144342
0.09541254 1.00144342
0.09543354 1.00144342
0.09545455 1.00144342
0.09547555 1.00144342
0.09549655 1.00144342
0.09551755 1.00144342
0.09553855 1.00144342
0.09555956 1.00144342
0.09558056 1.00144342
0.09560156 1.00144342
0.09562256 1.00144342
0.09564356 1.00144342
0.09566457 1.00144342
0.09568557 1.00144342
0.09570657 1.00144342
0.09572757 1.00144342
0.09574857 1.00144342
0.09576958 1.00144342
0.09579058 1.00144342
0.09581158 1.00144342
0.09583258 1.00144342
0.09585359 1.00144342
0.09587459 1.00144342
0.09589559 1.00144342
0.09591659 1.00144342
0.09593759 1.00144342
0.09595860 1.00144342
0.09597960 1.00144342
0.09600060 1.00144342
0.09602160 1.00144342
0.09604260 1.00144342
0.09606361 1.00144342
0.09608461 1.00144342
0.09610561 1.00144342
0.09612661 1.00144342
0.09614761 1.00144342
0.09616862 1.00144342
0.09618962 1.00144342
0.09621062 1.00144342
0.09623162 1.00144342
0.09625263 1.00144342
0.09627363 1.00144342
0.09629463 1.00144342
0.09631563 1.00144342
0.09633663 1.00144342
0.09635764 1.00144342
0.09637864 1.00144342
0.09639964 1.00144342
0.09642064 1.00144342
0.09644164 1.00144342
0.09646265 1.00144342
0.09648365 1.00144342
0.09650465 1.00144342
0.09652565 1.00144342
0.09654665 1.00144342
0.09656766 1.00144342
0.09658866 1.00144342
0.09660966 1.00144342
0.09663066 1.00144342
0.09665167 1.00144342
0.09667267 1.00144342
0.09669367 1.00144342
0.09671467 1.00144342
0.09673567 1.00144342
0.09675668 1.00144342
0.09677768 1.00144342
0.09679868 1.00144342
0.09681968 1.00144342
0.09684068 1.00144342
0.09686169 1.00144342
0.09688269 1.00144342
0.09690369 1.00144342
0.09692469 1.00144342
0.09694569 1.00144342
0.09696670 1.00144342
0.09698770 1.00144342
0.09700870 1.00144342
0.09702970 1.00144342
0.09705071 1.00144342
0.09707171 1.00144342
0.09709271 1.00144342
0.09711371 1.00144342
0.09713471 1.00144342
0.09715572 1.00144342
0.09717672 1.00144342
0.09719772 1.00144342
0.09721872 1.00144342
0.09723972 1.00144342
0.09726073 1.00144342
0.09728173 1.00144342
0.09730273 1.00144342
0.09732373 1.00144342
0.09734473 1.00144342
0.09736574 1.00144342
0.09738674 1.00144342
0.09740774 1.00144342
0.09742874 1.00144342
0.09744974 1.00144342
0.09747075 1.00144342
0.09749175 1.00144342
0.09751275 1.00144342
0.09753375 1.00144342
0.09755476 1.00144342
0.09757576 1.00144342
0.09759676 1.00144342
0.09761776 1.00144342
0.09763876 1.00144342
0.09765977 1.00144342
0.09768077 1.00144342
0.09770177 1.00144342
0.09772277 1.00144342
0.09774377 1.00144342
0.09776478 1.00144342
0.09778578 1.00144342
0.09780678 1.00144342
0.09782778 1.00144342
0.09784878 1.00144342
0.09786979 1.00144342
0.09789079 1.00144342
0.09791179 1.00144342
0.09793279 1.00144342
0.09795380 1.00144342
0.09797480 1.00144342
0.09799580 1.00144342
0.09801680 1.00144342
0.09803780 1.00144342
0.09805881 1.00144342
0.09807981 1.00144342
0.09810081 1.00144342
0.09812181 1.00144342
0.09814281 1.00144342
0.09816382 1.00144342
0.09818482 1.00144342
0.09820582 1.00144342
0.09822682 1.00144342
0.09824782 1.00144342
0.09826883 1.00144342
0.09828983 1.00144342
0.09831083 1.00144342
0.09833183 1.00144342
0.09835284 1.00144342
0.09837384 1.00144342
0.09839484 1.00144342
0.09841584 1.00144342
0.09843684 1.00144342
0.09845785 1.00144342
0.09847885 1.00144342
0.09849985 1.00144342
0.09852085 1.00144342
0.09854185 1.00144342
0.09856286 1.00144342
0.09858386 1.00144342
0.09860486 1.00144342
0.09862586 1.00144342
0.09864686 1.00144342
0.09866787 1.00144342
0.09868887 1.00144342
0.09870987 1.00144342
0.09873087 1.00144342
0.09875188 1.00144342
0.09877288 1.00144342
0.09879388 1.00144342
0.09881488 1.00144342
0.09883588 1.00144342
0.09885689 1.00144342
0.09887789 1.00144342
0.09889889 1.00144342
0.09891989 1.00144342
0.09894089 1.00144342
0.09896190 1.00144342
0.09898290 1.00144342
0.09900390 1.00144342
0.09902490 1.00144342
0.09904590 1.00144342
0.09906691 1.00144342
0.09908791 1.00144342
0.09910891 1.00144342
0.09912991 1.00144342
0.09915092 1.00144342
0.09917192 1.00144342
0.09919292 1.00144342
0.09921392 1.00144342
0.09923492 1.00144342
0.09925593 1.00144342
0.09927693 1.00144342
0.09929793 1.00144342
0.09931893 1.00144342
0.09933993 1.00144342
0.09936094 1.00144342
0.09938194 1.00144342
0.09940294 1.00144342
0.09942394 1.00144342
0.09944494 1.00144342
0.09946595 1.00144342
0.09948695 1.00144342
0.09950795 1.00144342
0.09952895 1.00144342
0.09954995 1.00144342
0.09957096 1.00144342
0.09959196 1.00144342
0.09961296 1.00144342
0.09963396 1.00144342
0.09965497 1.00144342
0.09967597 1.00144342
0.09969697 1.00144342
0.09971797 1.00144342
0.09973897 1.00144342
0.09975998 1.00144342
0.09978098 1.00144342
0.09980198 1.00144342
0.09982298 1.00144342
0.09984398 1.00144342
0.09986499 1.00144342
0.09988599 1.00144342
0.09990699 1.00144342
0.09992799 1.00144342
0.09994899 1.00144342
0.09997000 1.00144342
0.09999100 1.00144342
0.10001200 1.00144342
0.10003300 1.00144342
0.10005401 1.00144342
0.10007501 1.00144342
0.10009601 1.00144342
0.10011701 1.00144342
0.10013801 1.00144342
0.10015902 1.00144342
0.10018002 1.00144342
0.10020102 1.00144342
0.10022202 1.00144342
0.10024302 1.00144342
0.10026403 1.00144342
0.10028503 1.00144342
0.10030603 1.00144342
0.10032703 1.00144342
0.10034803 1.00144342
0.10036904 1.00144342
0.10039004 1.00144342
0.10041104 1.00144342
0.10043204 1.00144342
0.10045305 1.00144342
0.10047405 1.00144342
0.10049505 1.00144342
0.10051605 1.00144342
0.10053705 1.00144342
0.10055806 1.00144342
0.10057906 1.00144342
0.10060006 1.00144342
0.10062106 1.00144342
0.10064206 1.00144342
0.10066307 1.00144342
0.10068407 1.00144342
0.10070507 1.00144342
0.10072607 1.00144342
0.10074707 1.00144342
0.10076808 1.00144342
0.10078908 1.00144342
0.10081008 1.00144342
0.10083108 1.00144342
0.10085209 1.00144342
0.10087309 1.00144342
0.10089409 1.00144342
0.10091509 1.00144342
0.10093609 1.00144342
0.10095710 1.00144342
0.10097810 1.00144342
0.10099910 1.00144342
0.10102010 1.00144342
0.10104110 1.00144342
0.10106211 1.00144342
0.10108311 1.00144342
0.10110411 1.00144342
0.10112511 1.00144342
0.10114611 1.00144342
0.10116712 1.00144342
0.10118812 1.00144342
0.10120912 1.00144342
0.10123012 1.00144342
0.10125113 1.00144342
0.10127213 1.00144342
0.10129313 1.00144342
0.10131413 1.00144342
0.10133513 1.00144342
0.10135614 1.00144342
0.10137714 1.00144342
0.10139814 1.00144342
0.10141914 1.00144342
0.10144014 1.00144342
0.10146115 1.00144342
0.10148215 1.00144342
0.10150315 1.00144342
0.10152415 1.00144342
0.10154515 1.00144342
0.10156616 1.00144342
0.10158716 1.00144342
0.10160816 1.00144342
0.10162916 1.00144342
0.10165017 1.00144342
0.10167117 1.00144342
0.10169217 1.00144342
0.10171317 1.00144342
0.10173417 1.00144342
0.10175518 1.00144342
0.10177618 1.00144342
0.10179718 1.00144342
0.10181818 1.00144342
0.10183918 1.00144342
0.10186019 1.00144342
0.10188119 1.00144342
0.10190219 1.00144342
0.10192319 1.00144342
0.10194419 1.00144342
0.10196520 1.00144342
0.10198620 1.00144342
0.10200720 1.00144342
0.10202820 1.00144342
0.10204920 1.00144342
0.10207021 1.00144342
0.10209121 1.00144342
0.10211221 1.00144342
0.10213321 1.00144342
0.10215422 1.00144342
0.10217522 1.00144342
0.10219622 1.00144342
0.10221722 1.00144342
0.10223822 1.00144342
0.10225923 1.00144342
0.10228023 1.00144342
0.10230123 1.00144342
0.10232223 1.00144342
0.10234323 1.00144342
0.10236424 1.00144342
0.10238524 1.00144342
0.10240624 1.00144342
0.10242724 1.00144342
0.10244824 1.00144342
0.10246925 1.00144342
0.10249025 1.00144342
0.10251125 1.00144342
0.10253225 1.00144342
0.10255326 1.00144342
0.10257426 1.00144342
0.10259526 1.00144342
0.10261626 1.00144342
0.10263726 1.00144342
0.10265827 1.00144342
0.10267927 1.00144342
0.10270027 1.00144342
0.10272127 1.00144342
0.10274227 1.00144342
0.10276328 1.00144342
0.10278428 1.00144342
0.10280528 1.00144342
0.10282628 1.00144342
0.10284728 1.00144342
0.10286829 1.00144342
0.10288929 1.00144342
0.10291029 1.00144342
0.10293129 1.00144342
0.10295230 1.00144342
0.10297330 1.00144342
0.10299430 1.00144342
0.10301530 1.00144342
0.10303630 1.00144342
0.10305731 1.00144342
0.10307831 1.00144342
0.10309931 1.00144342
0.10312031 1.00144342
0.10314131 1.00144342
0.10316232 1.00144342
0.10318332 1.00144342
0.10320432 1.00144342
0.10322532 1.00144342
0.10324632 1.00144342
0.10326733 1.00144342
0.10328833 1.00144342
0.10330933 1.00144342
0.10333033 1.00144342
0.10335134 1.00144342
0.10337234 1.00144342
0.10339334 1.00144342
0.10341434 1.00144342
0.10343534 1.00144342
0.10345635 1.00144342
0.10347735 1.00144342
0.10349835 1.00144342
0.10351935 1.00144342
0.10354035 1.00144342
0.10356136 1.00144342
0.10358236 1.00144342
0.10360336 1.00144342
0.10362436 1.00144342
0.10364536 1.00144342
0.10366637 1.00144342
0.10368737 1.00144342
0.10370837 1.00144342
0.10372937 1.00144342
0.10375038 1.00144342
0.10377138 1.00144342
0.10379238 1.00144342
0.10381338 1.00144342
0.10383438 1.00144342
0.10385539 1.00144342
0.10387639 1.00144342
0.10389739 1.00144342
0.10391839 1.00144342
0.10393939 1.00144342
0.10396040 1.00144342
0.10398140 1.00144342
0.10400240 1.00144342
0.10402340 1.00144342
0.10404440 1.00144342
0.10406541 1.00144342
0.10408641 1.00144342
0.10410741 1.00144342
0.10412841 1.00144342
0.10414941 1.00144342
0.10417042 1.00144342
0.10419142 1.00144342
0.10421242 1.00144342
0.10423342 1.00144342
0.10425443 1.00144342
0.10427543 1.00144342
0.10429643 1.00144342
0.10431743 1.00144342
0.10433843 1.00144342
0.10435944 1.00144342
0.10438044 1.00144342
0.10440144 1.00144342
0.10442244 1.00144342
0.10444344 1.00144342
0.10446445 1.00144342
0.10448545 1.00144342
0.10450645 1.00144342
0.10452745 1.00144342
0.10454845 1.00144342
0.10456946 1.00144342
0.10459046 1.00144342
0.10461146 1.00144342
0.10463246 1.00144342
0.10465347 1.00144342
0.10467447 1.00144342
0.10469547 1.00144342
0.10471647 1.00144342
0.10473747 1.00144342
0.10475848 1.00144342
0.10477948 1.00144342
0.10480048 1.00144342
0.10482148 1.00144342
0.10484248 1.00144342
0.10486349 1.00144342
0.10488449 1.00144342
0.10490549 1.00144342
0.10492649 1.00144342
0.10494749 1.00144342
0.10496850 1.00144342
0.10498950 1.00144342
0.10501050 1.00144342
0.10503150 1.00144342
0.10505251 1.00144342
0.10507351 1.00144342
0.10509451 1.00144342
0.10511551 1.00144342
0.10513651 1.00144342
0.10515752 1.00144342
0.10517852 1.00144342
0.10519952 1.00144342
0.10522052 1.00144342
0.10524152 1.00144342
0.10526253 1.00144342
0.10528353 1.00144342
0.10530453 1.00144342
0.10532553 1.00144342
0.10534653 1.00144342
0.10536754 1.00144342
0.10538854 1.00144342
0.10540954 1.00144342
0.10543054 1.00144342
0.10545155 1.00144342
0.10547255 1.00144342
0.10549355 1.00144342
0.10551455 1.00144342
0.10553555 1.00144342
0.10555656 1.00144342
0.10557756 1.00144342
0.10559856 1.00144342
0.10561956 1.00144342
0.10564056 1.00144342
0.10566157 1.00144342
0.10568257 1.00144342
0.10570357 1.00144342
0.10572457 1.00144342
0.10574557 1.00144342
0.10576658 1.00144342
0.10578758 1.00144342
0.10580858 1.00144342
0.10582958 1.00144342
0.10585059 1.00144342
0.10587159 1.00144342
0.10589259 1.00144342
0.10591359 1.00144342
0.10593459 1.00144342
0.10595560 1.00144342
0.10597660 1.00144342
0.10599760 1.00144342
0.10601860 1.00144342
0.10603960 1.00144342
0.10606061 1.00144342
0.10608161 1.00144342
0.10610261 1.00144342
0.10612361 1.00144342
0.10614461 1.00144342
0.10616562 1.00144342
0.10618662 1.00144342
0.10620762 1.00144342
0.10622862 1.00144342
0.10624962 1.00144342
0.10627063 1.00144342
0.10629163 1.00144342
0.10631263 1.00144342
0.10633363 1.00144342
0.10635464 1.00144342
0.10637564 1.00144342
0.10639664 1.00144342
0.10641764 1.00144342
0.10643864 1.00144342
0.10645965 1.00144342
0.10648065 1.00144342
0.10650165 1.00144342
0.10652265 1.00144342
0.10654365 1.00144342
0.10656466 1.00144342
0.10658566 1.00144342
0.10660666 1.00144342
0.10662766 1.00144342
0.10664866 1.00144342
0.10666967 1.00144342
0.10669067 1.00144342
0.10671167 1.00144342
0.10673267 1.00144342
0.10675368 1.00144342
0.10677468 1.00144342
0.10679568 1.00144342
0.10681668 1.00144342
0.10683768 1.00144342
0.10685869 1.00144342
0.10687969 1.00144342
0.10690069 1.00144342
0.10692169 1.00144342
0.10694269 1.00144342
0.10696370 1.00144342
0.10698470 1.00144342
0.10700570 1.00144342
0.10702670 1.00144342
0.10704770 1.00144342
0.10706871 1.00144342
0.10708971 1.00144342
0.10711071 1.00144342
0.10713171 1.00144342
0.10715272 1.00144342
0.10717372 1.00144342
0.10719472 1.00144342
0.10721572 1.00144342
0.10723672 1.00144342
0.10725773 1.00144342
0.10727873 1.00144342
0.10729973 1.00144342
0.10732073 1.00144342
0.10734173 1.00144342
0.10736274 1.00144342
0.10738374 1.00144342
0.10740474 1.00144342
0.10742574 1.00144342
0.10744674 1.00144342
0.10746775 1.00144342
0.10748875 1.00144342
0.10750975 1.00144342
0.10753075 1.00144342
0.10755176 1.00144342
0.10757276 1.00144342
0.10759376 1.00144342
0.10761476 1.00144342
0.10763576 1.00144342
0.10765677 1.00144342
0.10767777 1.00144342
0.10769877 1.00144342
0.10771977 1.00144342
0.10774077 1.00144342
0.10776178 1.00144342
0.10778278 1.00144342
0.10780378 1.00144342
0.10782478 1.00144342
0.10784578 1.00144342
0.10786679 1.00144342
0.10788779 1.00144342
0.10790879 1.00144342
0.10792979 1.00144342
0.10795080 1.00144342
0.10797180 1.00144342
0.10799280 1.00144342
0.10801380 1.00144342
0.10803480 1.00144342
0.10805581 1.00144342
0.10807681 1.00144342
0.10809781 1.00144342
0.10811881 1.00144342
0.10813981 1.00144342
0.10816082 1.00144342
0.10818182 1.00144342
0.10820282 1.00144342
0.10822382 1.00144342
0.10824482 1.00144342
0.10826583 1.00144342
0.10828683 1.00144342
0.10830783 1.00144342
0.10832883 1.00144342
0.10834983 1.00144342
0.10837084 1.00144342
0.10839184 1.00144342
0.10841284 1.00144342
0.10843384 1.00144342
0.10845485 1.00144342
0.10847585 1.00144342
0.10849685 1.00144342
0.10851785 1.00144342
0.10853885 1.00144342
0.10855986 1.00144342
0.10858086 1.00144342
0.10860186 1.00144342
0.10862286 1.00144342
0.10864386 1.00144342
0.10866487 1.00144342
0.10868587 1.00144342
0.10870687 1.00144342
0.10872787 1.00144342
0.10874887 1.00144342
0.10876988 1.00144342
0.10879088 1.00144342
0.10881188 1.00144342
0.10883288 1.00144342
0.10885389 1.00144342
0.10887489 1.00144342
0.10889589 1.00144342
0.10891689 1.00144342
0.10893789 1.00144342
0.10895890 1.00144342
0.10897990 1.00144342
0.10900090 1.00144342
0.10902190 1.00144342
0.10904290 1.00144342
0.10906391 1.00144342
0.10908491 1.00144342
0.10910591 1.00144342
0.10912691 1.00144342
0.10914791 1.00144342
0.10916892 1.00144342
0.10918992 1.00144342
0.10921092 1.00144342
0.10923192 1.00144342
0.10925293 1.00144342
0.10927393 1.00144342
0.10929493 1.00144342
0.10931593 1.00144342
0.10933693 1.00144342
0.10935794 1.00144342
0.10937894 1.00144342
0.10939994 1.00144342
0.10942094 1.00144342
0.10944194 1.00144342
0.10946295 1.00144342
0.10948395 1.00144342
0.10950495 1.00144342
0.10952595 1.00144342
0.10954695 1.00144342
0.10956796 1.00144342
0.10958896 1.00144342
0.10960996 1.00144342
0.10963096 1.00144342
0.10965197 1.00144342
0.10967297 1.00144342
0.10969397 1.00144342
0.10971497 1.00144342
0.10973597 1.00144342
0.10975698 1.00144342
0.10977798 1.00144342
0.10979898 1.00144342
0.10981998 1.00144342
0.10984098 1.00144342
0.10986199 1.00144342
0.10988299 1.00144342
0.10990399 1.00144342
0.10992499 1.00144342
0.10994599 1.00144342
0.10996700 1.00144342
0.10998800 1.00144342
0.11000900 1.00144342
0.11003000 1.00144342
0.11005101 1.00144342
0.11007201 1.00144342
0.11009301 1.00144342
0.11011401 1.00144342
0.11013501 1.00144342
0.11015602 1.00144342
0.11017702 1.00144342
0.11019802 1.00144342
0.11021902 1.00144342
0.11024002 1.00144342
0.11026103 1.00144342
0.11028203 1.00144342
0.11030303 1.00144342
0.11032403 1.00144342
0.11034503 1.00144342
0.11036604 1.00144342
0.11038704 1.00144342
0.11040804 1.00144342
0.11042904 1.00144342
0.11045005 1.00144342
0.11047105 1.00144342
0.11049205 1.00144342
0.11051305 1.00144342
0.11053405 1.00144342
0.11055506 1.00144342
0.11057606 1.00144342
0.11059706 1.00144342
0.11061806 1.00144342
0.11063906 1.00144342
0.11066007 1.00144342
0.11068107 1.00144342
0.11070207 1.00144342
0.11072307 1.00144342
0.11074407 1.00144342
0.11076508 1.00144342
0.11078608 1.00144342
0.11080708 1.00144342
0.11082808 1.00144342
0.11084908 1.00144342
0.11087009 1.00144342
0.11089109 1.00144342
0.11091209 1.00144342
0.11093309 1.00144342
0.11095410 1.00144342
0.11097510 1.00144342
0.11099610 1.00144342
0.11101710 1.00144342
0.11103810 1.00144342
0.11105911 1.00144342
0.11108011 1.00144342
0.11110111 1.00144342
0.11112211 1.00144342
0.11114311 1.00144342
0.11116412 1.00144342
0.11118512 1.00144342
0.11120612 1.00144342
0.11122712 1.00144342
0.11124812 1.00144342
0.11126913 1.00144342
0.11129013 1.00144342
0.11131113 1.00144342
0.11133213 1.00144342
0.11135314 1.00144342
0.11137414 1.00144342
0.11139514 1.00144342
0.11141614 1.00144342
0.11143714 1.00144342
0.11145815 1.00144342
0.11147915 1.00144342
0.11150015 1.00144342
0.11152115 1.00144342
0.11154215 1.00144342
0.11156316 1.00144342
0.11158416 1.00144342
0.11160516 1.00144342
0.11162616 1.00144342
0.11164716 1.00144342
0.11166817 1.00144342
0.11168917 1.00144342
0.11171017 1.00144342
0.11173117 1.00144342
0.11175218 1.00144342
0.11177318 1.00144342
0.11179418 1.00144342
0.11181518 1.00144342
0.11183618 1.00144342
0.11185719 1.00144342
0.11187819 1.00144342
0.11189919 1.00144342
0.11192019 1.00144342
0.11194119 1.00144342
0.11196220 1.00144342
0.11198320 1.00144342
0.11200420 1.00144342
0.11202520 1.00144342
0.11204620 1.00144342
0.11206721 1.00144342
0.11208821 1.00144342
0.11210921 1.00144342
0.11213021 1.00144342
0.11215122 1.00144342
0.11217222 1.00144342
0.11219322 1.00144342
0.11221422 1.00144342
0.11223522 1.00144342
0.11225623 1.00144342
0.11227723 1.00144342
0.11229823 1.00144342
0.11231923 1.00144342
0.11234023 1.00144342
0.11236124 1.00144342
0.11238224 1.00144342
0.11240324 1.00144342
0.11242424 1.00144342
0.11244524 1.00144342
0.11246625 1.00144342
0.11248725 1.00144342
0.11250825 1.00144342
0.11252925 1.00144342
0.11255026 1.00144342
0.11257126 1.00144342
0.11259226 1.00144342
0.11261326 1.00144342
0.11263426 1.00144342
0.11265527 1.00144342
0.11267627 1.00144342
0.11269727 1.00144342
0.11271827 1.00144342
0.11273927 1.00144342
0.11276028 1.00144342
0.11278128 1.00144342
0.11280228 1.00144342
0.11282328 1.00144342
0.11284428 1.00144342
0.11286529 1.00144342
0.11288629 1.00144342
0.11290729 1.00144342
0.11292829 1.00144342
0.11294929 1.00144342
0.11297030 1.00144342
0.11299130 1.00144342
0.11301230 1.00144342
0.11303330 1.00144342
0.11305431 1.00144342
0.11307531 1.00144342
0.11309631 1.00144342
0.11311731 1.00144342
0.11313831 1.00144342
0.11315932 1.00144342
0.11318032 1.00144342
0.11320132 1.00144342
0.11322232 1.00144342
0.11324332 1.00144342
0.11326433 1.00144342
0.11328533 1.00144342
0.11330633 1.00144342
0.11332733 1.00144342
0.11334833 1.00144342
0.11336934 1.00144342
0.11339034 1.00144342
0.11341134 1.00144342
0.11343234 1.00144342
0.11345335 1.00144342
0.11347435 1.00144342
0.11349535 1.00144342
0.11351635 1.00144342
0.11353735 1.00144342
0.11355836 1.00144342
0.11357936 1.00144342
0.11360036 1.00144342
0.11362136 1.00144342
0.11364236 1.00144342
0.11366337 1.00144342
0.11368437 1.00144342
0.11370537 1.00144342
0.11372637 1.00144342
0.11374737 1.00144342
0.11376838 1.00144342
0.11378938 1.00144342
0.11381038 1.00144342
0.11383138 1.00144342
0.11385239 1.00144342
0.11387339 1.00144342
0.11389439 1.00144342
0.11391539 1.00144342
0.11393639 1.00144342
0.11395740 1.00144342
0.11397840 1.00144342
0.11399940 1.00144342
0.11402040 1.00144342
0.11404140 1.00144342
0.11406241 1.00144342
0.11408341 1.00144342
0.11410441 1.00144342
0.11412541 1.00144342
0.11414641 1.00144342
0.11416742 1.00144342
0.11418842 1.00144342
0.11420942 1.00144342
0.11423042 1.00144342
0.11425143 1.00144342
0.11427243 1.00144342
0.11429343 1.00144342
0.11431443 1.00144342
0.11433543 1.00144342
0.11435644 1.00144342
0.11437744 1.00144342
0.11439844 1.00144342
0.11441944 1.00144342
0.11444044 1.00144342
0.11446145 1.00144342
0.11448245 1.00144342
0.11450345 1.00144342
0.11452445 1.00144342
0.11454545 1.00144342
0.11456646 1.00144342
0.11458746 1.00144342
0.11460846 1.00144342
0.11462946 1.00144342
0.11465047 1.00144342
0.11467147 1.00144342
0.11469247 1.00144342
0.11471347 1.00144342
0.11473447 1.00144342
0.11475548 1.00144342
0.11477648 1.00144342
0.11479748 1.00144342
0.11481848 1.00144342
0.11483948 1.00144342
0.11486049 1.00144342
0.11488149 1.00144342
0.11490249 1.00144342
0.11492349 1.00144342
0.11494449 1.00144342
0.11496550 1.00144342
0.11498650 1.00144342
0.11500750 1.00144342
0.11502850 1.00144342
0.11504950 1.00144342
0.11507051 1.00144342
0.11509151 1.00144342
0.11511251 1.00144342
0.11513351 1.00144342
0.11515452 1.00144342
0.11517552 1.00144342
0.11519652 1.00144342
0.11521752 1.00144342
0.11523852 1.00144342
0.11525953 1.00144342
0.11528053 1.00144342
0.11530153 1.00144342
0.11532253 1.00144342
0.11534353 1.00144342
0.11536454 1.00144342
0.11538554 1.00144342
0.11540654 1.00144342
0.11542754 1.00144342
0.11544854 1.00144342
0.11546955 1.00144342
0.11549055 1.00144342
0.11551155 1.00144342
0.11553255 1.00144342
0.11555356 1.00144342
0.11557456 1.00144342
0.11559556 1.00144342
0.11561656 1.00144342
0.11563756 1.00144342
0.11565857 1.00144342
0.11567957 1.00144342
0.11570057 1.00144342
0.11572157 1.00144342
0.11574257 1.00144342
0.11576358 1.00144342
0.11578458 1.00144342
0.11580558 1.00144342
0.11582658 1.00144342
0.11584758 1.00144342
0.11586859 1.00144342
0.11588959 1.00144342
0.11591059 1.00144342
0.11593159 1.00144342
0.11595260 1.00144342
0.11597360 1.00144342
0.11599460 1.00144342
0.11601560 1.00144342
0.11603660 1.00144342
0.11605761 1.00144342
0.11607861 1.00144342
0.11609961 1.00144342
0.11612061 1.00144342
0.11614161 1.00144342
0.11616262 1.00144342
0.11618362 1.00144342
0.11620462 1.00144342
0.11622562 1.00144342
0.11624662 1.00144342
0.11626763 1.00144342
0.11628863 1.00144342
0.11630963 1.00144342
0.11633063 1.00144342
0.11635164 1.00144342
0.11637264 1.00144342
0.11639364 1.00144342
0.11641464 1.00144342
0.11643564 1.00144342
0.11645665 1.00144342
0.11647765 1.00144342
0.11649865 1.00144342
0.11651965 1.00144342
0.11654065 1.00144342
0.11656166 1.00144342
0.11658266 1.00144342
0.11660366 1.00144342
0.11662466 1.00144342
0.11664566 1.00144342
0.11666667 1.00144342
0.11668767 1.00144342
0.11670867 1.00144342
0.11672967 1.00144342
0.11675068 1.00144342
0.11677168 1.00144342
0.11679268 1.00144342
0.11681368 1.00144342
0.11683468 1.00144342
0.11685569 1.00144342
0.11687669 1.00144342
0.11689769 1.00144342
0.11691869 1.00144342
0.11693969 1.00144342
0.11696070 1.00144342
0.11698170 1.00144342
0.11700270 1.00144342
0.11702370 1.00144342
0.11704470 1.00144342
0.11706571 1.00144342
0.11708671 1.00144342
0.11710771 1.00144342
0.11712871 1.00144342
0.11714971 1.00144342
0.11717072 1.00144342
0.11719172 1.00144342
0.11721272 1.00144342
0.11723372 1.00144342
0.11725473 1.00144342
0.11727573 1.00144342
0.11729673 1.00144342
0.11731773 1.00144342
0.11733873 1.00144342
0.11735974 1.00144342
0.11738074 1.00144342
0.11740174 1.00144342
0.11742274 1.00144342
0.11744374 1.00144342
0.11746475 1.00144342
0.11748575 1.00144342
0.11750675 1.00144342
0.11752775 1.00144342
0.11754875 1.00144342
0.11756976 1.00144342
0.11759076 1.00144342
0.11761176 1.00144342
0.11763276 1.00144342
0.11765377 1.00144342
0.11767477 1.00144342
0.11769577 1.00144342
0.11771677 1.00144342
0.11773777 1.00144342
0.11775878 1.00144342
0.11777978 1.00144342
0.11780078 1.00144342
0.11782178 1.00144342
0.11784278 1.00144342
0.11786379 1.00144342
0.11788479 1.00144342
0.11790579 1.00144342
0.11792679 1.00144342
0.11794779 1.00144342
0.11796880 1.00144342
0.11798980 1.00144342
0.11801080 1.00144342
0.11803180 1.00144342
0.11805281 1.00144342
0.11807381 1.00144342
0.11809481 1.00144342
0.11811581 1.00144342
0.11813681 1.00144342
0.11815782 1.00144342
0.11817882 1.00144342
0.11819982 1.00144342
0.11822082 1.00144342
0.11824182 1.00144342
0.11826283 1.00144342
0.11828383 1.00144342
0.11830483 1.00144342
0.11832583 1.00144342
0.11834683 1.00144342
0.11836784 1.00144342
0.11838884 1.00144342
0.11840984 1.00144342
0.11843084 1.00144342
0.11845185 1.00144342
0.11847285 1.00144342
0.11849385 1.00144342
0.11851485 1.00144342
0.11853585 1.00144342
0.11855686 1.00144342
0.11857786 1.00144342
0.11859886 1.00144342
0.11861986 1.00144342
0.11864086 1.00144342
0.11866187 1.00144342
0.11868287 1.00144342
0.11870387 1.00144342
0.11872487 1.00144342
0.11874587 1.00144342
0.11876688 1.00144342
0.11878788 1.00144342
0.11880888 1.00144342
0.11882988 1.00144342
0.11885089 1.00144342
0.11887189 1.00144342
0.11889289 1.00144342
0.11891389 1.00144342
0.11893489 1.00144342
0.11895590 1.00144342
0.11897690 1.00144342
0.11899790 1.00144342
0.11901890 1.00144342
0.11903990 1.00144342
0.11906091 1.00144342
0.11908191 1.00144342
0.11910291 1.00144342
0.11912391 1.00144342
0.11914491 1.00144342
0.11916592 1.00144342
0.11918692 1.00144342
0.11920792 1.00144342
0.11922892 1.00144342
0.11924992 1.00144342
0.11927093 1.00144342
0.11929193 1.00144342
0.11931293 1.00144342
0.11933393 1.00144342
0.11935494 1.00144342
0.11937594 1.00144342
0.11939694 1.00144342
0.11941794 1.00144342
0.11943894 1.00144342
0.11945995 1.00144342
0.11948095 1.00144342
0.11950195 1.00144342
0.11952295 1.00144342
0.11954395 1.00144342
0.11956496 1.00144342
0.11958596 1.00144342
0.11960696 1.00144342
0.11962796 1.00144342
0.11964896 1.00144342
0.11966997 1.00144342
0.11969097 1.00144342
0.11971197 1.00144342
0.11973297 1.00144342
0.11975398 1.00144342
0.11977498 1.00144342
0.11979598 1.00144342
0.11981698 1.00144342
0.11983798 1.00144342
0.11985899 1.00144342
0.11987999 1.00144342
0.11990099 1.00144342
0.11992199 1.00144342
0.11994299 1.00144342
0.11996400 1.00144342
0.11998500 1.00144342
0.12000600 1.00144342
0.12002700 1.00144342
0.12004800 1.00144342
0.12006901 1.00144342
0.12009001 1.00144342
0.12011101 1.00144342
0.12013201 1.00144342
0.12015302 1.00144342
0.12017402 1.00144342
0.12019502 1.00144342
0.12021602 1.00144342
0.12023702 1.00144342
0.12025803 1.00144342
0.12027903 1.00144342
0.12030003 1.00144342
0.12032103 1.00144342
0.12034203 1.00144342
0.12036304 1.00144342
0.12038404 1.00144342
0.12040504 1.00144342
0.12042604 1.00144342
0.12044704 1.00144342
0.12046805 1.00144342
0.12048905 1.00144342
0.12051005 1.00144342
0.12053105 1.00144342
0.12055206 1.00144342
0.12057306 1.00144342
0.12059406 1.00144342
0.12061506 1.00144342
0.12063606 1.00144342
0.12065707 1.00144342
0.12067807 1.00144342
0.12069907 1.00144342
0.12072007 1.00144342
0.12074107 1.00144342
0.12076208 1.00144342
0.12078308 1.00144342
0.12080408 1.00144342
0.12082508 1.00144342
0.12084608 1.00144342
0.12086709 1.00144342
0.12088809 1.00144342
0.12090909 1.00144342
0.12093009 1.00144342
0.12095110 1.00144342
0.12097210 1.00144342
0.12099310 1.00144342
0.12101410 1.00144342
0.12103510 1.00144342
0.12105611 1.00144342
0.12107711 1.00144342
0.12109811 1.00144342
0.12111911 1.00144342
0.12114011 1.00144342
0.12116112 1.00144342
0.12118212 1.00144342
0.12120312 1.00144342
0.12122412 1.00144342
0.12124512 1.00144342
0.12126613 1.00144342
0.12128713 1.00144342
0.12130813 1.00144342
0.12132913 1.00144342
0.12135014 1.00144342
0.12137114 1.00144342
0.12139214 1.00144342
0.12141314 1.00144342
0.12143414 1.00144342
0.12145515 1.00144342
0.12147615 1.00144342
0.12149715 1.00144342
0.12151815 1.00144342
0.12153915 1.00144342
0.12156016 1.00144342
0.12158116 1.00144342
0.12160216 1.00144342
0.12162316 1.00144342
0.12164416 1.00144342
0.12166517 1.00144342
0.12168617 1.00144342
0.12170717 1.00144342
0.12172817 1.00144342
0.12174917 1.00144342
0.12177018 1.00144342
0.12179118 1.00144342
0.12181218 1.00144342
0.12183318 1.00144342
0.12185419 1.00144342
0.12187519 1.00144342
0.12189619 1.00144342
0.12191719 1.00144342
0.12193819 1.00144342
0.12195920 1.00144342
0.12198020 1.00144342
0.12200120 1.00144342
0.12202220 1.00144342
0.12204320 1.00144342
0.12206421 1.00144342
0.12208521 1.00144342
0.12210621 1.00144342
0.12212721 1.00144342
0.12214821 1.00144342
0.12216922 1.00144342
0.12219022 1.00144342
0.12221122 1.00144342
0.12223222 1.00144342
0.12225323 1.00144342
0.12227423 1.00144342
0.12229523 1.00144342
0.12231623 1.00144342
0.12233723 1.00144342
0.12235824 1.00144342
0.12237924 1.00144342
0.12240024 1.00144342
0.12242124 1.00144342
0.12244224 1.00144342
0.12246325 1.00144342
0.12248425 1.00144342
0.12250525 1.00144342
0.12252625 1.00144342
0.12254725 1.00144342
0.12256826 1.00144342
0.12258926 1.00144342
0.12261026 1.00144342
0.12263126 1.00144342
0.12265227 1.00144342
0.12267327 1.00144342
0.12269427 1.00144342
0.12271527 1.00144342
0.12273627 1.00144342
0.12275728 1.00144342
0.12277828 1.00144342
0.12279928 1.00144342
0.12282028 1.00144342
0.12284128 1.00144342
0.12286229 1.00144342
0.12288329 1.00144342
0.12290429 1.00144342
0.12292529 1.00144342
0.12294629 1.00144342
0.12296730 1.00144342
0.12298830 1.00144342
0.12300930 1.00144342
0.12303030 1.00144342
0.12305131 1.00144342
0.12307231 1.00144342
0.12309331 1.00144342
0.12311431 1.00144342
0.12313531 1.00144342
0.12315632 1.00144342
0.12317732 1.00144342
0.12319832 1.00144342
0.12321932 1.00144342
0.12324032 1.00144342
0.12326133 1.00144342
0.12328233 1.00144342
0.12330333 1.00144342
0.12332433 1.00144342
0.12334533 1.00144342
0.12336634 1.00144342
0.12338734 1.00144342
0.12340834 1.00144342
0.12342934 1.00144342
0.12345035 1.00144342
0.12347135 1.00144342
0.12349235 1.00144342
0.12351335 1.00144342
0.12353435 1.00144342
0.12355536 1.00144342
0.12357636 1.00144342
0.12359736 1.00144342
0.12361836 1.00144342
0.12363936 1.00144342
0.12366037 1.00144342
0.12368137 1.00144342
0.12370237 1.00144342
0.12372337 1.00144342
0.12374437 1.00144342
0.12376538 1.00144342
0.12378638 1.00144342
0.12380738 1.00144342
0.12382838 1.00144342
0.12384938 1.00144342
0.12387039 1.00144342
0.12389139 1.00144342
0.12391239 1.00144342
0.12393339 1.00144342
0.12395440 1.00144342
0.12397540 1.00144342
0.12399640 1.00144342
0.12401740 1.00144342
0.12403840 1.00144342
0.12405941 1.00144342
0.12408041 1.00144342
0.12410141 1.00144342
0.12412241 1.00144342
0.12414341 1.00144342
0.12416442 1.00144342
0.12418542 1.00144342
0.12420642 1.00144342
0.12422742 1.00144342
0.12424842 1.00144342
0.12426943 1.00144342
0.12429043 1.00144342
0.12431143 1.00144342
0.12433243 1.00144342
0.12435344 1.00144342
0.12437444 1.00144342
0.12439544 1.00144342
0.12441644 1.00144342
0.12443744 1.00144342
0.12445845 1.00144342
0.12447945 1.00144342
0.12450045 1.00144342
0.12452145 1.00144342
0.12454245 1.00144342
0.12456346 1.00144342
0.12458446 1.00144342
0.12460546 1.00144342
0.12462646 1.00144342
0.12464746 1.00144342
0.12466847 1.00144342
0.12468947 1.00144342
0.12471047 1.00144342
0.12473147 1.00144342
0.12475248 1.00144342
0.12477348 1.00144342
0.12479448 1.00144342
0.12481548 1.00144342
0.12483648 1.00144342
0.12485749 1.00144342
0.12487849 1.00144342
0.12489949 1.00144342
0.12492049 1.00144342
0.12494149 1.00144342
0.12496250 1.00144342
0.12498350 1.00144342
0.12500450 1.00144342
0.12502550 1.00144342
0.12504650 1.00144342
0.12506751 1.00144342
0.12508851 1.00144342
0.12510951 1.00144342
0.12513051 1.00144342
0.12515152 1.00144342
0.12517252 1.00144342
0.12519352 1.00144342
0.12521452 1.00144342
0.12523552 1.00144342
0.12525653 1.00144342
0.12527753 1.00144342
0.12529853 1.00144342
0.12531953 1.00144342
0.12534053 1.00144342
0.12536154 1.00144342
0.12538254 1.00144342
0.12540354 1.00144342
0.12542454 1.00144342
0.12544554 1.00144342
0.12546655 1.00144342
0.12548755 1.00144342
0.12550855 1.00144342
0.12552955 1.00144342
0.12555056 1.00144342
0.12557156 1.00144342
0.12559256 1.00144342
0.12561356 1.00144342
0.12563456 1.00144342
0.12565557 1.00144342
0.12567657 1.00144342
0.12569757 1.00144342
0.12571857 1.00144342
0.12573957 1.00144342
0.12576058 1.00144342
0.12578158 1.00144342
0.12580258 1.00144342
0.12582358 1.00144342
0.12584458 1.00144342
0.12586559 1.00144342
0.12588659 1.00144342
0.12590759 1.00144342
0.12592859 1.00144342
0.12594959 1.00144342
0.12597060 1.00144342
0.12599160 1.00144342
0.12601260 1.00144342
0.12603360 1.00144342
0.12605461 1.00144342
0.12607561 1.00144342
0.12609661 1.00144342
0.12611761 1.00144342
0.12613861 1.00144342
0.12615962 1.00144342
0.12618062 1.00144342
0.12620162 1.00144342
0.12622262 1.00144342
0.12624362 1.00144342
0.12626463 1.00144342
0.12628563 1.00144342
0.12630663 1.00144342
0.12632763 1.00144342
0.12634863 1.00144342
0.12636964 1.00144342
0.12639064 1.00144342
0.12641164 1.00144342
0.12643264 1.00144342
0.12645365 1.00144342
0.12647465 1.00144342
0.12649565 1.00144342
0.12651665 1.00144342
0.12653765 1.00144342
0.12655866 1.00144342
0.12657966 1.00144342
0.12660066 1.00144342
0.12662166 1.00144342
0.12664266 1.00144342
0.12666367 1.00144342
0.12668467 1.00144342
0.12670567 1.00144342
0.12672667 1.00144342
0.12674767 1.00144342
0.12676868 1.00144342
0.12678968 1.00144342
0.12681068 1.00144342
0.12683168 1.00144342
0.12685269 1.00144342
0.12687369 1.00144342
0.12689469 1.00144342
0.12691569 1.00144342
0.12693669 1.00144342
0.12695770 1.00144342
0.12697870 1.00144342
0.12699970 1.00144342
0.12702070 1.00144342
0.12704170 1.00144342
0.12706271 1.00144342
0.12708371 1.00144342
0.12710471 1.00144342
0.12712571 1.00144342
0.12714671 1.00144342
0.12716772 1.00144342
0.12718872 1.00144342
0.12720972 1.00144342
0.12723072 1.00144342
0.12725173 1.00144342
0.12727273 1.00144342
0.12729373 1.00144342
0.12731473 1.00144342
0.12733573 1.00144342
0.12735674 1.00144342
0.12737774 1.00144342
0.12739874 1.00144342
0.12741974 1.00144342
0.12744074 1.00144342
0.12746175 1.00144342
0.12748275 1.00144342
0.12750375 1.00144342
0.12752475 1.00144342
0.12754575 1.00144342
0.12756676 1.00144342
0.12758776 1.00144342
0.12760876 1.00144342
0.12762976 1.00144342
0.12765077 1.00144342
0.12767177 1.00144342
0.12769277 1.00144342
0.12771377 1.00144342
0.12773477 1.00144342
0.12775578 1.00144342
0.12777678 1.00144342
0.12779778 1.00144342
0.12781878 1.00144342
0.12783978 1.00144342
0.12786079 1.00144342
0.12788179 1.00144342
0.12790279 1.00144342
0.12792379 1.00144342
0.12794479 1.00144342
0.12796580 1.00144342
0.12798680 1.00144342
0.12800780 1.00144342
0.12802880 1.00144342
0.12804980 1.00144342
0.12807081 1.00144342
0.12809181 1.00144342
0.12811281 1.00144342
0.12813381 1.00144342
0.12815482 1.00144342
0.12817582 1.00144342
0.12819682 1.00144342
0.12821782 1.00144342
0.12823882 1.00144342
0.12825983 1.00144342
0.12828083 1.00144342
0.12830183 1.00144342
0.12832283 1.00144342
0.12834383 1.00144342
0.12836484 1.00144342
0.12838584 1.00144342
0.12840684 1.00144342
0.12842784 1.00144342
0.12844884 1.00144342
0.12846985 1.00144342
0.12849085 1.00144342
0.12851185 1.00144342
0.12853285 1.00144342
0.12855386 1.00144342
0.12857486 1.00144342
0.12859586 1.00144342
0.12861686 1.00144342
0.12863786 1.00144342
0.12865887 1.00144342
0.12867987 1.00144342
0.12870087 1.00144342
0.12872187 1.00144342
0.12874287 1.00144342
0.12876388 1.00144342
0.12878488 1.00144342
0.12880588 1.00144342
0.12882688 1.00144342
0.12884788 1.00144342
0.12886889 1.00144342
0.12888989 1.00144342
0.12891089 1.00144342
0.12893189 1.00144342
0.12895290 1.00144342
0.12897390 1.00144342
0.12899490 1.00144342
0.12901590 1.00144342
0.12903690 1.00144342
0.12905791 1.00144342
0.12907891 1.00144342
0.12909991 1.00144342
0.12912091 1.00144342
0.12914191 1.00144342
0.12916292 1.00144342
0.12918392 1.00144342
0.12920492 1.00144342
0.12922592 1.00144342
0.12924692 1.00144342
0.12926793 1.00144342
0.12928893 1.00144342
0.12930993 1.00144342
0.12933093 1.00144342
0.12935194 1.00144342
0.12937294 1.00144342
0.12939394 1.00144342
0.12941494 1.00144342
0.12943594 1.00144342
0.12945695 1.00144342
0.12947795 1.00144342
0.12949895 1.00144342
0.12951995 1.00144342
0.12954095 1.00144342
0.12956196 1.00144342
0.12958296 1.00144342
0.12960396 1.00144342
0.12962496 1.00144342
0.12964596 1.00144342
0.12966697 1.00144342
0.12968797 1.00144342
0.12970897 1.00144342
0.12972997 1.00144342
0.12975098 1.00144342
0.12977198 1.00144342
0.12979298 1.00144342
0.12981398 1.00144342
0.12983498 1.00144342
0.12985599 1.00144342
0.12987699 1.00144342
0.12989799 1.00144342
0.12991899 1.00144342
0.12993999 1.00144342
0.12996100 1.00144342
0.12998200 1.00144342
0.13000300 1.00144342
0.13002400 1.00144342
0.13004500 1.00144342
0.13006601 1.00144342
0.13008701 1.00144342
0.13010801 1.00144342
0.13012901 1.00144342
0.13015002 1.00144342
0.13017102 1.00144342
0.13019202 1.00144342
0.13021302 1.00144342
0.13023402 1.00144342
0.13025503 1.00144342
0.13027603 1.00144342
0.13029703 1.00144342
0.13031803 1.00144342
0.13033903 1.00144342
0.13036004 1.00144342
0.13038104 1.00144342
0.13040204 1.00144342
0.13042304 1.00144342
0.13044404 1.00144342
0.13046505 1.00144342
0.13048605 1.00144342
0.13050705 1.00144342
0.13052805 1.00144342
0.13054905 1.00144342
0.13057006 1.00144342
0.13059106 1.00144342
0.13061206 1.00144342
0.13063306 1.00144342
0.13065407 1.00144342
0.13067507 1.00144342
0.13069607 1.00144342
0.13071707 1.00144342
0.13073807 1.00144342
0.13075908 1.00144342
0.13078008 1.00144342
0.13080108 1.00144342
0.13082208 1.00144342
0.13084308 1.00144342
0.13086409 1.00144342
0.13088509 1.00144342
0.13090609 1.00144342
0.13092709 1.00144342
0.13094809 1.00144342
0.13096910 1.00144342
0.13099010 1.00144342
0.13101110 1.00144342
0.13103210 1.00144342
0.13105311 1.00144342
0.13107411 1.00144342
0.13109511 1.00144342
0.13111611 1.00144342
0.13113711 1.00144342
0.13115812 1.00144342
0.13117912 1.00144342
0.13120012 1.00144342
0.13122112 1.00144342
0.13124212 1.00144342
0.13126313 1.00144342
0.13128413 1.00144342
0.13130513 1.00144342
0.13132613 1.00144342
0.13134713 1.00144342
0.13136814 1.00144342
0.13138914 1.00144342
0.13141014 1.00144342
0.13143114 1.00144342
0.13145215 1.00144342
0.13147315 1.00144342
0.13149415 1.00144342
0.13151515 1.00144342
0.13153615 1.00144342
0.13155716 1.00144342
0.13157816 1.00144342
0.13159916 1.00144342
0.13162016 1.00144342
0.13164116 1.00144342
0.13166217 1.00144342
0.13168317 1.00144342
0.13170417 1.00144342
0.13172517 1.00144342
0.13174617 1.00144342
0.13176718 1.00144342
0.13178818 1.00144342
0.13180918 1.00144342
0.13183018 1.00144342
0.13185119 1.00144342
0.13187219 1.00144342
0.13189319 1.00144342
0.13191419 1.00144342
0.13193519 1.00144342
0.13195620 1.00144342
0.13197720 1.00144342
0.13199820 1.00144342
0.13201920 1.00144342
0.13204020 1.00144342
0.13206121 1.00144342
0.13208221 1.00144342
0.13210321 1.00144342
0.13212421 1.00144342
0.13214521 1.00144342
0.13216622 1.00144342
0.13218722 1.00144342
0.13220822 1.00144342
0.13222922 1.00144342
0.13225023 1.00144342
0.13227123 1.00144342
0.13229223 1.00144342
0.13231323 1.00144342
0.13233423 1.00144342
0.13235524 1.00144342
0.13237624 1.00144342
0.13239724 1.00144342
0.13241824 1.00144342
0.13243924 1.00144342
0.13246025 1.00144342
0.13248125 1.00144342
0.13250225 1.00144342
0.13252325 1.00144342
0.13254425 1.00144342
0.13256526 1.00144342
0.13258626 1.00144342
0.13260726 1.00144342
0.13262826 1.00144342
0.13264926 1.00144342
0.13267027 1.00144342
0.13269127 1.00144342
0.13271227 1.00144342
0.13273327 1.00144342
0.13275428 1.00144342
0.13277528 1.00144342
0.13279628 1.00144342
0.13281728 1.00144342
0.13283828 1.00144342
0.13285929 1.00144342
0.13288029 1.00144342
0.13290129 1.00144342
0.13292229 1.00144342
0.13294329 1.00144342
0.13296430 1.00144342
0.13298530 1.00144342
0.13300630 1.00144342
0.13302730 1.00144342
0.13304830 1.00144342
0.13306931 1.00144342
0.13309031 1.00144342
0.13311131 1.00144342
0.13313231 1.00144342
0.13315332 1.00144342
0.13317432 1.00144342
0.13319532 1.00144342
0.13321632 1.00144342
0.13323732 1.00144342
0.13325833 1.00144342
0.13327933 1.00144342
0.13330033 1.00144342
0.13332133 1.00144342
0.13334233 1.00144342
0.13336334 1.00144342
0.13338434 1.00144342
0.13340534 1.00144342
0.13342634 1.00144342
0.13344734 1.00144342
0.13346835 1.00144342
0.13348935 1.00144342
0.13351035 1.00144342
0.13353135 1.00144342
0.13355236 1.00144342
0.13357336 1.00144342
0.13359436 1.00144342
0.13361536 1.00144342
0.13363636 1.00144342
0.13365737 1.00144342
0.13367837 1.00144342
0.13369937 1.00144342
0.13372037 1.00144342
0.13374137 1.00144342
0.13376238 1.00144342
0.13378338 1.00144342
0.13380438 1.00144342
0.13382538 1.00144342
0.13384638 1.00144342
0.13386739 1.00144342
0.13388839 1.00144342
0.13390939 1.00144342
0.13393039 1.00144342
0.13395140 1.00144342
0.13397240 1.00144342
0.13399340 1.00144342
0.13401440 1.00144342
0.13403540 1.00144342
0.13405641 1.00144342
0.13407741 1.00144342
0.13409841 1.00144342
0.13411941 1.00144342
0.13414041 1.00144342
0.13416142 1.00144342
0.13418242 1.00144342
0.13420342 1.00144342
0.13422442 1.00144342
0.13424542 1.00144342
0.13426643 1.00144342
0.13428743 1.00144342
0.13430843 1.00144342
0.13432943 1.00144342
0.13435044 1.00144342
0.13437144 1.00144342
0.13439244 1.00144342
0.13441344 1.00144342
0.13443444 1.00144342
0.13445545 1.00144342
0.13447645 1.00144342
0.13449745 1.00144342
0.13451845 1.00144342
0.13453945 1.00144342
0.13456046 1.00144342
0.13458146 1.00144342
0.13460246 1.00144342
0.13462346 1.00144342
0.13464446 1.00144342
0.13466547 1.00144342
0.13468647 1.00144342
0.13470747 1.00144342
0.13472847 1.00144342
0.13474947 1.00144342
0.13477048 1.00144342
0.13479148 1.00144342
0.13481248 1.00144342
0.13483348 1.00144342
0.13485449 1.00144342
0.13487549 1.00144342
0.13489649 1.00144342
0.13491749 1.00144342
0.13493849 1.00144342
0.13495950 1.00144342
0.13498050 1.00144342
0.13500150 1.00144342
0.13502250 1.00144342
0.13504350 1.00144342
0.13506451 1.00144342
0.13508551 1.00144342
0.13510651 1.00144342
0.13512751 1.00144342
0.13514851 1.00144342
0.13516952 1.00144342
0.13519052 1.00144342
0.13521152 1.00144342
0.13523252 1.00144342
0.13525353 1.00144342
0.13527453 1.00144342
0.13529553 1.00144342
0.13531653 1.00144342
0.13533753 1.00144342
0.13535854 1.00144342
0.13537954 1.00144342
0.13540054 1.00144342
0.13542154 1.00144342
0.13544254 1.00144342
0.13546355 1.00144342
0.13548455 1.00144342
0.13550555 1.00144342
0.13552655 1.00144342
0.13554755 1.00144342
0.13556856 1.00144342
0.13558956 1.00144342
0.13561056 1.00144342
0.13563156 1.00144342
0.13565257 1.00144342
0.13567357 1.00144342
0.13569457 1.00144342
0.13571557 1.00144342
0.13573657 1.00144342
0.13575758 1.00144342
0.13577858 1.00144342
0.13579958 1.00144342
0.13582058 1.00144342
0.13584158 1.00144342
0.13586259 1.00144342
0.13588359 1.00144342
0.13590459 1.00144342
0.13592559 1.00144342
0.13594659 1.00144342
0.13596760 1.00144342
0.13598860 1.00144342
0.13600960 1.00144342
0.13603060 1.00144342
0.13605161 1.00144342
0.13607261 1.00144342
0.13609361 1.00144342
0.13611461 1.00144342
0.13613561 1.00144342
0.13615662 1.00144342
0.13617762 1.00144342
0.13619862 1.00144342
0.13621962 1.00144342
0.13624062 1.00144342
0.13626163 1.00144342
0.13628263 1.00144342
0.13630363 1.00144342
0.13632463 1.00144342
0.13634563 1.00144342
0.13636664 1.00144342
0.13638764 1.00144342
0.13640864 1.00144342
0.13642964 1.00144342
0.13645065 1.00144342
0.13647165 1.00144342
0.13649265 1.00144342
0.13651365 1.00144342
0.13653465 1.00144342
0.13655566 1.00144342
0.13657666 1.00144342
0.13659766 1.00144342
0.13661866 1.00144342
0.13663966 1.00144342
0.13666067 1.00144342
0.13668167 1.00144342
0.13670267 1.00144342
0.13672367 1.00144342
0.13674467 1.00144342
0.13676568 1.00144342
0.13678668 1.00144342
0.13680768 1.00144342
0.13682868 1.00144342
0.13684968 1.00144342
0.13687069 1.00144342
0.13689169 1.00144342
0.13691269 1.00144342
0.13693369 1.00144342
0.13695470 1.00144342
0.13697570 1.00144342
0.13699670 1.00144342
0.13701770 1.00144342
0.13703870 1.00144342
0.13705971 1.00144342
0.13708071 1.00144342
0.13710171 1.00144342
0.13712271 1.00144342
0.13714371 1.00144342
0.13716472 1.00144342
0.13718572 1.00144342
0.13720672 1.00144342
0.13722772 1.00144342
0.13724872 1.00144342
0.13726973 1.00144342
0.13729073 1.00144342
0.13731173 1.00144342
0.13733273 1.00144342
0.13735374 1.00144342
0.13737474 1.00144342
0.13739574 1.00144342
0.13741674 1.00144342
0.13743774 1.00144342
0.13745875 1.00144342
0.13747975 1.00144342
0.13750075 1.00144342
0.13752175 1.00144342
0.13754275 1.00144342
0.13756376 1.00144342
0.13758476 1.00144342
0.13760576 1.00144342
0.13762676 1.00144342
0.13764776 1.00144342
0.13766877 1.00144342
0.13768977 1.00144342
0.13771077 1.00144342
0.13773177 1.00144342
0.13775278 1.00144342
0.13777378 1.00144342
0.13779478 1.00144342
0.13781578 1.00144342
0.13783678 1.00144342
0.13785779 1.00144342
0.13787879 1.00144342
0.13789979 1.00144342
0.13792079 1.00144342
0.13794179 1.00144342
0.13796280 1.00144342
0.13798380 1.00144342
0.13800480 1.00144342
0.13802580 1.00144342
0.13804680 1.00144342
0.13806781 1.00144342
0.13808881 1.00144342
0.13810981 1.00144342
0.13813081 1.00144342
0.13815182 1.00144342
0.13817282 1.00144342
0.13819382 1.00144342
0.13821482 1.00144342
0.13823582 1.00144342
0.13825683 1.00144342
0.13827783 1.00144342
0.13829883 1.00144342
0.13831983 1.00144342
0.13834083 1.00144342
0.13836184 1.00144342
0.13838284 1.00144342
0.13840384 1.00144342
0.13842484 1.00144342
0.13844584 1.00144342
0.13846685 1.00144342
0.13848785 1.00144342
0.13850885 1.00144342
0.13852985 1.00144342
0.13855086 1.00144342
0.13857186 1.00144342
0.13859286 1.00144342
0.13861386 1.00144342
0.13863486 1.00144342
0.13865587 1.00144342
0.13867687 1.00144342
0.13869787 1.00144342
0.13871887 1.00144342
0.13873987 1.00144342
0.13876088 1.00144342
0.13878188 1.00144342
0.13880288 1.00144342
0.13882388 1.00144342
0.13884488 1.00144342
0.13886589 1.00144342
0.13888689 1.00144342
0.13890789 1.00144342
0.13892889 1.00144342
0.13894989 1.00144342
0.13897090 1.00144342
0.13899190 1.00144342
0.13901290 1.00144342
0.13903390 1.00144342
0.13905491 1.00144342
0.13907591 1.00144342
0.13909691 1.00144342
0.13911791 1.00144342
0.13913891 1.00144342
0.13915992 1.00144342
0.13918092 1.00144342
0.13920192 1.00144342
0.13922292 1.00144342
0.13924392 1.00144342
0.13926493 1.00144342
0.13928593 1.00144342
0.13930693 1.00144342
0.13932793 1.00144342
0.13934893 1.00144342
0.13936994 1.00144342
0.13939094 1.00144342
0.13941194 1.00144342
0.13943294 1.00144342
0.13945395 1.00144342
0.13947495 1.00144342
0.13949595 1.00144342
0.13951695 1.00144342
0.13953795 1.00144342
0.13955896 1.00144342
0.13957996 1.00144342
0.13960096 1.00144342
0.13962196 1.00144342
0.13964296 1.00144342
0.13966397 1.00144342
0.13968497 1.00144342
0.13970597 1.00144342
0.13972697 1.00144342
0.13974797 1.00144342
0.13976898 1.00144342
0.13978998 1.00144342
0.13981098 1.00144342
0.13983198 1.00144342
0.13985299 1.00144342
0.13987399 1.00144342
0.13989499 1.00144342
0.13991599 1.00144342
0.13993699 1.00144342
0.13995800 1.00144342
0.13997900 1.00144342
0.14000000 1.00144342
0.14002100 1.00144342
0.14004200 1.00144342
0.14006301 1.00144342
0.14008401 1.00144342
0.14010501 1.00144342
0.14012601 1.00144342
0.14014701 1.00144342
0.14016802 1.00144342
0.14018902 1.00144342
0.14021002 1.00144342
0.14023102 1.00144342
0.14025203 1.00144342
0.14027303 1.00144342
0.14029403 1.00144342
0.14031503 1.00144342
0.14033603 1.00144342
0.14035704 1.00144342
0.14037804 1.00144342
0.14039904 1.00144342
0.14042004 1.00144342
0.14044104 1.00144342
0.14046205 1.00144342
0.14048305 1.00144342
0.14050405 1.00144342
0.14052505 1.00144342
0.14054605 1.00144342
0.14056706 1.00144342
0.14058806 1.00144342
0.14060906 1.00144342
0.14063006 1.00144342
0.14065107 1.00144342
0.14067207 1.00144342
0.14069307 1.00144342
0.14071407 1.00144342
0.14073507 1.00144342
0.14075608 1.00144342
0.14077708 1.00144342
0.14079808 1.00144342
0.14081908 1.00144342
0.14084008 1.00144342
0.14086109 1.00144342
0.14088209 1.00144342
0.14090309 1.00144342
0.14092409 1.00144342
0.14094509 1.00144342
0.14096610 1.00144342
0.14098710 1.00144342
0.14100810 1.00144342
0.14102910 1.00144342
0.14105011 1.00144342
0.14107111 1.00144342
0.14109211 1.00144342
0.14111311 1.00144342
0.14113411 1.00144342
0.14115512 1.00144342
0.14117612 1.00144342
0.14119712 1.00144342
0.14121812 1.00144342
0.14123912 1.00144342
0.14126013 1.00144342
0.14128113 1.00144342
0.14130213 1.00144342
0.14132313 1.00144342
0.14134413 1.00144342
0.14136514 1.00144342
0.14138614 1.00144342
0.14140714 1.00144342
0.14142814 1.00144342
0.14144914 1.00144342
0.14147015 1.00144342
0.14149115 1.00144342
0.14151215 1.00144342
0.14153315 1.00144342
0.14155416 1.00144342
0.14157516 1.00144342
0.14159616 1.00144342
0.14161716 1.00144342
0.14163816 1.00144342
0.14165917 1.00144342
0.14168017 1.00144342
0.14170117 1.00144342
0.14172217 1.00144342
0.14174317 1.00144342
0.14176418 1.00144342
0.14178518 1.00144342
0.14180618 1.00144342
0.14182718 1.00144342
0.14184818 1.00144342
0.14186919 1.00144342
0.14189019 1.00144342
0.14191119 1.00144342
0.14193219 1.00144342
0.14195320 1.00144342
0.14197420 1.00144342
0.14199520 1.00144342
0.14201620 1.00144342
0.14203720 1.00144342
0.14205821 1.00144342
0.14207921 1.00144342
0.14210021 1.00144342
0.14212121 1.00144342
0.14214221 1.00144342
0.14216322 1.00144342
0.14218422 1.00144342
0.14220522 1.00144342
0.14222622 1.00144342
0.14224722 1.00144342
0.14226823 1.00144342
0.14228923 1.00144342
0.14231023 1.00144342
0.14233123 1.00144342
0.14235224 1.00144342
0.14237324 1.00144342
0.14239424 1.00144342
0.14241524 1.00144342
0.14243624 1.00144342
0.14245725 1.00144342
0.14247825 1.00144342
0.14249925 1.00144342
0.14252025 1.00144342
0.14254125 1.00144342
0.14256226 1.00144342
0.14258326 1.00144342
0.14260426 1.00144342
0.14262526 1.00144342
0.14264626 1.00144342
0.14266727 1.00144342
0.14268827 1.00144342
0.14270927 1.00144342
0.14273027 1.00144342
0.14275128 1.00144342
0.14277228 1.00144342
0.14279328 1.00144342
0.14281428 1.00144342
0.14283528 1.00144342
0.14285629 1.00144342
0.14287729 1.00144342
0.14289829 1.00144342
0.14291929 1.00144342
0.14294029 1.00144342
0.14296130 1.00144342
0.14298230 1.00144342
0.14300330 1.00144342
0.14302430 1.00144342
0.14304530 1.00144342
0.14306631 1.00144342
0.14308731 1.00144342
0.14310831 1.00144342
0.14312931 1.00144342
0.14315032 1.00144342
0.14317132 1.00144342
0.14319232 1.00144342
0.14321332 1.00144342
0.14323432 1.00144342
0.14325533 1.00144342
0.14327633 1.00144342
0.14329733 1.00144342
0.14331833 1.00144342
0.14333933 1.00144342
0.14336034 1.00144342
0.14338134 1.00144342
0.14340234 1.00144342
0.14342334 1.00144342
0.14344434 1.00144342
0.14346535 1.00144342
0.14348635 1.00144342
0.14350735 1.00144342
0.14352835 1.00144342
0.14354935 1.00144342
0.14357036 1.00144342
0.14359136 1.00144342
0.14361236 1.00144342
0.14363336 1.00144342
0.14365437 1.00144342
0.14367537 1.00144342
0.14369637 1.00144342
0.14371737 1.00144342
0.14373837 1.00144342
0.14375938 1.00144342
0.14378038 1.00144342
0.14380138 1.00144342
0.14382238 1.00144342
0.14384338 1.00144342
0.14386439 1.00144342
0.14388539 1.00144342
0.14390639 1.00144342
0.14392739 1.00144342
0.14394839 1.00144342
0.14396940 1.00144342
0.14399040 1.00144342
0.14401140 1.00144342
0.14403240 1.00144342
0.14405341 1.00144342
0.14407441 1.00144342
0.14409541 1.00144342
0.14411641 1.00144342
0.14413741 1.00144342
0.14415842 1.00144342
0.14417942 1.00144342
0.14420042 1.00144342
0.14422142 1.00144342
0.14424242 1.00144342
0.14426343 1.00144342
0.14428443 1.00144342
0.14430543 1.00144342
0.14432643 1.00144342
0.14434743 1.00144342
0.14436844 1.00144342
0.14438944 1.00144342
0.14441044 1.00144342
0.14443144 1.00144342
0.14445245 1.00144342
0.14447345 1.00144342
0.14449445 1.00144342
0.14451545 1.00144342
0.14453645 1.00144342
0.14455746 1.00144342
0.14457846 1.00144342
0.14459946 1.00144342
0.14462046 1.00144342
0.14464146 1.00144342
0.14466247 1.00144342
0.14468347 1.00144342
0.14470447 1.00144342
0.14472547 1.00144342
0.14474647 1.00144342
0.14476748 1.00144342
0.14478848 1.00144342
0.14480948 1.00144342
0.14483048 1.00144342
0.14485149 1.00144342
0.14487249 1.00144342
0.14489349 1.00144342
0.14491449 1.00144342
0.14493549 1.00144342
0.14495650 1.00144342
0.14497750 1.00144342
0.14499850 1.00144342
0.14501950 1.00144342
0.14504050 1.00144342
0.14506151 1.00144342
0.14508251 1.00144342
0.14510351 1.00144342
0.14512451 1.00144342
0.14514551 1.00144342
0.14516652 1.00144342
0.14518752 1.00144342
0.14520852 1.00144342
0.14522952 1.00144342
0.14525053 1.00144342
0.14527153 1.00144342
0.14529253 1.00144342
0.14531353 1.00144342
0.14533453 1.00144342
0.14535554 1.00144342
0.14537654 1.00144342
0.14539754 1.00144342
0.14541854 1.00144342
0.14543954 1.00144342
0.14546055 1.00144342
0.14548155 1.00144342
0.14550255 1.00144342
0.14552355 1.00144342
0.14554455 1.00144342
0.14556556 1.00144342
0.14558656 1.00144342
0.14560756 1.00144342
0.14562856 1.00144342
0.14564956 1.00144342
0.14567057 1.00144342
0.14569157 1.00144342
0.14571257 1.00144342
0.14573357 1.00144342
0.14575458 1.00144342
0.14577558 1.00144342
0.14579658 1.00144342
0.14581758 1.00144342
0.14583858 1.00144342
0.14585959 1.00144342
0.14588059 1.00144342
0.14590159 1.00144342
0.14592259 1.00144342
0.14594359 1.00144342
0.14596460 1.00144342
0.14598560 1.00144342
0.14600660 1.00144342
0.14602760 1.00144342
0.14604860 1.00144342
0.14606961 1.00144342
0.14609061 1.00144342
0.14611161 1.00144342
0.14613261 1.00144342
0.14615362 1.00144342
0.14617462 1.00144342
0.14619562 1.00144342
0.14621662 1.00144342
0.14623762 1.00144342
0.14625863 1.00144342
0.14627963 1.00144342
0.14630063 1.00144342
0.14632163 1.00144342
0.14634263 1.00144342
0.14636364 1.00144342
0.14638464 1.00144342
0.14640564 1.00144342
0.14642664 1.00144342
0.14644764 1.00144342
0.14646865 1.00144342
0.14648965 1.00144342
0.14651065 1.00144342
0.14653165 1.00144342
0.14655266 1.00144342
0.14657366 1.00144342
0.14659466 1.00144342
0.14661566 1.00144342
0.14663666 1.00144342
0.14665767 1.00144342
0.14667867 1.00144342
0.14669967 1.00144342
0.14672067 1.00144342
0.14674167 1.00144342
0.14676268 1.00144342
0.14678368 1.00144342
0.14680468 1.00144342
0.14682568 1.00144342
0.14684668 1.00144342
0.14686769 1.00144342
0.14688869 1.00144342
0.14690969 1.00144342
0.14693069 1.00144342
0.14695170 1.00144342
0.14697270 1.00144342
0.14699370 1.00144342
0.14701470 1.00144342
0.14703570 1.00144342
0.14705671 1.00144342
0.14707771 1.00144342
0.14709871 1.00144342
0.14711971 1.00144342
0.14714071 1.00144342
0.14716172 1.00144342
0.14718272 1.00144342
0.14720372 1.00144342
0.14722472 1.00144342
0.14724572 1.00144342
0.14726673 1.00144342
0.14728773 1.00144342
0.14730873 1.00144342
0.14732973 1.00144342
0.14735074 1.00144342
0.14737174 1.00144342
0.14739274 1.00144342
0.14741374 1.00144342
0.14743474 1.00144342
0.14745575 1.00144342
0.14747675 1.00144342
0.14749775 1.00144342
0.14751875 1.00144342
0.14753975 1.00144342
0.14756076 1.00144342
0.14758176 1.00144342
0.14760276 1.00144342
0.14762376 1.00144342
0.14764476 1.00144342
0.14766577 1.00144342
0.14768677 1.00144342
0.14770777 1.00144342
0.14772877 1.00144342
0.14774977 1.00144342
0.14777078 1.00144342
0.14779178 1.00144342
0.14781278 1.00144342
0.14783378 1.00144342
0.14785479 1.00144342
0.14787579 1.00144342
0.14789679 1.00144342
0.14791779 1.00144342
0.14793879 1.00144342
0.14795980 1.00144342
0.14798080 1.00144342
0.14800180 1.00144342
0.14802280 1.00144342
0.14804380 1.00144342
0.14806481 1.00144342
0.14808581 1.00144342
0.14810681 1.00144342
0.14812781 1.00144342
0.14814881 1.00144342
0.14816982 1.00144342
0.14819082 1.00144342
0.14821182 1.00144342
0.14823282 1.00144342
0.14825383 1.00144342
0.14827483 1.00144342
0.14829583 1.00144342
0.14831683 1.00144342
0.14833783 1.00144342
0.14835884 1.00144342
0.14837984 1.00144342
0.14840084 1.00144342
0.14842184 1.00144342
0.14844284 1.00144342
0.14846385 1.00144342
0.14848485 1.00144342
0.14850585 1.00144342
0.14852685 1.00144342
0.14854785 1.00144342
0.14856886 1.00144342
0.14858986 1.00144342
0.14861086 1.00144342
0.14863186 1.00144342
0.14865287 1.00144342
0.14867387 1.00144342
0.14869487 1.00144342
0.14871587 1.00144342
0.14873687 1.00144342
0.14875788 1.00144342
0.14877888 1.00144342
0.14879988 1.00144342
0.14882088 1.00144342
0.14884188 1.00144342
0.14886289 1.00144342
0.14888389 1.00144342
0.14890489 1.00144342
0.14892589 1.00144342
0.14894689 1.00144342
0.14896790 1.00144342
0.14898890 1.00144342
0.14900990 1.00144342
0.14903090 1.00144342
0.14905191 1.00144342
0.14907291 1.00144342
0.14909391 1.00144342
0.14911491 1.00144342
0.14913591 1.00144342
0.14915692 1.00144342
0.14917792 1.00144342
0.14919892 1.00144342
0.14921992 1.00144342
0.14924092 1.00144342
0.14926193 1.00144342
0.14928293 1.00144342
0.14930393 1.00144342
0.14932493 1.00144342
0.14934593 1.00144342
0.14936694 1.00144342
0.14938794 1.00144342
0.14940894 1.00144342
0.14942994 1.00144342
0.14945095 1.00144342
0.14947195 1.00144342
0.14949295 1.00144342
0.14951395 1.00144342
0.14953495 1.00144342
0.14955596 1.00144342
0.14957696 1.00144342
0.14959796 1.00144342
0.14961896 1.00144342
0.14963996 1.00144342
0.14966097 1.00144342
0.14968197 1.00144342
0.14970297 1.00144342
0.14972397 1.00144342
0.14974497 1.00144342
0.14976598 1.00144342
0.14978698 1.00144342
0.14980798 1.00144342
0.14982898 1.00144342
0.14984998 1.00144342
0.14987099 1.00144342
0.14989199 1.00144342
0.14991299 1.00144342
0.14993399 1.00144342
0.14995500 1.00144342
0.14997600 1.00144342
0.14999700 1.00144342
0.15001800 1.00144342
0.15003900 1.00144342
0.15006001 1.00144342
0.15008101 1.00144342
0.15010201 1.00144342
0.15012301 1.00144342
0.15014401 1.00144342
0.15016502 1.00144342
0.15018602 1.00144342
0.15020702 1.00144342
0.15022802 1.00144342
0.15024902 1.00144342
0.15027003 1.00144342
0.15029103 1.00144342
0.15031203 1.00144342
0.15033303 1.00144342
0.15035404 1.00144342
0.15037504 1.00144342
0.15039604 1.00144342
0.15041704 1.00144342
0.15043804 1.00144342
0.15045905 1.00144342
0.15048005 1.00144342
0.15050105 1.00144342
0.15052205 1.00144342
0.15054305 1.00144342
0.15056406 1.00144342
0.15058506 1.00144342
0.15060606 1.00144342
0.15062706 1.00144342
0.15064806 1.00144342
0.15066907 1.00144342
0.15069007 1.00144342
0.15071107 1.00144342
0.15073207 1.00144342
0.15075308 1.00144342
0.15077408 1.00144342
0.15079508 1.00144342
0.15081608 1.00144342
0.15083708 1.00144342
0.15085809 1.00144342
0.15087909 1.00144342
0.15090009 1.00144342
0.15092109 1.00144342
0.15094209 1.00144342
0.15096310 1.00144342
0.15098410 1.00144342
0.15100510 1.00144342
0.15102610 1.00144342
0.15104710 1.00144342
0.15106811 1.00144342
0.15108911 1.00144342
0.15111011 1.00144342
0.15113111 1.00144342
0.15115212 1.00144342
0.15117312 1.00144342
0.15119412 1.00144342
0.15121512 1.00144342
0.15123612 1.00144342
0.15125713 1.00144342
0.15127813 1.00144342
0.15129913 1.00144342
0.15132013 1.00144342
0.15134113 1.00144342
0.15136214 1.00144342
0.15138314 1.00144342
0.15140414 1.00144342
0.15142514 1.00144342
0.15144614 1.00144342
0.15146715 1.00144342
0.15148815 1.00144342
0.15150915 1.00144342
0.15153015 1.00144342
0.15155116 1.00144342
0.15157216 1.00144342
0.15159316 1.00144342
0.15161416 1.00144342
0.15163516 1.00144342
0.15165617 1.00144342
0.15167717 1.00144342
0.15169817 1.00144342
0.15171917 1.00144342
0.15174017 1.00144342
0.15176118 1.00144342
0.15178218 1.00144342
0.15180318 1.00144342
0.15182418 1.00144342
0.15184518 1.00144342
0.15186619 1.00144342
0.15188719 1.00144342
0.15190819 1.00144342
0.15192919 1.00144342
0.15195020 1.00144342
0.15197120 1.00144342
0.15199220 1.00144342
0.15201320 1.00144342
0.15203420 1.00144342
0.15205521 1.00144342
0.15207621 1.00144342
0.15209721 1.00144342
0.15211821 1.00144342
0.15213921 1.00144342
0.15216022 1.00144342
0.15218122 1.00144342
0.15220222 1.00144342
0.15222322 1.00144342
0.15224422 1.00144342
0.15226523 1.00144342
0.15228623 1.00144342
0.15230723 1.00144342
0.15232823 1.00144342
0.15234923 1.00144342
0.15237024 1.00144342
0.15239124 1.00144342
0.15241224 1.00144342
0.15243324 1.00144342
0.15245425 1.00144342
0.15247525 1.00144342
0.15249625 1.00144342
0.15251725 1.00144342
0.15253825 1.00144342
0.15255926 1.00144342
0.15258026 1.00144342
0.15260126 1.00144342
0.15262226 1.00144342
0.15264326 1.00144342
0.15266427 1.00144342
0.15268527 1.00144342
0.15270627 1.00144342
0.15272727 1.00144342
0.15274827 1.00144342
0.15276928 1.00144342
0.15279028 1.00144342
0.15281128 1.00144342
0.15283228 1.00144342
0.15285329 1.00144342
0.15287429 1.00144342
0.15289529 1.00144342
0.15291629 1.00144342
0.15293729 1.00144342
0.15295830 1.00144342
0.15297930 1.00144342
0.15300030 1.00144342
0.15302130 1.00144342
0.15304230 1.00144342
0.15306331 1.00144342
0.15308431 1.00144342
0.15310531 1.00144342
0.15312631 1.00144342
0.15314731 1.00144342
0.15316832 1.00144342
0.15318932 1.00144342
0.15321032 1.00144342
0.15323132 1.00144342
0.15325233 1.00144342
0.15327333 1.00144342
0.15329433 1.00144342
0.15331533 1.00144342
0.15333633 1.00144342
0.15335734 1.00144342
0.15337834 1.00144342
0.15339934 1.00144342
0.15342034 1.00144342
0.15344134 1.00144342
0.15346235 1.00144342
0.15348335 1.00144342
0.15350435 1.00144342
0.15352535 1.00144342
0.15354635 1.00144342
0.15356736 1.00144342
0.15358836 1.00144342
0.15360936 1.00144342
0.15363036 1.00144342
0.15365137 1.00144342
0.15367237 1.00144342
0.15369337 1.00144342
0.15371437 1.00144342
0.15373537 1.00144342
0.15375638 1.00144342
0.15377738 1.00144342
0.15379838 1.00144342
0.15381938 1.00144342
0.15384038 1.00144342
0.15386139 1.00144342
0.15388239 1.00144342
0.15390339 1.00144342
0.15392439 1.00144342
0.15394539 1.00144342
0.15396640 1.00144342
0.15398740 1.00144342
0.15400840 1.00144342
0.15402940 1.00144342
0.15405041 1.00144342
0.15407141 1.00144342
0.15409241 1.00144342
0.15411341 1.00144342
0.15413441 1.00144342
0.15415542 1.00144342
0.15417642 1.00144342
0.15419742 1.00144342
0.15421842 1.00144342
0.15423942 1.00144342
0.15426043 1.00144342
0.15428143 1.00144342
0.15430243 1.00144342
0.15432343 1.00144342
0.15434443 1.00144342
0.15436544 1.00144342
0.15438644 1.00144342
0.15440744 1.00144342
0.15442844 1.00144342
0.15444944 1.00144342
0.15447045 1.00144342
0.15449145 1.00144342
0.15451245 1.00144342
0.15453345 1.00144342
0.15455446 1.00144342
0.15457546 1.00144342
0.15459646 1.00144342
0.15461746 1.00144342
0.15463846 1.00144342
0.15465947 1.00144342
0.15468047 1.00144342
0.15470147 1.00144342
0.15472247 1.00144342
0.15474347 1.00144342
0.15476448 1.00144342
0.15478548 1.00144342
0.15480648 1.00144342
0.15482748 1.00144342
0.15484848 1.00144342
0.15486949 1.00144342
0.15489049 1.00144342
0.15491149 1.00144342
0.15493249 1.00144342
0.15495350 1.00144342
0.15497450 1.00144342
0.15499550 1.00144342
0.15501650 1.00144342
0.15503750 1.00144342
0.15505851 1.00144342
0.15507951 1.00144342
0.15510051 1.00144342
0.15512151 1.00144342
0.15514251 1.00144342
0.15516352 1.00144342
0.15518452 1.00144342
0.15520552 1.00144342
0.15522652 1.00144342
0.15524752 1.00144342
0.15526853 1.00144342
0.15528953 1.00144342
0.15531053 1.00144342
0.15533153 1.00144342
0.15535254 1.00144342
0.15537354 1.00144342
0.15539454 1.00144342
0.15541554 1.00144342
0.15543654 1.00144342
0.15545755 1.00144342
0.15547855 1.00144342
0.15549955 1.00144342
0.15552055 1.00144342
0.15554155 1.00144342
0.15556256 1.00144342
0.15558356 1.00144342
0.15560456 1.00144342
0.15562556 1.00144342
0.15564656 1.00144342
0.15566757 1.00144342
0.15568857 1.00144342
0.15570957 1.00144342
0.15573057 1.00144342
0.15575158 1.00144342
0.15577258 1.00144342
0.15579358 1.00144342
0.15581458 1.00144342
0.15583558 1.00144342
0.15585659 1.00144342
0.15587759 1.00144342
0.15589859 1.00144342
0.15591959 1.00144342
0.15594059 1.00144342
0.15596160 1.00144342
0.15598260 1.00144342
0.15600360 1.00144342
0.15602460 1.00144342
0.15604560 1.00144342
0.15606661 1.00144342
0.15608761 1.00144342
0.15610861 1.00144342
0.15612961 1.00144342
0.15615062 1.00144342
0.15617162 1.00144342
0.15619262 1.00144342
0.15621362 1.00144342
0.15623462 1.00144342
0.15625563 1.00144342
0.15627663 1.00144342
0.15629763 1.00144342
0.15631863 1.00144342
0.15633963 1.00144342
0.15636064 1.00144342
0.15638164 1.00144342
0.15640264 1.00144342
0.15642364 1.00144342
0.15644464 1.00144342
0.15646565 1.00144342
0.15648665 1.00144342
0.15650765 1.00144342
0.15652865 1.00144342
0.15654965 1.00144342
0.15657066 1.00144342
0.15659166 1.00144342
0.15661266 1.00144342
0.15663366 1.00144342
0.15665467 1.00144342
0.15667567 1.00144342
0.15669667 1.00144342
0.15671767 1.00144342
0.15673867 1.00144342
0.15675968 1.00144342
0.15678068 1.00144342
0.15680168 1.00144342
0.15682268 1.00144342
0.15684368 1.00144342
0.15686469 1.00144342
0.15688569 1.00144342
0.15690669 1.00144342
0.15692769 1.00144342
0.15694869 1.00144342
0.15696970 1.00144342
0.15699070 1.00144342
0.15701170 1.00144342
0.15703270 1.00144342
0.15705371 1.00144342
0.15707471 1.00144342
0.15709571 1.00144342
0.15711671 1.00144342
0.15713771 1.00144342
0.15715872 1.00144342
0.15717972 1.00144342
0.15720072 1.00144342
0.15722172 1.00144342
0.15724272 1.00144342
0.15726373 1.00144342
0.15728473 1.00144342
0.15730573 1.00144342
0.15732673 1.00144342
0.15734773 1.00144342
0.15736874 1.00144342
0.15738974 1.00144342
0.15741074 1.00144342
0.15743174 1.00144342
0.15745275 1.00144342
0.15747375 1.00144342
0.15749475 1.00144342
0.15751575 1.00144342
0.15753675 1.00144342
0.15755776 1.00144342
0.15757876 1.00144342
0.15759976 1.00144342
0.15762076 1.00144342
0.15764176 1.00144342
0.15766277 1.00144342
0.15768377 1.00144342
0.15770477 1.00144342
0.15772577 1.00144342
0.15774677 1.00144342
0.15776778 1.00144342
0.15778878 1.00144342
0.15780978 1.00144342
0.15783078 1.00144342
0.15785179 1.00144342
0.15787279 1.00144342
0.15789379 1.00144342
0.15791479 1.00144342
0.15793579 1.00144342
0.15795680 1.00144342
0.15797780 1.00144342
0.15799880 1.00144342
0.15801980 1.00144342
0.15804080 1.00144342
0.15806181 1.00144342
0.15808281 1.00144342
0.15810381 1.00144342
0.15812481 1.00144342
0.15814581 1.00144342
0.15816682 1.00144342
0.15818782 1.00144342
0.15820882 1.00144342
0.15822982 1.00144342
0.15825083 1.00144342
0.15827183 1.00144342
0.15829283 1.00144342
0.15831383 1.00144342
0.15833483 1.00144342
0.15835584 1.00144342
0.15837684 1.00144342
0.15839784 1.00144342
0.15841884 1.00144342
0.15843984 1.00144342
0.15846085 1.00144342
0.15848185 1.00144342
0.15850285 1.00144342
0.15852385 1.00144342
0.15854485 1.00144342
0.15856586 1.00144342
0.15858686 1.00144342
0.15860786 1.00144342
0.15862886 1.00144342
0.15864986 1.00144342
0.15867087 1.00144342
0.15869187 1.00144342
0.15871287 1.00144342
0.15873387 1.00144342
0.15875488 1.00144342
0.15877588 1.00144342
0.15879688 1.00144342
0.15881788 1.00144342
0.15883888 1.00144342
0.15885989 1.00144342
0.15888089 1.00144342
0.15890189 1.00144342
0.15892289 1.00144342
0.15894389 1.00144342
0.15896490 1.00144342
0.15898590 1.00144342
0.15900690 1.00144342
0.15902790 1.00144342
0.15904890 1.00144342
0.15906991 1.00144342
0.15909091 1.00144342
0.15911191 1.00144342
0.15913291 1.00144342
0.15915392 1.00144342
0.15917492 1.00144342
0.15919592 1.00144342
0.15921692 1.00144342
0.15923792 1.00144342
0.15925893 1.00144342
0.15927993 1.00144342
0.15930093 1.00144342
0.15932193 1.00144342
0.15934293 1.00144342
0.15936394 1.00144342
0.15938494 1.00144342
0.15940594 1.00144342
0.15942694 1.00144342
0.15944794 1.00144342
0.15946895 1.00144342
0.15948995 1.00144342
0.15951095 1.00144342
0.15953195 1.00144342
0.15955296 1.00144342
0.15957396 1.00144342
0.15959496 1.00144342
0.15961596 1.00144342
0.15963696 1.00144342
0.15965797 1.00144342
0.15967897 1.00144342
0.15969997 1.00144342
0.15972097 1.00144342
0.15974197 1.00144342
0.15976298 1.00144342
0.15978398 1.00144342
0.15980498 1.00144342
0.15982598 1.00144342
0.15984698 1.00144342
0.15986799 1.00144342
0.15988899 1.00144342
0.15990999 1.00144342
0.15993099 1.00144342
0.15995200 1.00144342
0.15997300 1.00144342
0.15999400 1.00144342
0.16001500 1.00144342
0.16003600 1.00144342
0.16005701 1.00144342
0.16007801 1.00144342
0.16009901 1.00144342
0.16012001 1.00144342
0.16014101 1.00144342
0.16016202 1.00144342
0.16018302 1.00144342
0.16020402 1.00144342
0.16022502 1.00144342
0.16024602 1.00144342
0.16026703 1.00144342
0.16028803 1.00144342
0.16030903 1.00144342
0.16033003 1.00144342
0.16035104 1.00144342
0.16037204 1.00144342
0.16039304 1.00144342
0.16041404 1.00144342
0.16043504 1.00144342
0.16045605 1.00144342
0.16047705 1.00144342
0.16049805 1.00144342
0.16051905 1.00144342
0.16054005 1.00144342
0.16056106 1.00144342
0.16058206 1.00144342
0.16060306 1.00144342
0.16062406 1.00144342
0.16064506 1.00144342
0.16066607 1.00144342
0.16068707 1.00144342
0.16070807 1.00144342
0.16072907 1.00144342
0.16075008 1.00144342
0.16077108 1.00144342
0.16079208 1.00144342
0.16081308 1.00144342
0.16083408 1.00144342
0.16085509 1.00144342
0.16087609 1.00144342
0.16089709 1.00144342
0.16091809 1.00144342
0.16093909 1.00144342
0.16096010 1.00144342
0.16098110 1.00144342
0.16100210 1.00144342
0.16102310 1.00144342
0.16104410 1.00144342
0.16106511 1.00144342
0.16108611 1.00144342
0.16110711 1.00144342
0.16112811 1.00144342
0.16114911 1.00144342
0.16117012 1.00144342
0.16119112 1.00144342
0.16121212 1.00144342
0.16123312 1.00144342
0.16125413 1.00144342
0.16127513 1.00144342
0.16129613 1.00144342
0.16131713 1.00144342
0.16133813 1.00144342
0.16135914 1.00144342
0.16138014 1.00144342
0.16140114 1.00144342
0.16142214 1.00144342
0.16144314 1.00144342
0.16146415 1.00144342
0.16148515 1.00144342
0.16150615 1.00144342
0.16152715 1.00144342
0.16154815 1.00144342
0.16156916 1.00144342
0.16159016 1.00144342
0.16161116 1.00144342
0.16163216 1.00144342
0.16165317 1.00144342
0.16167417 1.00144342
0.16169517 1.00144342
0.16171617 1.00144342
0.16173717 1.00144342
0.16175818 1.00144342
0.16177918 1.00144342
0.16180018 1.00144342
0.16182118 1.00144342
0.16184218 1.00144342
0.16186319 1.00144342
0.16188419 1.00144342
0.16190519 1.00144342
0.16192619 1.00144342
0.16194719 1.00144342
0.16196820 1.00144342
0.16198920 1.00144342
0.16201020 1.00144342
0.16203120 1.00144342
0.16205221 1.00144342
0.16207321 1.00144342
0.16209421 1.00144342
0.16211521 1.00144342
0.16213621 1.00144342
0.16215722 1.00144342
0.16217822 1.00144342
0.16219922 1.00144342
0.16222022 1.00144342
0.16224122 1.00144342
0.16226223 1.00144342
0.16228323 1.00144342
0.16230423 1.00144342
0.16232523 1.00144342
0.16234623 1.00144342
0.16236724 1.00144342
0.16238824 1.00144342
0.16240924 1.00144342
0.16243024 1.00144342
0.16245125 1.00144342
0.16247225 1.00144342
0.16249325 1.00144342
0.16251425 1.00144342
0.16253525 1.00144342
0.16255626 1.00144342
0.16257726 1.00144342
0.16259826 1.00144342
0.16261926 1.00144342
0.16264026 1.00144342
0.16266127 1.00144342
0.16268227 1.00144342
0.16270327 1.00144342
0.16272427 1.00144342
0.16274527 1.00144342
0.16276628 1.00144342
0.16278728 1.00144342
0.16280828 1.00144342
0.16282928 1.00144342
0.16285029 1.00144342
0.16287129 1.00144342
0.16289229 1.00144342
0.16291329 1.00144342
0.16293429 1.00144342
0.16295530 1.00144342
0.16297630 1.00144342
0.16299730 1.00144342
0.16301830 1.00144342
0.16303930 1.00144342
0.16306031 1.00144342
0.16308131 1.00144342
0.16310231 1.00144342
0.16312331 1.00144342
0.16314431 1.00144342
0.16316532 1.00144342
0.16318632 1.00144342
0.16320732 1.00144342
0.16322832 1.00144342
0.16324932 1.00144342
0.16327033 1.00144342
0.16329133 1.00144342
0.16331233 1.00144342
0.16333333 1.00144342
0.16335434 1.00144342
0.16337534 1.00144342
0.16339634 1.00144342
0.16341734 1.00144342
0.16343834 1.00144342
0.16345935 1.00144342
0.16348035 1.00144342
0.16350135 1.00144342
0.16352235 1.00144342
0.16354335 1.00144342
0.16356436 1.00144342
0.16358536 1.00144342
0.16360636 1.00144342
0.16362736 1.00144342
0.16364836 1.00144342
0.16366937 1.00144342
0.16369037 1.00144342
0.16371137 1.00144342
0.16373237 1.00144342
0.16375338 1.00144342
0.16377438 1.00144342
0.16379538 1.00144342
0.16381638 1.00144342
0.16383738 1.00144342
0.16385839 1.00144342
0.16387939 1.00144342
0.16390039 1.00144342
0.16392139 1.00144342
0.16394239 1.00144342
0.16396340 1.00144342
0.16398440 1.00144342
0.16400540 1.00144342
0.16402640 1.00144342
0.16404740 1.00144342
0.16406841 1.00144342
0.16408941 1.00144342
0.16411041 1.00144342
0.16413141 1.00144342
0.16415242 1.00144342
0.16417342 1.00144342
0.16419442 1.00144342
0.16421542 1.00144342
0.16423642 1.00144342
0.16425743 1.00144342
0.16427843 1.00144342
0.16429943 1.00144342
0.16432043 1.00144342
0.16434143 1.00144342
0.16436244 1.00144342
0.16438344 1.00144342
0.16440444 1.00144342
0.16442544 1.00144342
0.16444644 1.00144342
0.16446745 1.00144342
0.16448845 1.00144342
0.16450945 1.00144342
0.16453045 1.00144342
0.16455146 1.00144342
0.16457246 1.00144342
0.16459346 1.00144342
0.16461446 1.00144342
0.16463546 1.00144342
0.16465647 1.00144342
0.16467747 1.00144342
0.16469847 1.00144342
0.16471947 1.00144342
0.16474047 1.00144342
0.16476148 1.00144342
0.16478248 1.00144342
0.16480348 1.00144342
0.16482448 1.00144342
0.16484548 1.00144342
0.16486649 1.00144342
0.16488749 1.00144342
0.16490849 1.00144342
0.16492949 1.00144342
0.16495050 1.00144342
0.16497150 1.00144342
0.16499250 1.00144342
0.16501350 1.00144342
0.16503450 1.00144342
0.16505551 1.00144342
0.16507651 1.00144342
0.16509751 1.00144342
0.16511851 1.00144342
0.16513951 1.00144342
0.16516052 1.00144342
0.16518152 1.00144342
0.16520252 1.00144342
0.16522352 1.00144342
0.16524452 1.00144342
0.16526553 1.00144342
0.16528653 1.00144342
0.16530753 1.00144342
0.16532853 1.00144342
0.16534953 1.00144342
0.16537054 1.00144342
0.16539154 1.00144342
0.16541254 1.00144342
0.16543354 1.00144342
0.16545455 1.00144342
0.16547555 1.00144342
0.16549655 1.00144342
0.16551755 1.00144342
0.16553855 1.00144342
0.16555956 1.00144342
0.16558056 1.00144342
0.16560156 1.00144342
0.16562256 1.00144342
0.16564356 1.00144342
0.16566457 1.00144342
0.16568557 1.00144342
0.16570657 1.00144342
0.16572757 1.00144342
0.16574857 1.00144342
0.16576958 1.00144342
0.16579058 1.00144342
0.16581158 1.00144342
0.16583258 1.00144342
0.16585359 1.00144342
0.16587459 1.00144342
0.16589559 1.00144342
0.16591659 1.00144342
0.16593759 1.00144342
0.16595860 1.00144342
0.16597960 1.00144342
0.16600060 1.00144342
0.16602160 1.00144342
0.16604260 1.00144342
0.16606361 1.00144342
0.16608461 1.00144342
0.16610561 1.00144342
0.16612661 1.00144342
0.16614761 1.00144342
0.16616862 1.00144342
0.16618962 1.00144342
0.16621062 1.00144342
0.16623162 1.00144342
0.16625263 1.00144342
0.16627363 1.00144342
0.16629463 1.00144342
0.16631563 1.00144342
0.16633663 1.00144342
0.16635764 1.00144342
0.16637864 1.00144342
0.16639964 1.00144342
0.16642064 1.00144342
0.16644164 1.00144342
0.16646265 1.00144342
0.16648365 1.00144342
0.16650465 1.00144342
0.16652565 1.00144342
0.16654665 1.00144342
0.16656766 1.00144342
0.16658866 1.00144342
0.16660966 1.00144342
0.16663066 1.00144342
0.16665167 1.00144342
0.16667267 1.00144342
0.16669367 1.00144342
0.16671467 1.00144342
0.16673567 1.00144342
0.16675668 1.00144342
0.16677768 1.00144342
0.16679868 1.00144342
0.16681968 1.00144342
0.16684068 1.00144342
0.16686169 1.00144342
0.16688269 1.00144342
0.16690369 1.00144342
0.16692469 1.00144342
0.16694569 1.00144342
0.16696670 1.00144342
0.16698770 1.00144342
0.16700870 1.00144342
0.16702970 1.00144342
0.16705071 1.00144342
0.16707171 1.00144342
0.16709271 1.00144342
0.16711371 1.00144342
0.16713471 1.00144342
0.16715572 1.00144342
0.16717672 1.00144342
0.16719772 1.00144342
0.16721872 1.00144342
0.16723972 1.00144342
0.16726073 1.00144342
0.16728173 1.00144342
0.16730273 1.00144342
0.16732373 1.00144342
0.16734473 1.00144342
0.16736574 1.00144342
0.16738674 1.00144342
0.16740774 1.00144342
0.16742874 1.00144342
0.16744974 1.00144342
0.16747075 1.00144342
0.16749175 1.00144342
0.16751275 1.00144342
0.16753375 1.00144342
0.16755476 1.00144342
0.16757576 1.00144342
0.16759676 1.00144342
0.16761776 1.00144342
0.16763876 1.00144342
0.16765977 1.00144342
0.16768077 1.00144342
0.16770177 1.00144342
0.16772277 1.00144342
0.16774377 1.00144342
0.16776478 1.00144342
0.16778578 1.00144342
0.16780678 1.00144342
0.16782778 1.00144342
0.16784878 1.00144342
0.16786979 1.00144342
0.16789079 1.00144342
0.16791179 1.00144342
0.16793279 1.00144342
0.16795380 1.00144342
0.16797480 1.00144342
0.16799580 1.00144342
0.16801680 1.00144342
0.16803780 1.00144342
0.16805881 1.00144342
0.16807981 1.00144342
0.16810081 1.00144342
0.16812181 1.00144342
0.16814281 1.00144342
0.16816382 1.00144342
0.16818482 1.00144342
0.16820582 1.00144342
0.16822682 1.00144342
0.16824782 1.00144342
0.16826883 1.00144342
0.16828983 1.00144342
0.16831083 1.00144342
0.16833183 1.00144342
0.16835284 1.00144342
0.16837384 1.00144342
0.16839484 1.00144342
0.16841584 1.00144342
0.16843684 1.00144342
0.16845785 1.00144342
0.16847885 1.00144342
0.16849985 1.00144342
0.16852085 1.00144342
0.16854185 1.00144342
0.16856286 1.00144342
0.16858386 1.00144342
0.16860486 1.00144342
0.16862586 1.00144342
0.16864686 1.00144342
0.16866787 1.00144342
0.16868887 1.00144342
0.16870987 1.00144342
0.16873087 1.00144342
0.16875188 1.00144342
0.16877288 1.00144342
0.16879388 1.00144342
0.16881488 1.00144342
0.16883588 1.00144342
0.16885689 1.00144342
0.16887789 1.00144342
0.16889889 1.00144342
0.16891989 1.00144342
0.16894089 1.00144342
0.16896190 1.00144342
0.16898290 1.00144342
0.16900390 1.00144342
0.16902490 1.00144342
0.16904590 1.00144342
0.16906691 1.00144342
0.16908791 1.00144342
0.16910891 1.00144342
0.16912991 1.00144342
0.16915092 1.00144342
0.16917192 1.00144342
0.16919292 1.00144342
0.16921392 1.00144342
0.16923492 1.00144342
0.16925593 1.00144342
0.16927693 1.00144342
0.16929793 1.00144342
0.16931893 1.00144342
0.16933993 1.00144342
0.16936094 1.00144342
0.16938194 1.00144342
0.16940294 1.00144342
0.16942394 1.00144342
0.16944494 1.00144342
0.16946595 1.00144342
0.16948695 1.00144342
0.16950795 1.00144342
0.16952895 1.00144342
0.16954995 1.00144342
0.16957096 1.00144342
0.16959196 1.00144342
0.16961296 1.00144342
0.16963396 1.00144342
0.16965497 1.00144342
0.16967597 1.00144342
0.16969697 1.00144342
0.16971797 1.00144342
0.16973897 1.00144342
0.16975998 1.00144342
0.16978098 1.00144342
0.16980198 1.00144342
0.16982298 1.00144342
0.16984398 1.00144342
0.16986499 1.00144342
0.16988599 1.00144342
0.16990699 1.00144342
0.16992799 1.00144342
0.16994899 1.00144342
0.16997000 1.00144342
0.16999100 1.00144342
0.17001200 1.00144342
0.17003300 1.00144342
0.17005401 1.00144342
0.17007501 1.00144342
0.17009601 1.00144342
0.17011701 1.00144342
0.17013801 1.00144342
0.17015902 1.00144342
0.17018002 1.00144342
0.17020102 1.00144342
0.17022202 1.00144342
0.17024302 1.00144342
0.17026403 1.00144342
0.17028503 1.00144342
0.17030603 1.00144342
0.17032703 1.00144342
0.17034803 1.00144342
0.17036904 1.00144342
0.17039004 1.00144342
0.17041104 1.00144342
0.17043204 1.00144342
0.17045305 1.00144342
0.17047405 1.00144342
0.17049505 1.00144342
0.17051605 1.00144342
0.17053705 1.00144342
0.17055806 1.00144342
0.17057906 1.00144342
0.17060006 1.00144342
0.17062106 1.00144342
0.17064206 1.00144342
0.17066307 1.00144342
0.17068407 1.00144342
0.17070507 1.00144342
0.17072607 1.00144342
0.17074707 1.00144342
0.17076808 1.00144342
0.17078908 1.00144342
0.17081008 1.00144342
0.17083108 1.00144342
0.17085209 1.00144342
0.17087309 1.00144342
0.17089409 1.00144342
0.17091509 1.00144342
0.17093609 1.00144342
0.17095710 1.00144342
0.17097810 1.00144342
0.17099910 1.00144342
0.17102010 1.00144342
0.17104110 1.00144342
0.17106211 1.00144342
0.17108311 1.00144342
0.17110411 1.00144342
0.17112511 1.00144342
0.17114611 1.00144342
0.17116712 1.00144342
0.17118812 1.00144342
0.17120912 1.00144342
0.17123012 1.00144342
0.17125113 1.00144342
0.17127213 1.00144342
0.17129313 1.00144342
0.17131413 1.00144342
0.17133513 1.00144342
0.17135614 1.00144342
0.17137714 1.00144342
0.17139814 1.00144342
0.17141914 1.00144342
0.17144014 1.00144342
0.17146115 1.00144342
0.17148215 1.00144342
0.17150315 1.00144342
0.17152415 1.00144342
0.17154515 1.00144342
0.17156616 1.00144342
0.17158716 1.00144342
0.17160816 1.00144342
0.17162916 1.00144342
0.17165017 1.00144342
0.17167117 1.00144342
0.17169217 1.00144342
0.17171317 1.00144342
0.17173417 1.00144342
0.17175518 1.00144342
0.17177618 1.00144342
0.17179718 1.00144342
0.17181818 1.00144342
0.17183918 1.00144342
0.17186019 1.00144342
0.17188119 1.00144342
0.17190219 1.00144342
0.17192319 1.00144342
0.17194419 1.00144342
0.17196520 1.00144342
0.17198620 1.00144342
0.17200720 1.00144342
0.17202820 1.00144342
0.17204920 1.00144342
0.17207021 1.00144342
0.17209121 1.00144342
0.17211221 1.00144342
0.17213321 1.00144342
0.17215422 1.00144342
0.17217522 1.00144342
0.17219622 1.00144342
0.17221722 1.00144342
0.17223822 1.00144342
0.17225923 1.00144342
0.17228023 1.00144342
0.17230123 1.00144342
0.17232223 1.00144342
0.17234323 1.00144342
0.17236424 1.00144342
0.17238524 1.00144342
0.17240624 1.00144342
0.17242724 1.00144342
0.17244824 1.00144342
0.17246925 1.00144342
0.17249025 1.00144342
0.17251125 1.00144342
0.17253225 1.00144342
0.17255326 1.00144342
0.17257426 1.00144342
0.17259526 1.00144342
0.17261626 1.00144342
0.17263726 1.00144342
0.17265827 1.00144342
0.17267927 1.00144342
0.17270027 1.00144342
0.17272127 1.00144342
0.17274227 1.00144342
0.17276328 1.00144342
0.17278428 1.00144342
0.17280528 1.00144342
0.17282628 1.00144342
0.17284728 1.00144342
0.17286829 1.00144342
0.17288929 1.00144342
0.17291029 1.00144342
0.17293129 1.00144342
0.17295230 1.00144342
0.17297330 1.00144342
0.17299430 1.00144342
0.17301530 1.00144342
0.17303630 1.00144342
0.17305731 1.00144342
0.17307831 1.00144342
0.17309931 1.00144342
0.17312031 1.00144342
0.17314131 1.00144342
0.17316232 1.00144342
0.17318332 1.00144342
0.17320432 1.00144342
0.17322532 1.00144342
0.17324632 1.00144342
0.17326733 1.00144342
0.17328833 1.00144342
0.17330933 1.00144342
0.17333033 1.00144342
0.17335134 1.00144342
0.17337234 1.00144342
0.17339334 1.00144342
0.17341434 1.00144342
0.17343534 1.00144342
0.17345635 1.00144342
0.17347735 1.00144342
0.17349835 1.00144342
0.17351935 1.00144342
0.17354035 1.00144342
0.17356136 1.00144342
0.17358236 1.00144342
0.17360336 1.00144342
0.17362436 1.00144342
0.17364536 1.00144342
0.17366637 1.00144342
0.17368737 1.00144342
0.17370837 1.00144342
0.17372937 1.00144342
0.17375038 1.00144342
0.17377138 1.00144342
0.17379238 1.00144342
0.17381338 1.00144342
0.17383438 1.00144342
0.17385539 1.00144342
0.17387639 1.00144342
0.17389739 1.00144342
0.17391839 1.00144342
0.17393939 1.00144342
0.17396040 1.00144342
0.17398140 1.00144342
0.17400240 1.00144342
0.17402340 1.00144342
0.17404440 1.00144342
0.17406541 1.00144342
0.17408641 1.00144342
0.17410741 1.00144342
0.17412841 1.00144342
0.17414941 1.00144342
0.17417042 1.00144342
0.17419142 1.00144342
0.17421242 1.00144342
0.17423342 1.00144342
0.17425443 1.00144342
0.17427543 1.00144342
0.17429643 1.00144342
0.17431743 1.00144342
0.17433843 1.00144342
0.17435944 1.00144342
0.17438044 1.00144342
0.17440144 1.00144342
0.17442244 1.00144342
0.17444344 1.00144342
0.17446445 1.00144342
0.17448545 1.00144342
0.17450645 1.00144342
0.17452745 1.00144342
0.17454845 1.00144342
0.17456946 1.00144342
0.17459046 1.00144342
0.17461146 1.00144342
0.17463246 1.00144342
0.17465347 1.00144342
0.17467447 1.00144342
0.17469547 1.00144342
0.17471647 1.00144342
0.17473747 1.00144342
0.17475848 1.00144342
0.17477948 1.00144342
0.17480048 1.00144342
0.17482148 1.00144342
0.17484248 1.00144342
0.17486349 1.00144342
0.17488449 1.00144342
0.17490549 1.00144342
0.17492649 1.00144342
0.17494749 1.00144342
0.17496850 1.00144342
0.17498950 1.00144342
0.17501050 1.00144342
0.17503150 1.00144342
0.17505251 1.00144342
0.17507351 1.00144342
0.17509451 1.00144342
0.17511551 1.00144342
0.17513651 1.00144342
0.17515752 1.00144342
0.17517852 1.00144342
0.17519952 1.00144342
0.17522052 1.00144342
0.17524152 1.00144342
0.17526253 1.00144342
0.17528353 1.00144342
0.17530453 1.00144342
0.17532553 1.00144342
0.17534653 1.00144342
0.17536754 1.00144342
0.17538854 1.00144342
0.17540954 1.00144342
0.17543054 1.00144342
0.17545155 1.00144342
0.17547255 1.00144342
0.17549355 1.00144342
0.17551455 1.00144342
0.17553555 1.00144342
0.17555656 1.00144342
0.17557756 1.00144342
0.17559856 1.00144342
0.17561956 1.00144342
0.17564056 1.00144342
0.17566157 1.00144342
0.17568257 1.00144342
0.17570357 1.00144342
0.17572457 1.00144342
0.17574557 1.00144342
0.17576658 1.00144342
0.17578758 1.00144342
0.17580858 1.00144342
0.17582958 1.00144342
0.17585059 1.00144342
0.17587159 1.00144342
0.17589259 1.00144342
0.17591359 1.00144342
0.17593459 1.00144342
0.17595560 1.00144342
0.17597660 1.00144342
0.17599760 1.00144342
0.17601860 1.00144342
0.17603960 1.00144342
0.17606061 1.00144342
0.17608161 1.00144342
0.17610261 1.00144342
0.17612361 1.00144342
0.17614461 1.00144342
0.17616562 1.00144342
0.17618662 1.00144342
0.17620762 1.00144342
0.17622862 1.00144342
0.17624962 1.00144342
0.17627063 1.00144342
0.17629163 1.00144342
0.17631263 1.00144342
0.17633363 1.00144342
0.17635464 1.00144342
0.17637564 1.00144342
0.17639664 1.00144342
0.17641764 1.00144342
0.17643864 1.00144342
0.17645965 1.00144342
0.17648065 1.00144342
0.17650165 1.00144342
0.17652265 1.00144342
0.17654365 1.00144342
0.17656466 1.00144342
0.17658566 1.00144342
0.17660666 1.00144342
0.17662766 1.00144342
0.17664866 1.00144342
0.17666967 1.00144342
0.17669067 1.00144342
0.17671167 1.00144342
0.17673267 1.00144342
0.17675368 1.00144342
0.17677468 1.00144342
0.17679568 1.00144342
0.17681668 1.00144342
0.17683768 1.00144342
0.17685869 1.00144342
0.17687969 1.00144342
0.17690069 1.00144342
0.17692169 1.00144342
0.17694269 1.00144342
0.17696370 1.00144342
0.17698470 1.00144342
0.17700570 1.00144342
0.17702670 1.00144342
0.17704770 1.00144342
0.17706871 1.00144342
0.17708971 1.00144342
0.17711071 1.00144342
0.17713171 1.00144342
0.17715272 1.00144342
0.17717372 1.00144342
0.17719472 1.00144342
0.17721572 1.00144342
0.17723672 1.00144342
0.17725773 1.00144342
0.17727873 1.00144342
0.17729973 1.00144342
0.17732073 1.00144342
0.17734173 1.00144342
0.17736274 1.00144342
0.17738374 1.00144342
0.17740474 1.00144342
0.17742574 1.00144342
0.17744674 1.00144342
0.17746775 1.00144342
0.17748875 1.00144342
0.17750975 1.00144342
0.17753075 1.00144342
0.17755176 1.00144342
0.17757276 1.00144342
0.17759376 1.00144342
0.17761476 1.00144342
0.17763576 1.00144342
0.17765677 1.00144342
0.17767777 1.00144342
0.17769877 1.00144342
0.17771977 1.00144342
0.17774077 1.00144342
0.17776178 1.00144342
0.17778278 1.00144342
0.17780378 1.00144342
0.17782478 1.00144342
0.17784578 1.00144342
0.17786679 1.00144342
0.17788779 1.00144342
0.17790879 1.00144342
0.17792979 1.00144342
0.17795080 1.00144342
0.17797180 1.00144342
0.17799280 1.00144342
0.17801380 1.00144342
0.17803480 1.00144342
0.17805581 1.00144342
0.17807681 1.00144342
0.17809781 1.00144342
0.17811881 1.00144342
0.17813981 1.00144342
0.17816082 1.00144342
0.17818182 1.00144342
0.17820282 1.00144342
0.17822382 1.00144342
0.17824482 1.00144342
0.17826583 1.00144342
0.17828683 1.00144342
0.17830783 1.00144342
0.17832883 1.00144342
0.17834983 1.00144342
0.17837084 1.00144342
0.17839184 1.00144342
0.17841284 1.00144342
0.17843384 1.00144342
0.17845485 1.00144342
0.17847585 1.00144342
0.17849685 1.00144342
0.17851785 1.00144342
0.17853885 1.00144342
0.17855986 1.00144342
0.17858086 1.00144342
0.17860186 1.00144342
0.17862286 1.00144342
0.17864386 1.00144342
0.17866487 1.00144342
0.17868587 1.00144342
0.17870687 1.00144342
0.17872787 1.00144342
0.17874887 1.00144342
0.17876988 1.00144342
0.17879088 1.00144342
0.17881188 1.00144342
0.17883288 1.00144342
0.17885389 1.00144342
0.17887489 1.00144342
0.17889589 1.00144342
0.17891689 1.00144342
0.17893789 1.00144342
0.17895890 1.00144342
0.17897990 1.00144342
0.17900090 1.00144342
0.17902190 1.00144342
0.17904290 1.00144342
0.17906391 1.00144342
0.17908491 1.00144342
0.17910591 1.00144342
0.17912691 1.00144342
0.17914791 1.00144342
0.17916892 1.00144342
0.17918992 1.00144342
0.17921092 1.00144342
0.17923192 1.00144342
0.17925293 1.00144342
0.17927393 1.00144342
0.17929493 1.00144342
0.17931593 1.00144342
0.17933693 1.00144342
0.17935794 1.00144342
0.17937894 1.00144342
0.17939994 1.00144342
0.17942094 1.00144342
0.17944194 1.00144342
0.17946295 1.00144342
0.17948395 1.00144342
0.17950495 1.00144342
0.17952595 1.00144342
0.17954695 1.00144342
0.17956796 1.00144342
0.17958896 1.00144342
0.17960996 1.00144342
0.17963096 1.00144342
0.17965197 1.00144342
0.17967297 1.00144342
0.17969397 1.00144342
0.17971497 1.00144342
0.17973597 1.00144342
0.17975698 1.00144342
0.17977798 1.00144342
0.17979898 1.00144342
0.17981998 1.00144342
0.17984098 1.00144342
0.17986199 1.00144342
0.17988299 1.00144342
0.17990399 1.00144342
0.17992499 1.00144342
0.17994599 1.00144342
0.17996700 1.00144342
0.17998800 1.00144342
0.18000900 1.00144342
0.18003000 1.00144342
0.18005101 1.00144342
0.18007201 1.00144342
0.18009301 1.00144342
0.18011401 1.00144342
0.18013501 1.00144342
0.18015602 1.00144342
0.18017702 1.00144342
0.18019802 1.00144342
0.18021902 1.00144342
0.18024002 1.00144342
0.18026103 1.00144342
0.18028203 1.00144342
0.18030303 1.00144342
0.18032403 1.00144342
0.18034503 1.00144342
0.18036604 1.00144342
0.18038704 1.00144342
0.18040804 1.00144342
0.18042904 1.00144342
0.18045005 1.00144342
0.18047105 1.00144342
0.18049205 1.00144342
0.18051305 1.00144342
0.18053405 1.00144342
0.18055506 1.00144342
0.18057606 1.00144342
0.18059706 1.00144342
0.18061806 1.00144342
0.18063906 1.00144342
0.18066007 1.00144342
0.18068107 1.00144342
0.18070207 1.00144342
0.18072307 1.00144342
0.18074407 1.00144342
0.18076508 1.00144342
0.18078608 1.00144342
0.18080708 1.00144342
0.18082808 1.00144342
0.18084908 1.00144342
0.18087009 1.00144342
0.18089109 1.00144342
0.18091209 1.00144342
0.18093309 1.00144342
0.18095410 1.00144342
0.18097510 1.00144342
0.18099610 1.00144342
0.18101710 1.00144342
0.18103810 1.00144342
0.18105911 1.00144342
0.18108011 1.00144342
0.18110111 1.00144342
0.18112211 1.00144342
0.18114311 1.00144342
0.18116412 1.00144342
0.18118512 1.00144342
0.18120612 1.00144342
0.18122712 1.00144342
0.18124812 1.00144342
0.18126913 1.00144342
0.18129013 1.00144342
0.18131113 1.00144342
0.18133213 1.00144342
0.18135314 1.00144342
0.18137414 1.00144342
0.18139514 1.00144342
0.18141614 1.00144342
0.18143714 1.00144342
0.18145815 1.00144342
0.18147915 1.00144342
0.18150015 1.00144342
0.18152115 1.00144342
0.18154215 1.00144342
0.18156316 1.00144342
0.18158416 1.00144342
0.18160516 1.00144342
0.18162616 1.00144342
0.18164716 1.00144342
0.18166817 1.00144342
0.18168917 1.00144342
0.18171017 1.00144342
0.18173117 1.00144342
0.18175218 1.00144342
0.18177318 1.00144342
0.18179418 1.00144342
0.18181518 1.00144342
0.18183618 1.00144342
0.18185719 1.00144342
0.18187819 1.00144342
0.18189919 1.00144342
0.18192019 1.00144342
0.18194119 1.00144342
0.18196220 1.00144342
0.18198320 1.00144342
0.18200420 1.00144342
0.18202520 1.00144342
0.18204620 1.00144342
0.18206721 1.00144342
0.18208821 1.00144342
0.18210921 1.00144342
0.18213021 1.00144342
0.18215122 1.00144342
0.18217222 1.00144342
0.18219322 1.00144342
0.18221422 1.00144342
0.18223522 1.00144342
0.18225623 1.00144342
0.18227723 1.00144342
0.18229823 1.00144342
0.18231923 1.00144342
0.18234023 1.00144342
0.18236124 1.00144342
0.18238224 1.00144342
0.18240324 1.00144342
0.18242424 1.00144342
0.18244524 1.00144342
0.18246625 1.00144342
0.18248725 1.00144342
0.18250825 1.00144342
0.18252925 1.00144342
0.18255026 1.00144342
0.18257126 1.00144342
0.18259226 1.00144342
0.18261326 1.00144342
0.18263426 1.00144342
0.18265527 1.00144342
0.18267627 1.00144342
0.18269727 1.00144342
0.18271827 1.00144342
0.18273927 1.00144342
0.18276028 1.00144342
0.18278128 1.00144342
0.18280228 1.00144342
0.18282328 1.00144342
0.18284428 1.00144342
0.18286529 1.00144342
0.18288629 1.00144342
0.18290729 1.00144342
0.18292829 1.00144342
0.18294929 1.00144342
0.18297030 1.00144342
0.18299130 1.00144342
0.18301230 1.00144342
0.18303330 1.00144342
0.18305431 1.00144342
0.18307531 1.00144342
0.18309631 1.00144342
0.18311731 1.00144342
0.18313831 1.00144342
0.18315932 1.00144342
0.18318032 1.00144342
0.18320132 1.00144342
0.18322232 1.00144342
0.18324332 1.00144342
0.18326433 1.00144342
0.18328533 1.00144342
0.18330633 1.00144342
0.18332733 1.00144342
0.18334833 1.00144342
0.18336934 1.00144342
0.18339034 1.00144342
0.18341134 1.00144342
0.18343234 1.00144342
0.18345335 1.00144342
0.18347435 1.00144342
0.18349535 1.00144342
0.18351635 1.00144342
0.18353735 1.00144342
0.18355836 1.00144342
0.18357936 1.00144342
0.18360036 1.00144342
0.18362136 1.00144342
0.18364236 1.00144342
0.18366337 1.00144342
0.18368437 1.00144342
0.18370537 1.00144342
0.18372637 1.00144342
0.18374737 1.00144342
0.18376838 1.00144342
0.18378938 1.00144342
0.18381038 1.00144342
0.18383138 1.00144342
0.18385239 1.00144342
0.18387339 1.00144342
0.18389439 1.00144342
0.18391539 1.00144342
0.18393639 1.00144342
0.18395740 1.00144342
0.18397840 1.00144342
0.18399940 1.00144342
0.18402040 1.00144342
0.18404140 1.00144342
0.18406241 1.00144342
0.18408341 1.00144342
0.18410441 1.00144342
0.18412541 1.00144342
0.18414641 1.00144342
0.18416742 1.00144342
0.18418842 1.00144342
0.18420942 1.00144342
0.18423042 1.00144342
0.18425143 1.00144342
0.18427243 1.00144342
0.18429343 1.00144342
0.18431443 1.00144342
0.18433543 1.00144342
0.18435644 1.00144342
0.18437744 1.00144342
0.18439844 1.00144342
0.18441944 1.00144342
0.18444044 1.00144342
0.18446145 1.00144342
0.18448245 1.00144342
0.18450345 1.00144342
0.18452445 1.00144342
0.18454545 1.00144342
0.18456646 1.00144342
0.18458746 1.00144342
0.18460846 1.00144342
0.18462946 1.00144342
0.18465047 1.00144342
0.18467147 1.00144342
0.18469247 1.00144342
0.18471347 1.00144342
0.18473447 1.00144342
0.18475548 1.00144342
0.18477648 1.00144342
0.18479748 1.00144342
0.18481848 1.00144342
0.18483948 1.00144342
0.18486049 1.00144342
0.18488149 1.00144342
0.18490249 1.00144342
0.18492349 1.00144342
0.18494449 1.00144342
0.18496550 1.00144342
0.18498650 1.00144342
0.18500750 1.00144342
0.18502850 1.00144342
0.18504950 1.00144342
0.18507051 1.00144342
0.18509151 1.00144342
0.18511251 1.00144342
0.18513351 1.00144342
0.18515452 1.00144342
0.18517552 1.00144342
0.18519652 1.00144342
0.18521752 1.00144342
0.18523852 1.00144342
0.18525953 1.00144342
0.18528053 1.00144342
0.18530153 1.00144342
0.18532253 1.00144342
0.18534353 1.00144342
0.18536454 1.00144342
0.18538554 1.00144342
0.18540654 1.00144342
0.18542754 1.00144342
0.18544854 1.00144342
0.18546955 1.00144342
0.18549055 1.00144342
0.18551155 1.00144342
0.18553255 1.00144342
0.18555356 1.00144342
0.18557456 1.00144342
0.18559556 1.00144342
0.18561656 1.00144342
0.18563756 1.00144342
0.18565857 1.00144342
0.18567957 1.00144342
0.18570057 1.00144342
0.18572157 1.00144342
0.18574257 1.00144342
0.18576358 1.00144342
0.18578458 1.00144342
0.18580558 1.00144342
0.18582658 1.00144342
0.18584758 1.00144342
0.18586859 1.00144342
0.18588959 1.00144342
0.18591059 1.00144342
0.18593159 1.00144342
0.18595260 1.00144342
0.18597360 1.00144342
0.18599460 1.00144342
0.18601560 1.00144342
0.18603660 1.00144342
0.18605761 1.00144342
0.18607861 1.00144342
0.18609961 1.00144342
0.18612061 1.00144342
0.18614161 1.00144342
0.18616262 1.00144342
0.18618362 1.00144342
0.18620462 1.00144342
0.18622562 1.00144342
0.18624662 1.00144342
0.18626763 1.00144342
0.18628863 1.00144342
0.18630963 1.00144342
0.18633063 1.00144342
0.18635164 1.00144342
0.18637264 1.00144342
0.18639364 1.00144342
0.18641464 1.00144342
0.18643564 1.00144342
0.18645665 1.00144342
0.18647765 1.00144342
0.18649865 1.00144342
0.18651965 1.00144342
0.18654065 1.00144342
0.18656166 1.00144342
0.18658266 1.00144342
0.18660366 1.00144342
0.18662466 1.00144342
0.18664566 1.00144342
0.18666667 1.00144342
0.18668767 1.00144342
0.18670867 1.00144342
0.18672967 1.00144342
0.18675068 1.00144342
0.18677168 1.00144342
0.18679268 1.00144342
0.18681368 1.00144342
0.18683468 1.00144342
0.18685569 1.00144342
0.18687669 1.00144342
0.18689769 1.00144342
0.18691869 1.00144342
0.18693969 1.00144342
0.18696070 1.00144342
0.18698170 1.00144342
0.18700270 1.00144342
0.18702370 1.00144342
0.18704470 1.00144342
0.18706571 1.00144342
0.18708671 1.00144342
0.18710771 1.00144342
0.18712871 1.00144342
0.18714971 1.00144342
0.18717072 1.00144342
0.18719172 1.00144342
0.18721272 1.00144342
0.18723372 1.00144342
0.18725473 1.00144342
0.18727573 1.00144342
0.18729673 1.00144342
0.18731773 1.00144342
0.18733873 1.00144342
0.18735974 1.00144342
0.18738074 1.00144342
0.18740174 1.00144342
0.18742274 1.00144342
0.18744374 1.00144342
0.18746475 1.00144342
0.18748575 1.00144342
0.18750675 1.00144342
0.18752775 1.00144342
0.18754875 1.00144342
0.18756976 1.00144342
0.18759076 1.00144342
0.18761176 1.00144342
0.18763276 1.00144342
0.18765377 1.00144342
0.18767477 1.00144342
0.18769577 1.00144342
0.18771677 1.00144342
0.18773777 1.00144342
0.18775878 1.00144342
0.18777978 1.00144342
0.18780078 1.00144342
0.18782178 1.00144342
0.18784278 1.00144342
0.18786379 1.00144342
0.18788479 1.00144342
0.18790579 1.00144342
0.18792679 1.00144342
0.18794779 1.00144342
0.18796880 1.00144342
0.18798980 1.00144342
0.18801080 1.00144342
0.18803180 1.00144342
0.18805281 1.00144342
0.18807381 1.00144342
0.18809481 1.00144342
0.18811581 1.00144342
0.18813681 1.00144342
0.18815782 1.00144342
0.18817882 1.00144342
0.18819982 1.00144342
0.18822082 1.00144342
0.18824182 1.00144342
0.18826283 1.00144342
0.18828383 1.00144342
0.18830483 1.00144342
0.18832583 1.00144342
0.18834683 1.00144342
0.18836784 1.00144342
0.18838884 1.00144342
0.18840984 1.00144342
0.18843084 1.00144342
0.18845185 1.00144342
0.18847285 1.00144342
0.18849385 1.00144342
0.18851485 1.00144342
0.18853585 1.00144342
0.18855686 1.00144342
0.18857786 1.00144342
0.18859886 1.00144342
0.18861986 1.00144342
0.18864086 1.00144342
0.18866187 1.00144342
0.18868287 1.00144342
0.18870387 1.00144342
0.18872487 1.00144342
0.18874587 1.00144342
0.18876688 1.00144342
0.18878788 1.00144342
0.18880888 1.00144342
0.18882988 1.00144342
0.18885089 1.00144342
0.18887189 1.00144342
0.18889289 1.00144342
0.18891389 1.00144342
0.18893489 1.00144342
0.18895590 1.00144342
0.18897690 1.00144342
0.18899790 1.00144342
0.18901890 1.00144342
0.18903990 1.00144342
0.18906091 1.00144342
0.18908191 1.00144342
0.18910291 1.00144342
0.18912391 1.00144342
0.18914491 1.00144342
0.18916592 1.00144342
0.18918692 1.00144342
0.18920792 1.00144342
0.18922892 1.00144342
0.18924992 1.00144342
0.18927093 1.00144342
0.18929193 1.00144342
0.18931293 1.00144342
0.18933393 1.00144342
0.18935494 1.00144342
0.18937594 1.00144342
0.18939694 1.00144342
0.18941794 1.00144342
0.18943894 1.00144342
0.18945995 1.00144342
0.18948095 1.00144342
0.18950195 1.00144342
0.18952295 1.00144342
0.18954395 1.00144342
0.18956496 1.00144342
0.18958596 1.00144342
0.18960696 1.00144342
0.18962796 1.00144342
0.18964896 1.00144342
0.18966997 1.00144342
0.18969097 1.00144342
0.18971197 1.00144342
0.18973297 1.00144342
0.18975398 1.00144342
0.18977498 1.00144342
0.18979598 1.00144342
0.18981698 1.00144342
0.18983798 1.00144342
0.18985899 1.00144342
0.18987999 1.00144342
0.18990099 1.00144342
0.18992199 1.00144342
0.18994299 1.00144342
0.18996400 1.00144342
0.18998500 1.00144342
0.19000600 1.00144342
0.19002700 1.00144342
0.19004800 1.00144342
0.19006901 1.00144342
0.19009001 1.00144342
0.19011101 1.00144342
0.19013201 1.00144342
0.19015302 1.00144342
0.19017402 1.00144342
0.19019502 1.00144342
0.19021602 1.00144342
0.19023702 1.00144342
0.19025803 1.00144342
0.19027903 1.00144342
0.19030003 1.00144342
0.19032103 1.00144342
0.19034203 1.00144342
0.19036304 1.00144342
0.19038404 1.00144342
0.19040504 1.00144342
0.19042604 1.00144342
0.19044704 1.00144342
0.19046805 1.00144342
0.19048905 1.00144342
0.19051005 1.00144342
0.19053105 1.00144342
0.19055206 1.00144342
0.19057306 1.00144342
0.19059406 1.00144342
0.19061506 1.00144342
0.19063606 1.00144342
0.19065707 1.00144342
0.19067807 1.00144342
0.19069907 1.00144342
0.19072007 1.00144342
0.19074107 1.00144342
0.19076208 1.00144342
0.19078308 1.00144342
0.19080408 1.00144342
0.19082508 1.00144342
0.19084608 1.00144342
0.19086709 1.00144342
0.19088809 1.00144342
0.19090909 1.00144342
0.19093009 1.00144342
0.19095110 1.00144342
0.19097210 1.00144342
0.19099310 1.00144342
0.19101410 1.00144342
0.19103510 1.00144342
0.19105611 1.00144342
0.19107711 1.00144342
0.19109811 1.00144342
0.19111911 1.00144342
0.19114011 1.00144342
0.19116112 1.00144342
0.19118212 1.00144342
0.19120312 1.00144342
0.19122412 1.00144342
0.19124512 1.00144342
0.19126613 1.00144342
0.19128713 1.00144342
0.19130813 1.00144342
0.19132913 1.00144342
0.19135014 1.00144342
0.19137114 1.00144342
0.19139214 1.00144342
0.19141314 1.00144342
0.19143414 1.00144342
0.19145515 1.00144342
0.19147615 1.00144342
0.19149715 1.00144342
0.19151815 1.00144342
0.19153915 1.00144342
0.19156016 1.00144342
0.19158116 1.00144342
0.19160216 1.00144342
0.19162316 1.00144342
0.19164416 1.00144342
0.19166517 1.00144342
0.19168617 1.00144342
0.19170717 1.00144342
0.19172817 1.00144342
0.19174917 1.00144342
0.19177018 1.00144342
0.19179118 1.00144342
0.19181218 1.00144342
0.19183318 1.00144342
0.19185419 1.00144342
0.19187519 1.00144342
0.19189619 1.00144342
0.19191719 1.00144342
0.19193819 1.00144342
0.19195920 1.00144342
0.19198020 1.00144342
0.19200120 1.00144342
0.19202220 1.00144342
0.19204320 1.00144342
0.19206421 1.00144342
0.19208521 1.00144342
0.19210621 1.00144342
0.19212721 1.00144342
0.19214821 1.00144342
0.19216922 1.00144342
0.19219022 1.00144342
0.19221122 1.00144342
0.19223222 1.00144342
0.19225323 1.00144342
0.19227423 1.00144342
0.19229523 1.00144342
0.19231623 1.00144342
0.19233723 1.00144342
0.19235824 1.00144342
0.19237924 1.00144342
0.19240024 1.00144342
0.19242124 1.00144342
0.19244224 1.00144342
0.19246325 1.00144342
0.19248425 1.00144342
0.19250525 1.00144342
0.19252625 1.00144342
0.19254725 1.00144342
0.19256826 1.00144342
0.19258926 1.00144342
0.19261026 1.00144342
0.19263126 1.00144342
0.19265227 1.00144342
0.19267327 1.00144342
0.19269427 1.00144342
0.19271527 1.00144342
0.19273627 1.00144342
0.19275728 1.00144342
0.19277828 1.00144342
0.19279928 1.00144342
0.19282028 1.00144342
0.19284128 1.00144342
0.19286229 1.00144342
0.19288329 1.00144342
0.19290429 1.00144342
0.19292529 1.00144342
0.19294629 1.00144342
0.19296730 1.00144342
0.19298830 1.00144342
0.19300930 1.00144342
0.19303030 1.00144342
0.19305131 1.00144342
0.19307231 1.00144342
0.19309331 1.00144342
0.19311431 1.00144342
0.19313531 1.00144342
0.19315632 1.00144342
0.19317732 1.00144342
0.19319832 1.00144342
0.19321932 1.00144342
0.19324032 1.00144342
0.19326133 1.00144342
0.19328233 1.00144342
0.19330333 1.00144342
0.19332433 1.00144342
0.19334533 1.00144342
0.19336634 1.00144342
0.19338734 1.00144342
0.19340834 1.00144342
0.19342934 1.00144342
0.19345035 1.00144342
0.19347135 1.00144342
0.19349235 1.00144342
0.19351335 1.00144342
0.19353435 1.00144342
0.19355536 1.00144342
0.19357636 1.00144342
0.19359736 1.00144342
0.19361836 1.00144342
0.19363936 1.00144342
0.19366037 1.00144342
0.19368137 1.00144342
0.19370237 1.00144342
0.19372337 1.00144342
0.19374437 1.00144342
0.19376538 1.00144342
0.19378638 1.00144342
0.19380738 1.00144342
0.19382838 1.00144342
0.19384938 1.00144342
0.19387039 1.00144342
0.19389139 1.00144342
0.19391239 1.00144342
0.19393339 1.00144342
0.19395440 1.00144342
0.19397540 1.00144342
0.19399640 1.00144342
0.19401740 1.00144342
0.19403840 1.00144342
0.19405941 1.00144342
0.19408041 1.00144342
0.19410141 1.00144342
0.19412241 1.00144342
0.19414341 1.00144342
0.19416442 1.00144342
0.19418542 1.00144342
0.19420642 1.00144342
0.19422742 1.00144342
0.19424842 1.00144342
0.19426943 1.00144342
0.19429043 1.00144342
0.19431143 1.00144342
0.19433243 1.00144342
0.19435344 1.00144342
0.19437444 1.00144342
0.19439544 1.00144342
0.19441644 1.00144342
0.19443744 1.00144342
0.19445845 1.00144342
0.19447945 1.00144342
0.19450045 1.00144342
0.19452145 1.00144342
0.19454245 1.00144342
0.19456346 1.00144342
0.19458446 1.00144342
0.19460546 1.00144342
0.19462646 1.00144342
0.19464746 1.00144342
0.19466847 1.00144342
0.19468947 1.00144342
0.19471047 1.00144342
0.19473147 1.00144342
0.19475248 1.00144342
0.19477348 1.00144342
0.19479448 1.00144342
0.19481548 1.00144342
0.19483648 1.00144342
0.19485749 1.00144342
0.19487849 1.00144342
0.19489949 1.00144342
0.19492049 1.00144342
0.19494149 1.00144342
0.19496250 1.00144342
0.19498350 1.00144342
0.19500450 1.00144342
0.19502550 1.00144342
0.19504650 1.00144342
0.19506751 1.00144342
0.19508851 1.00144342
0.19510951 1.00144342
0.19513051 1.00144342
0.19515152 1.00144342
0.19517252 1.00144342
0.19519352 1.00144342
0.19521452 1.00144342
0.19523552 1.00144342
0.19525653 1.00144342
0.19527753 1.00144342
0.19529853 1.00144342
0.19531953 1.00144342
0.19534053 1.00144342
0.19536154 1.00144342
0.19538254 1.00144342
0.19540354 1.00144342
0.19542454 1.00144342
0.19544554 1.00144342
0.19546655 1.00144342
0.19548755 1.00144342
0.19550855 1.00144342
0.19552955 1.00144342
0.19555056 1.00144342
0.19557156 1.00144342
0.19559256 1.00144342
0.19561356 1.00144342
0.19563456 1.00144342
0.19565557 1.00144342
0.19567657 1.00144342
0.19569757 1.00144342
0.19571857 1.00144342
0.19573957 1.00144342
0.19576058 1.00144342
0.19578158 1.00144342
0.19580258 1.00144342
0.19582358 1.00144342
0.19584458 1.00144342
0.19586559 1.00144342
0.19588659 1.00144342
0.19590759 1.00144342
0.19592859 1.00144342
0.19594959 1.00144342
0.19597060 1.00144342
0.19599160 1.00144342
0.19601260 1.00144342
0.19603360 1.00144342
0.19605461 1.00144342
0.19607561 1.00144342
0.19609661 1.00144342
0.19611761 1.00144342
0.19613861 1.00144342
0.19615962 1.00144342
0.19618062 1.00144342
0.19620162 1.00144342
0.19622262 1.00144342
0.19624362 1.00144342
0.19626463 1.00144342
0.19628563 1.00144342
0.19630663 1.00144342
0.19632763 1.00144342
0.19634863 1.00144342
0.19636964 1.00144342
0.19639064 1.00144342
0.19641164 1.00144342
0.19643264 1.00144342
0.19645365 1.00144342
0.19647465 1.00144342
0.19649565 1.00144342
0.19651665 1.00144342
0.19653765 1.00144342
0.19655866 1.00144342
0.19657966 1.00144342
0.19660066 1.00144342
0.19662166 1.00144342
0.19664266 1.00144342
0.19666367 1.00144342
0.19668467 1.00144342
0.19670567 1.00144342
0.19672667 1.00144342
0.19674767 1.00144342
0.19676868 1.00144342
0.19678968 1.00144342
0.19681068 1.00144342
0.19683168 1.00144342
0.19685269 1.00144342
0.19687369 1.00144342
0.19689469 1.00144342
0.19691569 1.00144342
0.19693669 1.00144342
0.19695770 1.00144342
0.19697870 1.00144342
0.19699970 1.00144342
0.19702070 1.00144342
0.19704170 1.00144342
0.19706271 1.00144342
0.19708371 1.00144342
0.19710471 1.00144342
0.19712571 1.00144342
0.19714671 1.00144342
0.19716772 1.00144342
0.19718872 1.00144342
0.19720972 1.00144342
0.19723072 1.00144342
0.19725173 1.00144342
0.19727273 1.00144342
0.19729373 1.00144342
0.19731473 1.00144342
0.19733573 1.00144342
0.19735674 1.00144342
0.19737774 1.00144342
0.19739874 1.00144342
0.19741974 1.00144342
0.19744074 1.00144342
0.19746175 1.00144342
0.19748275 1.00144342
0.19750375 1.00144342
0.19752475 1.00144342
0.19754575 1.00144342
0.19756676 1.00144342
0.19758776 1.00144342
0.19760876 1.00144342
0.19762976 1.00144342
0.19765077 1.00144342
0.19767177 1.00144342
0.19769277 1.00144342
0.19771377 1.00144342
0.19773477 1.00144342
0.19775578 1.00144342
0.19777678 1.00144342
0.19779778 1.00144342
0.19781878 1.00144342
0.19783978 1.00144342
0.19786079 1.00144342
0.19788179 1.00144342
0.19790279 1.00144342
0.19792379 1.00144342
0.19794479 1.00144342
0.19796580 1.00144342
0.19798680 1.00144342
0.19800780 1.00144342
0.19802880 1.00144342
0.19804980 1.00144342
0.19807081 1.00144342
0.19809181 1.00144342
0.19811281 1.00144342
0.19813381 1.00144342
0.19815482 1.00144342
0.19817582 1.00144342
0.19819682 1.00144342
0.19821782 1.00144342
0.19823882 1.00144342
0.19825983 1.00144342
0.19828083 1.00144342
0.19830183 1.00144342
0.19832283 1.00144342
0.19834383 1.00144342
0.19836484 1.00144342
0.19838584 1.00144342
0.19840684 1.00144342
0.19842784 1.00144342
0.19844884 1.00144342
0.19846985 1.00144342
0.19849085 1.00144342
0.19851185 1.00144342
0.19853285 1.00144342
0.19855386 1.00144342
0.19857486 1.00144342
0.19859586 1.00144342
0.19861686 1.00144342
0.19863786 1.00144342
0.19865887 1.00144342
0.19867987 1.00144342
0.19870087 1.00144342
0.19872187 1.00144342
0.19874287 1.00144342
0.19876388 1.00144342
0.19878488 1.00144342
0.19880588 1.00144342
0.19882688 1.00144342
0.19884788 1.00144342
0.19886889 1.00144342
0.19888989 1.00144342
0.19891089 1.00144342
0.19893189 1.00144342
0.19895290 1.00144342
0.19897390 1.00144342
0.19899490 1.00144342
0.19901590 1.00144342
0.19903690 1.00144342
0.19905791 1.00144342
0.19907891 1.00144342
0.19909991 1.00144342
0.19912091 1.00144342
0.19914191 1.00144342
0.19916292 1.00144342
0.19918392 1.00144342
0.19920492 1.00144342
0.19922592 1.00144342
0.19924692 1.00144342
0.19926793 1.00144342
0.19928893 1.00144342
0.19930993 1.00144342
0.19933093 1.00144342
0.19935194 1.00144342
0.19937294 1.00144342
0.19939394 1.00144342
0.19941494 1.00144342
0.19943594 1.00144342
0.19945695 1.00144342
0.19947795 1.00144342
0.19949895 1.00144342
0.19951995 1.00144342
0.19954095 1.00144342
0.19956196 1.00144342
0.19958296 1.00144342
0.19960396 1.00144342
0.19962496 1.00144342
0.19964596 1.00144342
0.19966697 1.00144342
0.19968797 1.00144342
0.19970897 1.00144342
0.19972997 1.00144342
0.19975098 1.00144342
0.19977198 1.00144342
0.19979298 1.00144342
0.19981398 1.00144342
0.19983498 1.00144342
0.19985599 1.00144342
0.19987699 1.00144342
0.19989799 1.00144342
0.19991899 1.00144342
0.19993999 1.00144342
0.19996100 1.00144342
0.19998200 1.00144342
0.20000300 1.00144342
0.20002400 1.00144342
0.20004500 1.00144342
0.20006601 1.00144342
0.20008701 1.00144342
0.20010801 1.00144342
0.20012901 1.00144342
0.20015002 1.00144342
0.20017102 1.00144342
0.20019202 1.00144342
0.20021302 1.00144342
0.20023402 1.00144342
0.20025503 1.00144342
0.20027603 1.00144342
0.20029703 1.00144342
0.20031803 1.00144342
0.20033903 1.00144342
0.20036004 1.00144342
0.20038104 1.00144342
0.20040204 1.00144342
0.20042304 1.00144342
0.20044404 1.00144342
0.20046505 1.00144342
0.20048605 1.00144342
0.20050705 1.00144342
0.20052805 1.00144342
0.20054905 1.00144342
0.20057006 1.00144342
0.20059106 1.00144342
0.20061206 1.00144342
0.20063306 1.00144342
0.20065407 1.00144342
0.20067507 1.00144342
0.20069607 1.00144342
0.20071707 1.00144342
0.20073807 1.00144342
0.20075908 1.00144342
0.20078008 1.00144342
0.20080108 1.00144342
0.20082208 1.00144342
0.20084308 1.00144342
0.20086409 1.00144342
0.20088509 1.00144342
0.20090609 1.00144342
0.20092709 1.00144342
0.20094809 1.00144342
0.20096910 1.00144342
0.20099010 1.00144342
0.20101110 1.00144342
0.20103210 1.00144342
0.20105311 1.00144342
0.20107411 1.00144342
0.20109511 1.00144342
0.20111611 1.00144342
0.20113711 1.00144342
0.20115812 1.00144342
0.20117912 1.00144342
0.20120012 1.00144342
0.20122112 1.00144342
0.20124212 1.00144342
0.20126313 1.00144342
0.20128413 1.00144342
0.20130513 1.00144342
0.20132613 1.00144342
0.20134713 1.00144342
0.20136814 1.00144342
0.20138914 1.00144342
0.20141014 1.00144342
0.20143114 1.00144342
0.20145215 1.00144342
0.20147315 1.00144342
0.20149415 1.00144342
0.20151515 1.00144342
0.20153615 1.00144342
0.20155716 1.00144342
0.20157816 1.00144342
0.20159916 1.00144342
0.20162016 1.00144342
0.20164116 1.00144342
0.20166217 1.00144342
0.20168317 1.00144342
0.20170417 1.00144342
0.20172517 1.00144342
0.20174617 1.00144342
0.20176718 1.00144342
0.20178818 1.00144342
0.20180918 1.00144342
0.20183018 1.00144342
0.20185119 1.00144342
0.20187219 1.00144342
0.20189319 1.00144342
0.20191419 1.00144342
0.20193519 1.00144342
0.20195620 1.00144342
0.20197720 1.00144342
0.20199820 1.00144342
0.20201920 1.00144342
0.20204020 1.00144342
0.20206121 1.00144342
0.20208221 1.00144342
0.20210321 1.00144342
0.20212421 1.00144342
0.20214521 1.00144342
0.20216622 1.00144342
0.20218722 1.00144342
0.20220822 1.00144342
0.20222922 1.00144342
0.20225023 1.00144342
0.20227123 1.00144342
0.20229223 1.00144342
0.20231323 1.00144342
0.20233423 1.00144342
0.20235524 1.00144342
0.20237624 1.00144342
0.20239724 1.00144342
0.20241824 1.00144342
0.20243924 1.00144342
0.20246025 1.00144342
0.20248125 1.00144342
0.20250225 1.00144342
0.20252325 1.00144342
0.20254425 1.00144342
0.20256526 1.00144342
0.20258626 1.00144342
0.20260726 1.00144342
0.20262826 1.00144342
0.20264926 1.00144342
0.20267027 1.00144342
0.20269127 1.00144342
0.20271227 1.00144342
0.20273327 1.00144342
0.20275428 1.00144342
0.20277528 1.00144342
0.20279628 1.00144342
0.20281728 1.00144342
0.20283828 1.00144342
0.20285929 1.00144342
0.20288029 1.00144342
0.20290129 1.00144342
0.20292229 1.00144342
0.20294329 1.00144342
0.20296430 1.00144342
0.20298530 1.00144342
0.20300630 1.00144342
0.20302730 1.00144342
0.20304830 1.00144342
0.20306931 1.00144342
0.20309031 1.00144342
0.20311131 1.00144342
0.20313231 1.00144342
0.20315332 1.00144342
0.20317432 1.00144342
0.20319532 1.00144342
0.20321632 1.00144342
0.20323732 1.00144342
0.20325833 1.00144342
0.20327933 1.00144342
0.20330033 1.00144342
0.20332133 1.00144342
0.20334233 1.00144342
0.20336334 1.00144342
0.20338434 1.00144342
0.20340534 1.00144342
0.20342634 1.00144342
0.20344734 1.00144342
0.20346835 1.00144342
0.20348935 1.00144342
0.20351035 1.00144342
0.20353135 1.00144342
0.20355236 1.00144342
0.20357336 1.00144342
0.20359436 1.00144342
0.20361536 1.00144342
0.20363636 1.00144342
0.20365737 1.00144342
0.20367837 1.00144342
0.20369937 1.00144342
0.20372037 1.00144342
0.20374137 1.00144342
0.20376238 1.00144342
0.20378338 1.00144342
0.20380438 1.00144342
0.20382538 1.00144342
0.20384638 1.00144342
0.20386739 1.00144342
0.20388839 1.00144342
0.20390939 1.00144342
0.20393039 1.00144342
0.20395140 1.00144342
0.20397240 1.00144342
0.20399340 1.00144342
0.20401440 1.00144342
0.20403540 1.00144342
0.20405641 1.00144342
0.20407741 1.00144342
0.20409841 1.00144342
0.20411941 1.00144342
0.20414041 1.00144342
0.20416142 1.00144342
0.20418242 1.00144342
0.20420342 1.00144342
0.20422442 1.00144342
0.20424542 1.00144342
0.20426643 1.00144342
0.20428743 1.00144342
0.20430843 1.00144342
0.20432943 1.00144342
0.20435044 1.00144342
0.20437144 1.00144342
0.20439244 1.00144342
0.20441344 1.00144342
0.20443444 1.00144342
0.20445545 1.00144342
0.20447645 1.00144342
0.20449745 1.00144342
0.20451845 1.00144342
0.20453945 1.00144342
0.20456046 1.00144342
0.20458146 1.00144342
0.20460246 1.00144342
0.20462346 1.00144342
0.20464446 1.00144342
0.20466547 1.00144342
0.20468647 1.00144342
0.20470747 1.00144342
0.20472847 1.00144342
0.20474947 1.00144342
0.20477048 1.00144342
0.20479148 1.00144342
0.20481248 1.00144342
0.20483348 1.00144342
0.20485449 1.00144342
0.20487549 1.00144342
0.20489649 1.00144342
0.20491749 1.00144342
0.20493849 1.00144342
0.20495950 1.00144342
0.20498050 1.00144342
0.20500150 1.00144342
0.20502250 1.00144342
0.20504350 1.00144342
0.20506451 1.00144342
0.20508551 1.00144342
0.20510651 1.00144342
0.20512751 1.00144342
0.20514851 1.00144342
0.20516952 1.00144342
0.20519052 1.00144342
0.20521152 1.00144342
0.20523252 1.00144342
0.20525353 1.00144342
0.20527453 1.00144342
0.20529553 1.00144342
0.20531653 1.00144342
0.20533753 1.00144342
0.20535854 1.00144342
0.20537954 1.00144342
0.20540054 1.00144342
0.20542154 1.00144342
0.20544254 1.00144342
0.20546355 1.00144342
0.20548455 1.00144342
0.20550555 1.00144342
0.20552655 1.00144342
0.20554755 1.00144342
0.20556856 1.00144342
0.20558956 1.00144342
0.20561056 1.00144342
0.20563156 1.00144342
0.20565257 1.00144342
0.20567357 1.00144342
0.20569457 1.00144342
0.20571557 1.00144342
0.20573657 1.00144342
0.20575758 1.00144342
0.20577858 1.00144342
0.20579958 1.00144342
0.20582058 1.00144342
0.20584158 1.00144342
0.20586259 1.00144342
0.20588359 1.00144342
0.20590459 1.00144342
0.20592559 1.00144342
0.20594659 1.00144342
0.20596760 1.00144342
0.20598860 1.00144342
0.20600960 1.00144342
0.20603060 1.00144342
0.20605161 1.00144342
0.20607261 1.00144342
0.20609361 1.00144342
0.20611461 1.00144342
0.20613561 1.00144342
0.20615662 1.00144342
0.20617762 1.00144342
0.20619862 1.00144342
0.20621962 1.00144342
0.20624062 1.00144342
0.20626163 1.00144342
0.20628263 1.00144342
0.20630363 1.00144342
0.20632463 1.00144342
0.20634563 1.00144342
0.20636664 1.00144342
0.20638764 1.00144342
0.20640864 1.00144342
0.20642964 1.00144342
0.20645065 1.00144342
0.20647165 1.00144342
0.20649265 1.00144342
0.20651365 1.00144342
0.20653465 1.00144342
0.20655566 1.00144342
0.20657666 1.00144342
0.20659766 1.00144342
0.20661866 1.00144342
0.20663966 1.00144342
0.20666067 1.00144342
0.20668167 1.00144342
0.20670267 1.00144342
0.20672367 1.00144342
0.20674467 1.00144342
0.20676568 1.00144342
0.20678668 1.00144342
0.20680768 1.00144342
0.20682868 1.00144342
0.20684968 1.00144342
0.20687069 1.00144342
0.20689169 1.00144342
0.20691269 1.00144342
0.20693369 1.00144342
0.20695470 1.00144342
0.20697570 1.00144342
0.20699670 1.00144342
0.20701770 1.00144342
0.20703870 1.00144342
0.20705971 1.00144342
0.20708071 1.00144342
0.20710171 1.00144342
0.20712271 1.00144342
0.20714371 1.00144342
0.20716472 1.00144342
0.20718572 1.00144342
0.20720672 1.00144342
0.20722772 1.00144342
0.20724872 1.00144342
0.20726973 1.00144342
0.20729073 1.00144342
0.20731173 1.00144342
0.20733273 1.00144342
0.20735374 1.00144342
0.20737474 1.00144342
0.20739574 1.00144342
0.20741674 1.00144342
0.20743774 1.00144342
0.20745875 1.00144342
0.20747975 1.00144342
0.20750075 1.00144342
0.20752175 1.00144342
0.20754275 1.00144342
0.20756376 1.00144342
0.20758476 1.00144342
0.20760576 1.00144342
0.20762676 1.00144342
0.20764776 1.00144342
0.20766877 1.00144342
0.20768977 1.00144342
0.20771077 1.00144342
0.20773177 1.00144342
0.20775278 1.00144342
0.20777378 1.00144342
0.20779478 1.00144342
0.20781578 1.00144342
0.20783678 1.00144342
0.20785779 1.00144342
0.20787879 1.00144342
0.20789979 1.00144342
0.20792079 1.00144342
0.20794179 1.00144342
0.20796280 1.00144342
0.20798380 1.00144342
0.20800480 1.00144342
0.20802580 1.00144342
0.20804680 1.00144342
0.20806781 1.00144342
0.20808881 1.00144342
0.20810981 1.00144342
0.20813081 1.00144342
0.20815182 1.00144342
0.20817282 1.00144342
0.20819382 1.00144342
0.20821482 1.00144342
0.20823582 1.00144342
0.20825683 1.00144342
0.20827783 1.00144342
0.20829883 1.00144342
0.20831983 1.00144342
0.20834083 1.00144342
0.20836184 1.00144342
0.20838284 1.00144342
0.20840384 1.00144342
0.20842484 1.00144342
0.20844584 1.00144342
0.20846685 1.00144342
0.20848785 1.00144342
0.20850885 1.00144342
0.20852985 1.00144342
0.20855086 1.00144342
0.20857186 1.00144342
0.20859286 1.00144342
0.20861386 1.00144342
0.20863486 1.00144342
0.20865587 1.00144342
0.20867687 1.00144342
0.20869787 1.00144342
0.20871887 1.00144342
0.20873987 1.00144342
0.20876088 1.00144342
0.20878188 1.00144342
0.20880288 1.00144342
0.20882388 1.00144342
0.20884488 1.00144342
0.20886589 1.00144342
0.20888689 1.00144342
0.20890789 1.00144342
0.20892889 1.00144342
0.20894989 1.00144342
0.20897090 1.00144342
0.20899190 1.00144342
0.20901290 1.00144342
0.20903390 1.00144342
0.20905491 1.00144342
0.20907591 1.00144342
0.20909691 1.00144342
0.20911791 1.00144342
0.20913891 1.00144342
0.20915992 1.00144342
0.20918092 1.00144342
0.20920192 1.00144342
0.20922292 1.00144342
0.20924392 1.00144342
0.20926493 1.00144342
0.20928593 1.00144342
0.20930693 1.00144342
0.20932793 1.00144342
0.20934893 1.00144342
0.20936994 1.00144342
0.20939094 1.00144342
0.20941194 1.00144342
0.20943294 1.00144342
0.20945395 1.00144342
0.20947495 1.00144342
0.20949595 1.00144342
0.20951695 1.00144342
0.20953795 1.00144342
0.20955896 1.00144342
0.20957996 1.00144342
0.20960096 1.00144342
0.20962196 1.00144342
0.20964296 1.00144342
0.20966397 1.00144342
0.20968497 1.00144342
0.20970597 1.00144342
0.20972697 1.00144342
0.20974797 1.00144342
0.20976898 1.00144342
0.20978998 1.00144342
0.20981098 1.00144342
0.20983198 1.00144342
0.20985299 1.00144342
0.20987399 1.00144342
0.20989499 1.00144342
0.20991599 1.00144342
0.20993699 1.00144342
0.20995800 1.00144342
0.20997900 1.00144342
0.21000000 1.00144342


==> main-random-coding.dat <==
x y
0.00000100 0.99711749
0.00000847 0.99162659
0.00001594 0.98852541
0.00002341 0.98610599
0.00003088 0.98405389
0.00003835 0.98224078
0.00004582 0.98059920
0.00005330 0.97908849
0.00006077 0.97768188
0.00006824 0.97636065
0.00007571 0.97511111
0.00008318 0.97392286
0.00009065 0.97278780
0.00009812 0.97169948
0.00010559 0.97065265
0.00011306 0.96964297
0.00012053 0.96866682
0.00012800 0.96772112
0.00013547 0.96680324
0.00014294 0.96591091
0.00015041 0.96504215
0.00015789 0.96419522
0.00016536 0.96336859
0.00017283 0.96256090
0.00018030 0.96177094
0.00018777 0.96099760
0.00019524 0.96023991
0.00020271 0.95949698
0.00021018 0.95876800
0.00021765 0.95805223
0.00022512 0.95734900
0.00023259 0.95665768
0.00024006 0.95597771
0.00024753 0.95530856
0.00025501 0.95464975
0.00026248 0.95400081
0.00026995 0.95336135
0.00027742 0.95273095
0.00028489 0.95210927
0.00029236 0.95149595
0.00029983 0.95089068
0.00030730 0.95029317
0.00031477 0.94970312
0.00032224 0.94912028
0.00032971 0.94854440
0.00033718 0.94797523
0.00034465 0.94741256
0.00035212 0.94685619
0.00035960 0.94630590
0.00036707 0.94576151
0.00037454 0.94522284
0.00038201 0.94468972
0.00038948 0.94416198
0.00039695 0.94363949
0.00040442 0.94312207
0.00041189 0.94260961
0.00041936 0.94210196
0.00042683 0.94159899
0.00043430 0.94110058
0.00044177 0.94060661
0.00044924 0.94011698
0.00045671 0.93963157
0.00046419 0.93915028
0.00047166 0.93867302
0.00047913 0.93819968
0.00048660 0.93773017
0.00049407 0.93726441
0.00050154 0.93680232
0.00050901 0.93634380
0.00051648 0.93588879
0.00052395 0.93543720
0.00053142 0.93498897
0.00053889 0.93454401
0.00054636 0.93410227
0.00055383 0.93366369
0.00056131 0.93322818
0.00056878 0.93279570
0.00057625 0.93236618
0.00058372 0.93193957
0.00059119 0.93151582
0.00059866 0.93109485
0.00060613 0.93067664
0.00061360 0.93026111
0.00062107 0.92984824
0.00062854 0.92943796
0.00063601 0.92903023
0.00064348 0.92862501
0.00065095 0.92822225
0.00065842 0.92782191
0.00066590 0.92742395
0.00067337 0.92702833
0.00068084 0.92663501
0.00068831 0.92624395
0.00069578 0.92585512
0.00070325 0.92546848
0.00071072 0.92508400
0.00071819 0.92470163
0.00072566 0.92432136
0.00073313 0.92394314
0.00074060 0.92356694
0.00074807 0.92319274
0.00075554 0.92282051
0.00076302 0.92245021
0.00077049 0.92208182
0.00077796 0.92171530
0.00078543 0.92135064
0.00079290 0.92098780
0.00080037 0.92062677
0.00080784 0.92026750
0.00081531 0.91990999
0.00082278 0.91955421
0.00083025 0.91920013
0.00083772 0.91884772
0.00084519 0.91849698
0.00085266 0.91814787
0.00086013 0.91780037
0.00086761 0.91745447
0.00087508 0.91711014
0.00088255 0.91676736
0.00089002 0.91642611
0.00089749 0.91608638
0.00090496 0.91574814
0.00091243 0.91541138
0.00091990 0.91507607
0.00092737 0.91474221
0.00093484 0.91440976
0.00094231 0.91407873
0.00094978 0.91374908
0.00095725 0.91342080
0.00096472 0.91309388
0.00097220 0.91276830
0.00097967 0.91244405
0.00098714 0.91212111
0.00099461 0.91179946
0.00100208 0.91147909
0.00100955 0.91115999
0.00101702 0.91084214
0.00102449 0.91052553
0.00103196 0.91021015
0.00103943 0.90989597
0.00104690 0.90958300
0.00105437 0.90927121
0.00106184 0.90896059
0.00106932 0.90865114
0.00107679 0.90834283
0.00108426 0.90803566
0.00109173 0.90772961
0.00109920 0.90742468
0.00110667 0.90712085
0.00111414 0.90681811
0.00112161 0.90651645
0.00112908 0.90621586
0.00113655 0.90591633
0.00114402 0.90561785
0.00115149 0.90532040
0.00115896 0.90502398
0.00116643 0.90472858
0.00117391 0.90443419
0.00118138 0.90414080
0.00118885 0.90384839
0.00119632 0.90355696
0.00120379 0.90326651
0.00121126 0.90297701
0.00121873 0.90268847
0.00122620 0.90240088
0.00123367 0.90211421
0.00124114 0.90182848
0.00124861 0.90154366
0.00125608 0.90125975
0.00126355 0.90097674
0.00127103 0.90069463
0.00127850 0.90041341
0.00128597 0.90013306
0.00129344 0.89985358
0.00130091 0.89957496
0.00130838 0.89929721
0.00131585 0.89902029
0.00132332 0.89874422
0.00133079 0.89846899
0.00133826 0.89819458
0.00134573 0.89792099
0.00135320 0.89764821
0.00136067 0.89737624
0.00136814 0.89710507
0.00137562 0.89683470
0.00138309 0.89656511
0.00139056 0.89629629
0.00139803 0.89602826
0.00140550 0.89576099
0.00141297 0.89549448
0.00142044 0.89522873
0.00142791 0.89496373
0.00143538 0.89469947
0.00144285 0.89443595
0.00145032 0.89417317
0.00145779 0.89391111
0.00146526 0.89364977
0.00147273 0.89338914
0.00148021 0.89312923
0.00148768 0.89287002
0.00149515 0.89261151
0.00150262 0.89235369
0.00151009 0.89209656
0.00151756 0.89184012
0.00152503 0.89158436
0.00153250 0.89132926
0.00153997 0.89107484
0.00154744 0.89082108
0.00155491 0.89056798
0.00156238 0.89031554
0.00156985 0.89006374
0.00157733 0.88981259
0.00158480 0.88956208
0.00159227 0.88931221
0.00159974 0.88906297
0.00160721 0.88881435
0.00161468 0.88856636
0.00162215 0.88831899
0.00162962 0.88807222
0.00163709 0.88782607
0.00164456 0.88758053
0.00165203 0.88733559
0.00165950 0.88709124
0.00166697 0.88684749
0.00167444 0.88660432
0.00168192 0.88636174
0.00168939 0.88611975
0.00169686 0.88587833
0.00170433 0.88563748
0.00171180 0.88539721
0.00171927 0.88515750
0.00172674 0.88491835
0.00173421 0.88467977
0.00174168 0.88444174
0.00174915 0.88420426
0.00175662 0.88396732
0.00176409 0.88373094
0.00177156 0.88349509
0.00177904 0.88325978
0.00178651 0.88302501
0.00179398 0.88279077
0.00180145 0.88255705
0.00180892 0.88232386
0.00181639 0.88209119
0.00182386 0.88185904
0.00183133 0.88162741
0.00183880 0.88139628
0.00184627 0.88116567
0.00185374 0.88093556
0.00186121 0.88070595
0.00186868 0.88047684
0.00187615 0.88024823
0.00188363 0.88002011
0.00189110 0.87979248
0.00189857 0.87956534
0.00190604 0.87933868
0.00191351 0.87911251
0.00192098 0.87888681
0.00192845 0.87866159
0.00193592 0.87843685
0.00194339 0.87821257
0.00195086 0.87798876
0.00195833 0.87776542
0.00196580 0.87754254
0.00197327 0.87732012
0.00198074 0.87709816
0.00198822 0.87687665
0.00199569 0.87665560
0.00200316 0.87643499
0.00201063 0.87621483
0.00201810 0.87599512
0.00202557 0.87577585
0.00203304 0.87555702
0.00204051 0.87533862
0.00204798 0.87512066
0.00205545 0.87490313
0.00206292 0.87468604
0.00207039 0.87446937
0.00207786 0.87425312
0.00208534 0.87403730
0.00209281 0.87382190
0.00210028 0.87360692
0.00210775 0.87339235
0.00211522 0.87317820
0.00212269 0.87296446
0.00213016 0.87275113
0.00213763 0.87253821
0.00214510 0.87232570
0.00215257 0.87211358
0.00216004 0.87190187
0.00216751 0.87169056
0.00217498 0.87147964
0.00218245 0.87126912
0.00218993 0.87105899
0.00219740 0.87084926
0.00220487 0.87063991
0.00221234 0.87043095
0.00221981 0.87022237
0.00222728 0.87001418
0.00223475 0.86980637
0.00224222 0.86959894
0.00224969 0.86939189
0.00225716 0.86918521
0.00226463 0.86897890
0.00227210 0.86877297
0.00227957 0.86856740
0.00228705 0.86836221
0.00229452 0.86815738
0.00230199 0.86795291
0.00230946 0.86774881
0.00231693 0.86754507
0.00232440 0.86734169
0.00233187 0.86713866
0.00233934 0.86693599
0.00234681 0.86673368
0.00235428 0.86653172
0.00236175 0.86633011
0.00236922 0.86612884
0.00237669 0.86592793
0.00238416 0.86572736
0.00239164 0.86552713
0.00239911 0.86532725
0.00240658 0.86512771
0.00241405 0.86492850
0.00242152 0.86472964
0.00242899 0.86453111
0.00243646 0.86433291
0.00244393 0.86413505
0.00245140 0.86393752
0.00245887 0.86374032
0.00246634 0.86354345
0.00247381 0.86334690
0.00248128 0.86315068
0.00248875 0.86295479
0.00249623 0.86275922
0.00250370 0.86256396
0.00251117 0.86236903
0.00251864 0.86217442
0.00252611 0.86198012
0.00253358 0.86178614
0.00254105 0.86159247
0.00254852 0.86139912
0.00255599 0.86120607
0.00256346 0.86101334
0.00257093 0.86082091
0.00257840 0.86062879
0.00258587 0.86043698
0.00259335 0.86024547
0.00260082 0.86005427
0.00260829 0.85986337
0.00261576 0.85967276
0.00262323 0.85948246
0.00263070 0.85929245
0.00263817 0.85910275
0.00264564 0.85891333
0.00265311 0.85872421
0.00266058 0.85853539
0.00266805 0.85834685
0.00267552 0.85815861
0.00268299 0.85797065
0.00269046 0.85778299
0.00269794 0.85759561
0.00270541 0.85740851
0.00271288 0.85722170
0.00272035 0.85703518
0.00272782 0.85684893
0.00273529 0.85666297
0.00274276 0.85647729
0.00275023 0.85629188
0.00275770 0.85610676
0.00276517 0.85592190
0.00277264 0.85573733
0.00278011 0.85555303
0.00278758 0.85536900
0.00279506 0.85518524
0.00280253 0.85500176
0.00281000 0.85481854
0.00281747 0.85463559
0.00282494 0.85445291
0.00283241 0.85427050
0.00283988 0.85408835
0.00284735 0.85390647
0.00285482 0.85372485
0.00286229 0.85354349
0.00286976 0.85336239
0.00287723 0.85318156
0.00288470 0.85300098
0.00289217 0.85282066
0.00289965 0.85264060
0.00290712 0.85246080
0.00291459 0.85228125
0.00292206 0.85210195
0.00292953 0.85192291
0.00293700 0.85174412
0.00294447 0.85156558
0.00295194 0.85138729
0.00295941 0.85120926
0.00296688 0.85103147
0.00297435 0.85085392
0.00298182 0.85067663
0.00298929 0.85049958
0.00299676 0.85032277
0.00300424 0.85014621
0.00301171 0.84996989
0.00301918 0.84979382
0.00302665 0.84961798
0.00303412 0.84944239
0.00304159 0.84926703
0.00304906 0.84909191
0.00305653 0.84891703
0.00306400 0.84874239
0.00307147 0.84856798
0.00307894 0.84839381
0.00308641 0.84821987
0.00309388 0.84804617
0.00310136 0.84787270
0.00310883 0.84769946
0.00311630 0.84752645
0.00312377 0.84735367
0.00313124 0.84718112
0.00313871 0.84700879
0.00314618 0.84683670
0.00315365 0.84666483
0.00316112 0.84649319
0.00316859 0.84632177
0.00317606 0.84615058
0.00318353 0.84597961
0.00319100 0.84580886
0.00319847 0.84563833
0.00320595 0.84546803
0.00321342 0.84529794
0.00322089 0.84512808
0.00322836 0.84495843
0.00323583 0.84478901
0.00324330 0.84461980
0.00325077 0.84445080
0.00325824 0.84428202
0.00326571 0.84411346
0.00327318 0.84394511
0.00328065 0.84377697
0.00328812 0.84360905
0.00329559 0.84344134
0.00330307 0.84327384
0.00331054 0.84310655
0.00331801 0.84293947
0.00332548 0.84277260
0.00333295 0.84260594
0.00334042 0.84243949
0.00334789 0.84227324
0.00335536 0.84210720
0.00336283 0.84194137
0.00337030 0.84177574
0.00337777 0.84161031
0.00338524 0.84144509
0.00339271 0.84128007
0.00340018 0.84111526
0.00340766 0.84095064
0.00341513 0.84078623
0.00342260 0.84062202
0.00343007 0.84045800
0.00343754 0.84029419
0.00344501 0.84013057
0.00345248 0.83996715
0.00345995 0.83980393
0.00346742 0.83964091
0.00347489 0.83947808
0.00348236 0.83931544
0.00348983 0.83915300
0.00349730 0.83899076
0.00350477 0.83882870
0.00351225 0.83866684
0.00351972 0.83850518
0.00352719 0.83834370
0.00353466 0.83818241
0.00354213 0.83802132
0.00354960 0.83786041
0.00355707 0.83769969
0.00356454 0.83753917
0.00357201 0.83737882
0.00357948 0.83721867
0.00358695 0.83705870
0.00359442 0.83689892
0.00360189 0.83673933
0.00360937 0.83657992
0.00361684 0.83642069
0.00362431 0.83626165
0.00363178 0.83610279
0.00363925 0.83594411
0.00364672 0.83578561
0.00365419 0.83562730
0.00366166 0.83546917
0.00366913 0.83531121
0.00367660 0.83515344
0.00368407 0.83499585
0.00369154 0.83483843
0.00369901 0.83468120
0.00370648 0.83452414
0.00371396 0.83436725
0.00372143 0.83421055
0.00372890 0.83405402
0.00373637 0.83389766
0.00374384 0.83374148
0.00375131 0.83358548
0.00375878 0.83342965
0.00376625 0.83327399
0.00377372 0.83311851
0.00378119 0.83296319
0.00378866 0.83280805
0.00379613 0.83265308
0.00380360 0.83249828
0.00381108 0.83234366
0.00381855 0.83218920
0.00382602 0.83203491
0.00383349 0.83188079
0.00384096 0.83172683
0.00384843 0.83157305
0.00385590 0.83141943
0.00386337 0.83126598
0.00387084 0.83111270
0.00387831 0.83095958
0.00388578 0.83080663
0.00389325 0.83065384
0.00390072 0.83050121
0.00390819 0.83034876
0.00391567 0.83019646
0.00392314 0.83004433
0.00393061 0.82989235
0.00393808 0.82974055
0.00394555 0.82958890
0.00395302 0.82943741
0.00396049 0.82928609
0.00396796 0.82913492
0.00397543 0.82898392
0.00398290 0.82883307
0.00399037 0.82868238
0.00399784 0.82853186
0.00400531 0.82838148
0.00401278 0.82823127
0.00402026 0.82808121
0.00402773 0.82793132
0.00403520 0.82778157
0.00404267 0.82763198
0.00405014 0.82748255
0.00405761 0.82733327
0.00406508 0.82718415
0.00407255 0.82703518
0.00408002 0.82688637
0.00408749 0.82673771
0.00409496 0.82658920
0.00410243 0.82644084
0.00410990 0.82629263
0.00411738 0.82614458
0.00412485 0.82599668
0.00413232 0.82584893
0.00413979 0.82570133
0.00414726 0.82555387
0.00415473 0.82540657
0.00416220 0.82525942
0.00416967 0.82511241
0.00417714 0.82496556
0.00418461 0.82481885
0.00419208 0.82467229
0.00419955 0.82452588
0.00420702 0.82437961
0.00421449 0.82423349
0.00422197 0.82408751
0.00422944 0.82394168
0.00423691 0.82379600
0.00424438 0.82365046
0.00425185 0.82350506
0.00425932 0.82335981
0.00426679 0.82321470
0.00427426 0.82306974
0.00428173 0.82292492
0.00428920 0.82278024
0.00429667 0.82263570
0.00430414 0.82249131
0.00431161 0.82234705
0.00431909 0.82220294
0.00432656 0.82205897
0.00433403 0.82191513
0.00434150 0.82177144
0.00434897 0.82162789
0.00435644 0.82148447
0.00436391 0.82134120
0.00437138 0.82119806
0.00437885 0.82105506
0.00438632 0.82091220
0.00439379 0.82076948
0.00440126 0.82062689
0.00440873 0.82048444
0.00441620 0.82034213
0.00442368 0.82019995
0.00443115 0.82005791
0.00443862 0.81991600
0.00444609 0.81977423
0.00445356 0.81963259
0.00446103 0.81949109
0.00446850 0.81934972
0.00447597 0.81920848
0.00448344 0.81906738
0.00449091 0.81892641
0.00449838 0.81878557
0.00450585 0.81864487
0.00451332 0.81850430
0.00452079 0.81836386
0.00452827 0.81822355
0.00453574 0.81808337
0.00454321 0.81794332
0.00455068 0.81780340
0.00455815 0.81766361
0.00456562 0.81752395
0.00457309 0.81738442
0.00458056 0.81724502
0.00458803 0.81710575
0.00459550 0.81696661
0.00460297 0.81682759
0.00461044 0.81668870
0.00461791 0.81654994
0.00462539 0.81641131
0.00463286 0.81627280
0.00464033 0.81613442
0.00464780 0.81599617
0.00465527 0.81585804
0.00466274 0.81572004
0.00467021 0.81558216
0.00467768 0.81544441
0.00468515 0.81530678
0.00469262 0.81516928
0.00470009 0.81503190
0.00470756 0.81489464
0.00471503 0.81475751
0.00472250 0.81462050
0.00472998 0.81448362
0.00473745 0.81434685
0.00474492 0.81421021
0.00475239 0.81407369
0.00475986 0.81393730
0.00476733 0.81380102
0.00477480 0.81366487
0.00478227 0.81352883
0.00478974 0.81339292
0.00479721 0.81325713
0.00480468 0.81312145
0.00481215 0.81298590
0.00481962 0.81285047
0.00482710 0.81271515
0.00483457 0.81257996
0.00484204 0.81244488
0.00484951 0.81230992
0.00485698 0.81217508
0.00486445 0.81204035
0.00487192 0.81190575
0.00487939 0.81177126
0.00488686 0.81163689
0.00489433 0.81150263
0.00490180 0.81136850
0.00490927 0.81123447
0.00491674 0.81110057
0.00492421 0.81096678
0.00493169 0.81083310
0.00493916 0.81069954
0.00494663 0.81056610
0.00495410 0.81043277
0.00496157 0.81029955
0.00496904 0.81016645
0.00497651 0.81003346
0.00498398 0.80990058
0.00499145 0.80976782
0.00499892 0.80963517
0.00500639 0.80950264
0.00501386 0.80937021
0.00502133 0.80923790
0.00502880 0.80910570
0.00503628 0.80897361
0.00504375 0.80884164
0.00505122 0.80870977
0.00505869 0.80857802
0.00506616 0.80844638
0.00507363 0.80831485
0.00508110 0.80818342
0.00508857 0.80805211
0.00509604 0.80792091
0.00510351 0.80778982
0.00511098 0.80765883
0.00511845 0.80752796
0.00512592 0.80739719
0.00513340 0.80726653
0.00514087 0.80713599
0.00514834 0.80700555
0.00515581 0.80687521
0.00516328 0.80674499
0.00517075 0.80661487
0.00517822 0.80648486
0.00518569 0.80635496
0.00519316 0.80622516
0.00520063 0.80609547
0.00520810 0.80596588
0.00521557 0.80583641
0.00522304 0.80570703
0.00523051 0.80557777
0.00523799 0.80544860
0.00524546 0.80531955
0.00525293 0.80519060
0.00526040 0.80506175
0.00526787 0.80493301
0.00527534 0.80480437
0.00528281 0.80467583
0.00529028 0.80454740
0.00529775 0.80441908
0.00530522 0.80429085
0.00531269 0.80416273
0.00532016 0.80403471
0.00532763 0.80390680
0.00533511 0.80377899
0.00534258 0.80365127
0.00535005 0.80352367
0.00535752 0.80339616
0.00536499 0.80326875
0.00537246 0.80314145
0.00537993 0.80301425
0.00538740 0.80288715
0.00539487 0.80276014
0.00540234 0.80263324
0.00540981 0.80250644
0.00541728 0.80237974
0.00542475 0.80225314
0.00543222 0.80212664
0.00543970 0.80200024
0.00544717 0.80187394
0.00545464 0.80174774
0.00546211 0.80162163
0.00546958 0.80149563
0.00547705 0.80136972
0.00548452 0.80124391
0.00549199 0.80111820
0.00549946 0.80099259
0.00550693 0.80086707
0.00551440 0.80074165
0.00552187 0.80061633
0.00552934 0.80049111
0.00553681 0.80036598
0.00554429 0.80024095
0.00555176 0.80011602
0.00555923 0.79999118
0.00556670 0.79986644
0.00557417 0.79974180
0.00558164 0.79961725
0.00558911 0.79949279
0.00559658 0.79936843
0.00560405 0.79924417
0.00561152 0.79912000
0.00561899 0.79899593
0.00562646 0.79887195
0.00563393 0.79874806
0.00564141 0.79862427
0.00564888 0.79850057
0.00565635 0.79837697
0.00566382 0.79825346
0.00567129 0.79813004
0.00567876 0.79800672
0.00568623 0.79788349
0.00569370 0.79776035
0.00570117 0.79763731
0.00570864 0.79751436
0.00571611 0.79739150
0.00572358 0.79726873
0.00573105 0.79714605
0.00573852 0.79702347
0.00574600 0.79690098
0.00575347 0.79677858
0.00576094 0.79665627
0.00576841 0.79653405
0.00577588 0.79641192
0.00578335 0.79628988
0.00579082 0.79616793
0.00579829 0.79604608
0.00580576 0.79592431
0.00581323 0.79580263
0.00582070 0.79568105
0.00582817 0.79555955
0.00583564 0.79543814
0.00584312 0.79531682
0.00585059 0.79519559
0.00585806 0.79507445
0.00586553 0.79495340
0.00587300 0.79483244
0.00588047 0.79471156
0.00588794 0.79459078
0.00589541 0.79447008
0.00590288 0.79434947
0.00591035 0.79422895
0.00591782 0.79410851
0.00592529 0.79398816
0.00593276 0.79386790
0.00594023 0.79374773
0.00594771 0.79362764
0.00595518 0.79350764
0.00596265 0.79338773
0.00597012 0.79326790
0.00597759 0.79314816
0.00598506 0.79302851
0.00599253 0.79290894
0.00600000 0.79278946
0.00600747 0.79267006
0.00601494 0.79255075
0.00602241 0.79243152
0.00602988 0.79231238
0.00603735 0.79219332
0.00604482 0.79207435
0.00605230 0.79195547
0.00605977 0.79183666
0.00606724 0.79171795
0.00607471 0.79159931
0.00608218 0.79148076
0.00608965 0.79136230
0.00609712 0.79124391
0.00610459 0.79112561
0.00611206 0.79100740
0.00611953 0.79088927
0.00612700 0.79077122
0.00613447 0.79065325
0.00614194 0.79053537
0.00614942 0.79041757
0.00615689 0.79029985
0.00616436 0.79018221
0.00617183 0.79006466
0.00617930 0.78994719
0.00618677 0.78982980
0.00619424 0.78971249
0.00620171 0.78959527
0.00620918 0.78947812
0.00621665 0.78936106
0.00622412 0.78924407
0.00623159 0.78912717
0.00623906 0.78901035
0.00624653 0.78889361
0.00625401 0.78877695
0.00626148 0.78866037
0.00626895 0.78854387
0.00627642 0.78842746
0.00628389 0.78831112
0.00629136 0.78819486
0.00629883 0.78807868
0.00630630 0.78796258
0.00631377 0.78784656
0.00632124 0.78773062
0.00632871 0.78761476
0.00633618 0.78749897
0.00634365 0.78738327
0.00635113 0.78726764
0.00635860 0.78715210
0.00636607 0.78703663
0.00637354 0.78692124
0.00638101 0.78680593
0.00638848 0.78669069
0.00639595 0.78657554
0.00640342 0.78646046
0.00641089 0.78634546
0.00641836 0.78623053
0.00642583 0.78611569
0.00643330 0.78600092
0.00644077 0.78588623
0.00644824 0.78577161
0.00645572 0.78565707
0.00646319 0.78554261
0.00647066 0.78542823
0.00647813 0.78531392
0.00648560 0.78519969
0.00649307 0.78508553
0.00650054 0.78497145
0.00650801 0.78485745
0.00651548 0.78474352
0.00652295 0.78462966
0.00653042 0.78451589
0.00653789 0.78440218
0.00654536 0.78428856
0.00655283 0.78417501
0.00656031 0.78406153
0.00656778 0.78394813
0.00657525 0.78383480
0.00658272 0.78372155
0.00659019 0.78360837
0.00659766 0.78349526
0.00660513 0.78338223
0.00661260 0.78326928
0.00662007 0.78315639
0.00662754 0.78304358
0.00663501 0.78293085
0.00664248 0.78281819
0.00664995 0.78270560
0.00665743 0.78259309
0.00666490 0.78248064
0.00667237 0.78236828
0.00667984 0.78225598
0.00668731 0.78214376
0.00669478 0.78203161
0.00670225 0.78191953
0.00670972 0.78180752
0.00671719 0.78169559
0.00672466 0.78158373
0.00673213 0.78147194
0.00673960 0.78136023
0.00674707 0.78124858
0.00675454 0.78113701
0.00676202 0.78102551
0.00676949 0.78091408
0.00677696 0.78080272
0.00678443 0.78069143
0.00679190 0.78058021
0.00679937 0.78046907
0.00680684 0.78035799
0.00681431 0.78024699
0.00682178 0.78013606
0.00682925 0.78002519
0.00683672 0.77991440
0.00684419 0.77980368
0.00685166 0.77969303
0.00685914 0.77958245
0.00686661 0.77947193
0.00687408 0.77936149
0.00688155 0.77925112
0.00688902 0.77914082
0.00689649 0.77903058
0.00690396 0.77892042
0.00691143 0.77881032
0.00691890 0.77870030
0.00692637 0.77859034
0.00693384 0.77848045
0.00694131 0.77837064
0.00694878 0.77826089
0.00695625 0.77815120
0.00696373 0.77804159
0.00697120 0.77793205
0.00697867 0.77782257
0.00698614 0.77771316
0.00699361 0.77760382
0.00700108 0.77749455
0.00700855 0.77738534
0.00701602 0.77727621
0.00702349 0.77716714
0.00703096 0.77705813
0.00703843 0.77694920
0.00704590 0.77684033
0.00705337 0.77673153
0.00706084 0.77662280
0.00706832 0.77651413
0.00707579 0.77640553
0.00708326 0.77629700
0.00709073 0.77618853
0.00709820 0.77608013
0.00710567 0.77597180
0.00711314 0.77586353
0.00712061 0.77575533
0.00712808 0.77564720
0.00713555 0.77553913
0.00714302 0.77543113
0.00715049 0.77532319
0.00715796 0.77521532
0.00716544 0.77510751
0.00717291 0.77499977
0.00718038 0.77489210
0.00718785 0.77478449
0.00719532 0.77467694
0.00720279 0.77456947
0.00721026 0.77446205
0.00721773 0.77435470
0.00722520 0.77424742
0.00723267 0.77414020
0.00724014 0.77403304
0.00724761 0.77392595
0.00725508 0.77381892
0.00726255 0.77371196
0.00727003 0.77360506
0.00727750 0.77349823
0.00728497 0.77339146
0.00729244 0.77328475
0.00729991 0.77317811
0.00730738 0.77307153
0.00731485 0.77296501
0.00732232 0.77285856
0.00732979 0.77275217
0.00733726 0.77264584
0.00734473 0.77253958
0.00735220 0.77243338
0.00735967 0.77232725
0.00736715 0.77222117
0.00737462 0.77211516
0.00738209 0.77200921
0.00738956 0.77190333
0.00739703 0.77179750
0.00740450 0.77169174
0.00741197 0.77158604
0.00741944 0.77148041
0.00742691 0.77137483
0.00743438 0.77126932
0.00744185 0.77116387
0.00744932 0.77105848
0.00745679 0.77095316
0.00746426 0.77084789
0.00747174 0.77074269
0.00747921 0.77063755
0.00748668 0.77053246
0.00749415 0.77042744
0.00750162 0.77032249
0.00750909 0.77021759
0.00751656 0.77011275
0.00752403 0.77000798
0.00753150 0.76990326
0.00753897 0.76979861
0.00754644 0.76969402
0.00755391 0.76958948
0.00756138 0.76948501
0.00756885 0.76938060
0.00757633 0.76927625
0.00758380 0.76917196
0.00759127 0.76906772
0.00759874 0.76896355
0.00760621 0.76885944
0.00761368 0.76875539
0.00762115 0.76865140
0.00762862 0.76854747
0.00763609 0.76844359
0.00764356 0.76833978
0.00765103 0.76823602
0.00765850 0.76813233
0.00766597 0.76802869
0.00767345 0.76792512
0.00768092 0.76782160
0.00768839 0.76771814
0.00769586 0.76761474
0.00770333 0.76751140
0.00771080 0.76740812
0.00771827 0.76730490
0.00772574 0.76720173
0.00773321 0.76709862
0.00774068 0.76699558
0.00774815 0.76689259
0.00775562 0.76678965
0.00776309 0.76668678
0.00777056 0.76658396
0.00777804 0.76648121
0.00778551 0.76637851
0.00779298 0.76627586
0.00780045 0.76617328
0.00780792 0.76607075
0.00781539 0.76596828
0.00782286 0.76586587
0.00783033 0.76576351
0.00783780 0.76566122
0.00784527 0.76555898
0.00785274 0.76545679
0.00786021 0.76535467
0.00786768 0.76525260
0.00787516 0.76515058
0.00788263 0.76504863
0.00789010 0.76494673
0.00789757 0.76484489
0.00790504 0.76474310
0.00791251 0.76464137
0.00791998 0.76453970
0.00792745 0.76443808
0.00793492 0.76433652
0.00794239 0.76423501
0.00794986 0.76413356
0.00795733 0.76403217
0.00796480 0.76393083
0.00797227 0.76382955
0.00797975 0.76372833
0.00798722 0.76362716
0.00799469 0.76352604
0.00800216 0.76342498
0.00800963 0.76332398
0.00801710 0.76322303
0.00802457 0.76312214
0.00803204 0.76302130
0.00803951 0.76292052
0.00804698 0.76281979
0.00805445 0.76271912
0.00806192 0.76261850
0.00806939 0.76251793
0.00807686 0.76241743
0.00808434 0.76231697
0.00809181 0.76221657
0.00809928 0.76211623
0.00810675 0.76201594
0.00811422 0.76191570
0.00812169 0.76181552
0.00812916 0.76171539
0.00813663 0.76161532
0.00814410 0.76151530
0.00815157 0.76141533
0.00815904 0.76131542
0.00816651 0.76121556
0.00817398 0.76111576
0.00818146 0.76101601
0.00818893 0.76091631
0.00819640 0.76081666
0.00820387 0.76071707
0.00821134 0.76061754
0.00821881 0.76051805
0.00822628 0.76041862
0.00823375 0.76031925
0.00824122 0.76021992
0.00824869 0.76012065
0.00825616 0.76002143
0.00826363 0.75992227
0.00827110 0.75982315
0.00827857 0.75972409
0.00828605 0.75962508
0.00829352 0.75952613
0.00830099 0.75942723
0.00830846 0.75932838
0.00831593 0.75922958
0.00832340 0.75913083
0.00833087 0.75903214
0.00833834 0.75893350
0.00834581 0.75883491
0.00835328 0.75873637
0.00836075 0.75863789
0.00836822 0.75853945
0.00837569 0.75844107
0.00838317 0.75834274
0.00839064 0.75824446
0.00839811 0.75814623
0.00840558 0.75804806
0.00841305 0.75794994
0.00842052 0.75785186
0.00842799 0.75775384
0.00843546 0.75765587
0.00844293 0.75755795
0.00845040 0.75746008
0.00845787 0.75736227
0.00846534 0.75726450
0.00847281 0.75716679
0.00848028 0.75706912
0.00848776 0.75697151
0.00849523 0.75687394
0.00850270 0.75677643
0.00851017 0.75667897
0.00851764 0.75658156
0.00852511 0.75648420
0.00853258 0.75638689
0.00854005 0.75628963
0.00854752 0.75619242
0.00855499 0.75609526
0.00856246 0.75599815
0.00856993 0.75590109
0.00857740 0.75580408
0.00858487 0.75570712
0.00859235 0.75561021
0.00859982 0.75551334
0.00860729 0.75541653
0.00861476 0.75531977
0.00862223 0.75522306
0.00862970 0.75512640
0.00863717 0.75502978
0.00864464 0.75493322
0.00865211 0.75483671
0.00865958 0.75474024
0.00866705 0.75464383
0.00867452 0.75454746
0.00868199 0.75445114
0.00868947 0.75435487
0.00869694 0.75425865
0.00870441 0.75416248
0.00871188 0.75406636
0.00871935 0.75397028
0.00872682 0.75387426
0.00873429 0.75377828
0.00874176 0.75368235
0.00874923 0.75358647
0.00875670 0.75349064
0.00876417 0.75339486
0.00877164 0.75329913
0.00877911 0.75320344
0.00878658 0.75310780
0.00879406 0.75301221
0.00880153 0.75291667
0.00880900 0.75282117
0.00881647 0.75272573
0.00882394 0.75263033
0.00883141 0.75253498
0.00883888 0.75243968
0.00884635 0.75234442
0.00885382 0.75224921
0.00886129 0.75215405
0.00886876 0.75205894
0.00887623 0.75196387
0.00888370 0.75186886
0.00889118 0.75177389
0.00889865 0.75167896
0.00890612 0.75158409
0.00891359 0.75148926
0.00892106 0.75139447
0.00892853 0.75129974
0.00893600 0.75120505
0.00894347 0.75111041
0.00895094 0.75101581
0.00895841 0.75092127
0.00896588 0.75082677
0.00897335 0.75073231
0.00898082 0.75063790
0.00898829 0.75054354
0.00899577 0.75044923
0.00900324 0.75035496
0.00901071 0.75026074
0.00901818 0.75016656
0.00902565 0.75007243
0.00903312 0.74997835
0.00904059 0.74988431
0.00904806 0.74979032
0.00905553 0.74969637
0.00906300 0.74960247
0.00907047 0.74950862
0.00907794 0.74941481
0.00908541 0.74932105
0.00909288 0.74922733
0.00910036 0.74913366
0.00910783 0.74904004
0.00911530 0.74894646
0.00912277 0.74885292
0.00913024 0.74875943
0.00913771 0.74866599
0.00914518 0.74857259
0.00915265 0.74847924
0.00916012 0.74838593
0.00916759 0.74829267
0.00917506 0.74819945
0.00918253 0.74810628
0.00919000 0.74801315
0.00919748 0.74792007
0.00920495 0.74782703
0.00921242 0.74773404
0.00921989 0.74764109
0.00922736 0.74754819
0.00923483 0.74745533
0.00924230 0.74736251
0.00924977 0.74726974
0.00925724 0.74717702
0.00926471 0.74708434
0.00927218 0.74699170
0.00927965 0.74689911
0.00928712 0.74680656
0.00929459 0.74671406
0.00930207 0.74662160
0.00930954 0.74652918
0.00931701 0.74643681
0.00932448 0.74634449
0.00933195 0.74625220
0.00933942 0.74615996
0.00934689 0.74606777
0.00935436 0.74597562
0.00936183 0.74588351
0.00936930 0.74579144
0.00937677 0.74569942
0.00938424 0.74560745
0.00939171 0.74551551
0.00939919 0.74542362
0.00940666 0.74533178
0.00941413 0.74523997
0.00942160 0.74514821
0.00942907 0.74505649
0.00943654 0.74496482
0.00944401 0.74487319
0.00945148 0.74478160
0.00945895 0.74469006
0.00946642 0.74459856
0.00947389 0.74450710
0.00948136 0.74441568
0.00948883 0.74432431
0.00949630 0.74423298
0.00950378 0.74414169
0.00951125 0.74405045
0.00951872 0.74395925
0.00952619 0.74386809
0.00953366 0.74377697
0.00954113 0.74368590
0.00954860 0.74359487
0.00955607 0.74350388
0.00956354 0.74341293
0.00957101 0.74332202
0.00957848 0.74323116
0.00958595 0.74314034
0.00959342 0.74304956
0.00960089 0.74295883
0.00960837 0.74286813
0.00961584 0.74277748
0.00962331 0.74268687
0.00963078 0.74259630
0.00963825 0.74250578
0.00964572 0.74241529
0.00965319 0.74232485
0.00966066 0.74223445
0.00966813 0.74214409
0.00967560 0.74205377
0.00968307 0.74196349
0.00969054 0.74187326
0.00969801 0.74178307
0.00970549 0.74169291
0.00971296 0.74160280
0.00972043 0.74151273
0.00972790 0.74142271
0.00973537 0.74133272
0.00974284 0.74124277
0.00975031 0.74115287
0.00975778 0.74106300
0.00976525 0.74097318
0.00977272 0.74088340
0.00978019 0.74079366
0.00978766 0.74070396
0.00979513 0.74061430
0.00980260 0.74052468
0.00981008 0.74043511
0.00981755 0.74034557
0.00982502 0.74025607
0.00983249 0.74016662
0.00983996 0.74007720
0.00984743 0.73998783
0.00985490 0.73989849
0.00986237 0.73980920
0.00986984 0.73971995
0.00987731 0.73963073
0.00988478 0.73954156
0.00989225 0.73945243
0.00989972 0.73936334
0.00990720 0.73927428
0.00991467 0.73918527
0.00992214 0.73909630
0.00992961 0.73900737
0.00993708 0.73891848
0.00994455 0.73882962
0.00995202 0.73874081
0.00995949 0.73865204
0.00996696 0.73856331
0.00997443 0.73847461
0.00998190 0.73838596
0.00998937 0.73829735
0.00999684 0.73820877
0.01000431 0.73812024
0.01001179 0.73803174
0.01001926 0.73794329
0.01002673 0.73785487
0.01003420 0.73776649
0.01004167 0.73767816
0.01004914 0.73758986
0.01005661 0.73750160
0.01006408 0.73741338
0.01007155 0.73732520
0.01007902 0.73723706
0.01008649 0.73714895
0.01009396 0.73706089
0.01010143 0.73697286
0.01010890 0.73688488
0.01011638 0.73679693
0.01012385 0.73670902
0.01013132 0.73662116
0.01013879 0.73653332
0.01014626 0.73644553
0.01015373 0.73635778
0.01016120 0.73627007
0.01016867 0.73618239
0.01017614 0.73609475
0.01018361 0.73600715
0.01019108 0.73591959
0.01019855 0.73583207
0.01020602 0.73574459
0.01021350 0.73565714
0.01022097 0.73556973
0.01022844 0.73548237
0.01023591 0.73539504
0.01024338 0.73530774
0.01025085 0.73522049
0.01025832 0.73513327
0.01026579 0.73504609
0.01027326 0.73495895
0.01028073 0.73487185
0.01028820 0.73478479
0.01029567 0.73469776
0.01030314 0.73461077
0.01031061 0.73452382
0.01031809 0.73443691
0.01032556 0.73435003
0.01033303 0.73426319
0.01034050 0.73417639
0.01034797 0.73408963
0.01035544 0.73400290
0.01036291 0.73391622
0.01037038 0.73382957
0.01037785 0.73374295
0.01038532 0.73365638
0.01039279 0.73356984
0.01040026 0.73348334
0.01040773 0.73339687
0.01041521 0.73331045
0.01042268 0.73322406
0.01043015 0.73313771
0.01043762 0.73305139
0.01044509 0.73296511
0.01045256 0.73287887
0.01046003 0.73279267
0.01046750 0.73270650
0.01047497 0.73262037
0.01048244 0.73253428
0.01048991 0.73244822
0.01049738 0.73236220
0.01050485 0.73227622
0.01051232 0.73219027
0.01051980 0.73210436
0.01052727 0.73201849
0.01053474 0.73193265
0.01054221 0.73184685
0.01054968 0.73176109
0.01055715 0.73167536
0.01056462 0.73158967
0.01057209 0.73150401
0.01057956 0.73141839
0.01058703 0.73133281
0.01059450 0.73124727
0.01060197 0.73116176
0.01060944 0.73107628
0.01061691 0.73099085
0.01062439 0.73090544
0.01063186 0.73082008
0.01063933 0.73073475
0.01064680 0.73064946
0.01065427 0.73056420
0.01066174 0.73047898
0.01066921 0.73039379
0.01067668 0.73030864
0.01068415 0.73022353
0.01069162 0.73013845
0.01069909 0.73005341
0.01070656 0.72996840
0.01071403 0.72988343
0.01072151 0.72979850
0.01072898 0.72971360
0.01073645 0.72962873
0.01074392 0.72954390
0.01075139 0.72945911
0.01075886 0.72937435
0.01076633 0.72928963
0.01077380 0.72920494
0.01078127 0.72912029
0.01078874 0.72903567
0.01079621 0.72895109
0.01080368 0.72886654
0.01081115 0.72878203
0.01081862 0.72869756
0.01082610 0.72861312
0.01083357 0.72852871
0.01084104 0.72844434
0.01084851 0.72836000
0.01085598 0.72827570
0.01086345 0.72819144
0.01087092 0.72810721
0.01087839 0.72802301
0.01088586 0.72793885
0.01089333 0.72785472
0.01090080 0.72777063
0.01090827 0.72768657
0.01091574 0.72760255
0.01092322 0.72751856
0.01093069 0.72743460
0.01093816 0.72735069
0.01094563 0.72726680
0.01095310 0.72718295
0.01096057 0.72709913
0.01096804 0.72701535
0.01097551 0.72693161
0.01098298 0.72684789
0.01099045 0.72676421
0.01099792 0.72668057
0.01100539 0.72659696
0.01101286 0.72651338
0.01102033 0.72642984
0.01102781 0.72634634
0.01103528 0.72626286
0.01104275 0.72617942
0.01105022 0.72609602
0.01105769 0.72601265
0.01106516 0.72592931
0.01107263 0.72584600
0.01108010 0.72576273
0.01108757 0.72567950
0.01109504 0.72559630
0.01110251 0.72551313
0.01110998 0.72542999
0.01111745 0.72534689
0.01112492 0.72526382
0.01113240 0.72518079
0.01113987 0.72509779
0.01114734 0.72501482
0.01115481 0.72493189
0.01116228 0.72484899
0.01116975 0.72476612
0.01117722 0.72468329
0.01118469 0.72460049
0.01119216 0.72451773
0.01119963 0.72443499
0.01120710 0.72435229
0.01121457 0.72426963
0.01122204 0.72418700
0.01122952 0.72410440
0.01123699 0.72402183
0.01124446 0.72393930
0.01125193 0.72385679
0.01125940 0.72377433
0.01126687 0.72369189
0.01127434 0.72360949
0.01128181 0.72352712
0.01128928 0.72344479
0.01129675 0.72336248
0.01130422 0.72328022
0.01131169 0.72319798
0.01131916 0.72311577
0.01132663 0.72303360
0.01133411 0.72295146
0.01134158 0.72286936
0.01134905 0.72278728
0.01135652 0.72270524
0.01136399 0.72262324
0.01137146 0.72254126
0.01137893 0.72245932
0.01138640 0.72237741
0.01139387 0.72229553
0.01140134 0.72221368
0.01140881 0.72213187
0.01141628 0.72205009
0.01142375 0.72196834
0.01143123 0.72188662
0.01143870 0.72180494
0.01144617 0.72172329
0.01145364 0.72164167
0.01146111 0.72156008
0.01146858 0.72147852
0.01147605 0.72139700
0.01148352 0.72131551
0.01149099 0.72123405
0.01149846 0.72115262
0.01150593 0.72107123
0.01151340 0.72098986
0.01152087 0.72090853
0.01152834 0.72082723
0.01153582 0.72074597
0.01154329 0.72066473
0.01155076 0.72058353
0.01155823 0.72050235
0.01156570 0.72042121
0.01157317 0.72034011
0.01158064 0.72025903
0.01158811 0.72017798
0.01159558 0.72009697
0.01160305 0.72001599
0.01161052 0.71993504
0.01161799 0.71985412
0.01162546 0.71977323
0.01163293 0.71969237
0.01164041 0.71961155
0.01164788 0.71953075
0.01165535 0.71944999
0.01166282 0.71936926
0.01167029 0.71928856
0.01167776 0.71920789
0.01168523 0.71912726
0.01169270 0.71904665
0.01170017 0.71896608
0.01170764 0.71888553
0.01171511 0.71880502
0.01172258 0.71872454
0.01173005 0.71864409
0.01173753 0.71856367
0.01174500 0.71848328
0.01175247 0.71840292
0.01175994 0.71832260
0.01176741 0.71824230
0.01177488 0.71816204
0.01178235 0.71808180
0.01178982 0.71800160
0.01179729 0.71792143
0.01180476 0.71784129
0.01181223 0.71776118
0.01181970 0.71768110
0.01182717 0.71760105
0.01183464 0.71752103
0.01184212 0.71744104
0.01184959 0.71736108
0.01185706 0.71728116
0.01186453 0.71720126
0.01187200 0.71712140
0.01187947 0.71704156
0.01188694 0.71696176
0.01189441 0.71688198
0.01190188 0.71680224
0.01190935 0.71672252
0.01191682 0.71664284
0.01192429 0.71656319
0.01193176 0.71648356
0.01193924 0.71640397
0.01194671 0.71632441
0.01195418 0.71624488
0.01196165 0.71616537
0.01196912 0.71608590
0.01197659 0.71600646
0.01198406 0.71592705
0.01199153 0.71584767
0.01199900 0.71576831
0.01200647 0.71568899
0.01201394 0.71560970
0.01202141 0.71553044
0.01202888 0.71545121
0.01203635 0.71537200
0.01204383 0.71529283
0.01205130 0.71521369
0.01205877 0.71513458
0.01206624 0.71505549
0.01207371 0.71497644
0.01208118 0.71489742
0.01208865 0.71481842
0.01209612 0.71473946
0.01210359 0.71466052
0.01211106 0.71458162
0.01211853 0.71450274
0.01212600 0.71442390
0.01213347 0.71434508
0.01214094 0.71426629
0.01214842 0.71418753
0.01215589 0.71410881
0.01216336 0.71403011
0.01217083 0.71395144
0.01217830 0.71387280
0.01218577 0.71379419
0.01219324 0.71371560
0.01220071 0.71363705
0.01220818 0.71355853
0.01221565 0.71348004
0.01222312 0.71340157
0.01223059 0.71332313
0.01223806 0.71324473
0.01224554 0.71316635
0.01225301 0.71308800
0.01226048 0.71300968
0.01226795 0.71293139
0.01227542 0.71285313
0.01228289 0.71277490
0.01229036 0.71269670
0.01229783 0.71261852
0.01230530 0.71254038
0.01231277 0.71246226
0.01232024 0.71238417
0.01232771 0.71230611
0.01233518 0.71222808
0.01234265 0.71215008
0.01235013 0.71207211
0.01235760 0.71199416
0.01236507 0.71191625
0.01237254 0.71183836
0.01238001 0.71176050
0.01238748 0.71168267
0.01239495 0.71160487
0.01240242 0.71152710
0.01240989 0.71144935
0.01241736 0.71137164
0.01242483 0.71129395
0.01243230 0.71121629
0.01243977 0.71113866
0.01244725 0.71106106
0.01245472 0.71098349
0.01246219 0.71090594
0.01246966 0.71082842
0.01247713 0.71075094
0.01248460 0.71067348
0.01249207 0.71059604
0.01249954 0.71051864
0.01250701 0.71044126
0.01251448 0.71036392
0.01252195 0.71028660
0.01252942 0.71020930
0.01253689 0.71013204
0.01254436 0.71005481
0.01255184 0.70997760
0.01255931 0.70990042
0.01256678 0.70982327
0.01257425 0.70974614
0.01258172 0.70966905
0.01258919 0.70959198
0.01259666 0.70951494
0.01260413 0.70943793
0.01261160 0.70936094
0.01261907 0.70928399
0.01262654 0.70920706
0.01263401 0.70913016
0.01264148 0.70905329
0.01264895 0.70897644
0.01265643 0.70889962
0.01266390 0.70882283
0.01267137 0.70874607
0.01267884 0.70866933
0.01268631 0.70859263
0.01269378 0.70851595
0.01270125 0.70843930
0.01270872 0.70836267
0.01271619 0.70828607
0.01272366 0.70820950
0.01273113 0.70813296
0.01273860 0.70805645
0.01274607 0.70797996
0.01275355 0.70790350
0.01276102 0.70782706
0.01276849 0.70775066
0.01277596 0.70767428
0.01278343 0.70759793
0.01279090 0.70752161
0.01279837 0.70744531
0.01280584 0.70736904
0.01281331 0.70729280
0.01282078 0.70721658
0.01282825 0.70714039
0.01283572 0.70706423
0.01284319 0.70698810
0.01285066 0.70691199
0.01285814 0.70683591
0.01286561 0.70675986
0.01287308 0.70668383
0.01288055 0.70660783
0.01288802 0.70653186
0.01289549 0.70645592
0.01290296 0.70638000
0.01291043 0.70630411
0.01291790 0.70622824
0.01292537 0.70615240
0.01293284 0.70607659
0.01294031 0.70600081
0.01294778 0.70592505
0.01295526 0.70584932
0.01296273 0.70577361
0.01297020 0.70569794
0.01297767 0.70562229
0.01298514 0.70554666
0.01299261 0.70547106
0.01300008 0.70539549
0.01300755 0.70531995
0.01301502 0.70524443
0.01302249 0.70516894
0.01302996 0.70509347
0.01303743 0.70501803
0.01304490 0.70494262
0.01305237 0.70486724
0.01305985 0.70479188
0.01306732 0.70471654
0.01307479 0.70464124
0.01308226 0.70456595
0.01308973 0.70449070
0.01309720 0.70441547
0.01310467 0.70434027
0.01311214 0.70426510
0.01311961 0.70418995
0.01312708 0.70411482
0.01313455 0.70403973
0.01314202 0.70396465
0.01314949 0.70388961
0.01315696 0.70381459
0.01316444 0.70373960
0.01317191 0.70366463
0.01317938 0.70358969
0.01318685 0.70351478
0.01319432 0.70343989
0.01320179 0.70336503
0.01320926 0.70329019
0.01321673 0.70321538
0.01322420 0.70314059
0.01323167 0.70306583
0.01323914 0.70299110
0.01324661 0.70291639
0.01325408 0.70284171
0.01326156 0.70276706
0.01326903 0.70269242
0.01327650 0.70261782
0.01328397 0.70254324
0.01329144 0.70246869
0.01329891 0.70239416
0.01330638 0.70231966
0.01331385 0.70224518
0.01332132 0.70217073
0.01332879 0.70209631
0.01333626 0.70202191
0.01334373 0.70194753
0.01335120 0.70187319
0.01335867 0.70179886
0.01336615 0.70172457
0.01337362 0.70165029
0.01338109 0.70157605
0.01338856 0.70150183
0.01339603 0.70142763
0.01340350 0.70135346
0.01341097 0.70127932
0.01341844 0.70120520
0.01342591 0.70113110
0.01343338 0.70105703
0.01344085 0.70098299
0.01344832 0.70090897
0.01345579 0.70083498
0.01346327 0.70076101
0.01347074 0.70068706
0.01347821 0.70061315
0.01348568 0.70053925
0.01349315 0.70046539
0.01350062 0.70039154
0.01350809 0.70031773
0.01351556 0.70024393
0.01352303 0.70017017
0.01353050 0.70009642
0.01353797 0.70002270
0.01354544 0.69994901
0.01355291 0.69987534
0.01356038 0.69980170
0.01356786 0.69972808
0.01357533 0.69965449
0.01358280 0.69958092
0.01359027 0.69950738
0.01359774 0.69943386
0.01360521 0.69936037
0.01361268 0.69928690
0.01362015 0.69921345
0.01362762 0.69914003
0.01363509 0.69906664
0.01364256 0.69899327
0.01365003 0.69891992
0.01365750 0.69884660
0.01366497 0.69877331
0.01367245 0.69870004
0.01367992 0.69862679
0.01368739 0.69855357
0.01369486 0.69848037
0.01370233 0.69840719
0.01370980 0.69833405
0.01371727 0.69826092
0.01372474 0.69818782
0.01373221 0.69811475
0.01373968 0.69804169
0.01374715 0.69796867
0.01375462 0.69789567
0.01376209 0.69782269
0.01376957 0.69774973
0.01377704 0.69767680
0.01378451 0.69760390
0.01379198 0.69753102
0.01379945 0.69745816
0.01380692 0.69738533
0.01381439 0.69731252
0.01382186 0.69723974
0.01382933 0.69716698
0.01383680 0.69709424
0.01384427 0.69702153
0.01385174 0.69694885
0.01385921 0.69687618
0.01386668 0.69680354
0.01387416 0.69673093
0.01388163 0.69665834
0.01388910 0.69658577
0.01389657 0.69651323
0.01390404 0.69644071
0.01391151 0.69636821
0.01391898 0.69629574
0.01392645 0.69622330
0.01393392 0.69615087
0.01394139 0.69607847
0.01394886 0.69600610
0.01395633 0.69593375
0.01396380 0.69586142
0.01397128 0.69578911
0.01397875 0.69571683
0.01398622 0.69564458
0.01399369 0.69557235
0.01400116 0.69550014
0.01400863 0.69542795
0.01401610 0.69535579
0.01402357 0.69528365
0.01403104 0.69521154
0.01403851 0.69513945
0.01404598 0.69506738
0.01405345 0.69499534
0.01406092 0.69492332
0.01406839 0.69485132
0.01407587 0.69477935
0.01408334 0.69470740
0.01409081 0.69463547
0.01409828 0.69456357
0.01410575 0.69449169
0.01411322 0.69441984
0.01412069 0.69434801
0.01412816 0.69427620
0.01413563 0.69420441
0.01414310 0.69413265
0.01415057 0.69406091
0.01415804 0.69398920
0.01416551 0.69391751
0.01417298 0.69384584
0.01418046 0.69377419
0.01418793 0.69370257
0.01419540 0.69363097
0.01420287 0.69355940
0.01421034 0.69348784
0.01421781 0.69341632
0.01422528 0.69334481
0.01423275 0.69327333
0.01424022 0.69320187
0.01424769 0.69313043
0.01425516 0.69305902
0.01426263 0.69298763
0.01427010 0.69291626
0.01427758 0.69284492
0.01428505 0.69277359
0.01429252 0.69270230
0.01429999 0.69263102
0.01430746 0.69255977
0.01431493 0.69248854
0.01432240 0.69241733
0.01432987 0.69234615
0.01433734 0.69227499
0.01434481 0.69220385
0.01435228 0.69213274
0.01435975 0.69206164
0.01436722 0.69199058
0.01437469 0.69191953
0.01438217 0.69184851
0.01438964 0.69177750
0.01439711 0.69170653
0.01440458 0.69163557
0.01441205 0.69156464
0.01441952 0.69149373
0.01442699 0.69142284
0.01443446 0.69135198
0.01444193 0.69128113
0.01444940 0.69121032
0.01445687 0.69113952
0.01446434 0.69106874
0.01447181 0.69099799
0.01447929 0.69092726
0.01448676 0.69085656
0.01449423 0.69078587
0.01450170 0.69071521
0.01450917 0.69064457
0.01451664 0.69057396
0.01452411 0.69050336
0.01453158 0.69043279
0.01453905 0.69036224
0.01454652 0.69029171
0.01455399 0.69022121
0.01456146 0.69015073
0.01456893 0.69008027
0.01457640 0.69000983
0.01458388 0.68993941
0.01459135 0.68986902
0.01459882 0.68979865
0.01460629 0.68972830
0.01461376 0.68965797
0.01462123 0.68958767
0.01462870 0.68951739
0.01463617 0.68944713
0.01464364 0.68937689
0.01465111 0.68930668
0.01465858 0.68923648
0.01466605 0.68916631
0.01467352 0.68909616
0.01468099 0.68902604
0.01468847 0.68895593
0.01469594 0.68888585
0.01470341 0.68881579
0.01471088 0.68874575
0.01471835 0.68867573
0.01472582 0.68860574
0.01473329 0.68853576
0.01474076 0.68846581
0.01474823 0.68839588
0.01475570 0.68832598
0.01476317 0.68825609
0.01477064 0.68818623
0.01477811 0.68811639
0.01478559 0.68804657
0.01479306 0.68797677
0.01480053 0.68790699
0.01480800 0.68783724
0.01481547 0.68776751
0.01482294 0.68769780
0.01483041 0.68762811
0.01483788 0.68755844
0.01484535 0.68748879
0.01485282 0.68741917
0.01486029 0.68734957
0.01486776 0.68727999
0.01487523 0.68721043
0.01488270 0.68714089
0.01489018 0.68707138
0.01489765 0.68700188
0.01490512 0.68693241
0.01491259 0.68686296
0.01492006 0.68679353
0.01492753 0.68672412
0.01493500 0.68665474


==> ml-expurgated.dat <==
x y
0.00000100 4.48289250
0.00000847 3.71227339
0.00001594 3.48421968
0.00002341 3.34560334
0.00003088 3.24571871
0.00003835 3.16758273
0.00004582 3.10339755
0.00005330 3.04892830
0.00006077 3.00161665
0.00006824 2.95979819
0.00007571 2.92232907
0.00008318 2.88838923
0.00009065 2.85737074
0.00009812 2.82881032
0.00010559 2.80234687
0.00011306 2.77769344
0.00012053 2.75461822
0.00012800 2.73293126
0.00013547 2.71247499
0.00014294 2.69311721
0.00015041 2.67474594
0.00015789 2.65726550
0.00016536 2.64059350
0.00017283 2.62465846
0.00018030 2.60939798
0.00018777 2.59475728
0.00019524 2.58068798
0.00020271 2.56714716
0.00021018 2.55409655
0.00021765 2.54150190
0.00022512 2.52933244
0.00023259 2.51756039
0.00024006 2.50616063
0.00024753 2.49511032
0.00025501 2.48438869
0.00026248 2.47397676
0.00026995 2.46385713
0.00027742 2.45401385
0.00028489 2.44443222
0.00029236 2.43509870
0.00029983 2.42600077
0.00030730 2.41712683
0.00031477 2.40846612
0.00032224 2.40000863
0.00032971 2.39174504
0.00033718 2.38366668
0.00034465 2.37576542
0.00035212 2.36803365
0.00035960 2.36046428
0.00036707 2.35305061
0.00037454 2.34578637
0.00038201 2.33866566
0.00038948 2.33168292
0.00039695 2.32483290
0.00040442 2.31811066
0.00041189 2.31151152
0.00041936 2.30503105
0.00042683 2.29866506
0.00043430 2.29240958
0.00044177 2.28626084
0.00044924 2.28021525
0.00045671 2.27426943
0.00046419 2.26842012
0.00047166 2.26266424
0.00047913 2.25699887
0.00048660 2.25142119
0.00049407 2.24592854
0.00050154 2.24051837
0.00050901 2.23518822
0.00051648 2.22993579
0.00052395 2.22475882
0.00053142 2.21965518
0.00053889 2.21462284
0.00054636 2.20965981
0.00055383 2.20476423
0.00056131 2.19993427
0.00056878 2.19516822
0.00057625 2.19046439
0.00058372 2.18582119
0.00059119 2.18123708
0.00059866 2.17671057
0.00060613 2.17224022
0.00061360 2.16782468
0.00062107 2.16346260
0.00062854 2.15915271
0.00063601 2.15489378
0.00064348 2.15068461
0.00065095 2.14652407
0.00065842 2.14241103
0.00066590 2.13834443
0.00067337 2.13432322
0.00068084 2.13034642
0.00068831 2.12641305
0.00069578 2.12252216
0.00070325 2.11867286
0.00071072 2.11486427
0.00071819 2.11109553
0.00072566 2.10736582
0.00073313 2.10367434
0.00074060 2.10002031
0.00074807 2.09640298
0.00075554 2.09282163
0.00076302 2.08927554
0.00077049 2.08576403
0.00077796 2.08228643
0.00078543 2.07884209
0.00079290 2.07543039
0.00080037 2.07205070
0.00080784 2.06870244
0.00081531 2.06538503
0.00082278 2.06209790
0.00083025 2.05884051
0.00083772 2.05561232
0.00084519 2.05241282
0.00085266 2.04924149
0.00086013 2.04609786
0.00086761 2.04298144
0.00087508 2.03989175
0.00088255 2.03682836
0.00089002 2.03379081
0.00089749 2.03077868
0.00090496 2.02779154
0.00091243 2.02482898
0.00091990 2.02189060
0.00092737 2.01897600
0.00093484 2.01608482
0.00094231 2.01321667
0.00094978 2.01037119
0.00095725 2.00754802
0.00096472 2.00474683
0.00097220 2.00196726
0.00097967 1.99920899
0.00098714 1.99647170
0.00099461 1.99375506
0.00100208 1.99105878
0.00100955 1.98838254
0.00101702 1.98572605
0.00102449 1.98308903
0.00103196 1.98047118
0.00103943 1.97787224
0.00104690 1.97529193
0.00105437 1.97272999
0.00106184 1.97018615
0.00106932 1.96766017
0.00107679 1.96515180
0.00108426 1.96266078
0.00109173 1.96018689
0.00109920 1.95772989
0.00110667 1.95528955
0.00111414 1.95286564
0.00112161 1.95045796
0.00112908 1.94806627
0.00113655 1.94569038
0.00114402 1.94333007
0.00115149 1.94098514
0.00115896 1.93865539
0.00116643 1.93634063
0.00117391 1.93404066
0.00118138 1.93175530
0.00118885 1.92948437
0.00119632 1.92722768
0.00120379 1.92498505
0.00121126 1.92275632
0.00121873 1.92054131
0.00122620 1.91833985
0.00123367 1.91615177
0.00124114 1.91397693
0.00124861 1.91181515
0.00125608 1.90966629
0.00126355 1.90753018
0.00127103 1.90540668
0.00127850 1.90329565
0.00128597 1.90119692
0.00129344 1.89911037
0.00130091 1.89703586
0.00130838 1.89497324
0.00131585 1.89292237
0.00132332 1.89088314
0.00133079 1.88885540
0.00133826 1.88683902
0.00134573 1.88483389
0.00135320 1.88283987
0.00136067 1.88085684
0.00136814 1.87888469
0.00137562 1.87692329
0.00138309 1.87497253
0.00139056 1.87303229
0.00139803 1.87110247
0.00140550 1.86918294
0.00141297 1.86727360
0.00142044 1.86537435
0.00142791 1.86348507
0.00143538 1.86160567
0.00144285 1.85973603
0.00145032 1.85787607
0.00145779 1.85602567
0.00146526 1.85418475
0.00147273 1.85235321
0.00148021 1.85053094
0.00148768 1.84871787
0.00149515 1.84691388
0.00150262 1.84511891
0.00151009 1.84333285
0.00151756 1.84155561
0.00152503 1.83978712
0.00153250 1.83802728
0.00153997 1.83627602
0.00154744 1.83453324
0.00155491 1.83279887
0.00156238 1.83107282
0.00156985 1.82935503
0.00157733 1.82764540
0.00158480 1.82594386
0.00159227 1.82425033
0.00159974 1.82256475
0.00160721 1.82088703
0.00161468 1.81921710
0.00162215 1.81755490
0.00162962 1.81590035
0.00163709 1.81425337
0.00164456 1.81261391
0.00165203 1.81098189
0.00165950 1.80935724
0.00166697 1.80773991
0.00167444 1.80612982
0.00168192 1.80452691
0.00168939 1.80293111
0.00169686 1.80134237
0.00170433 1.79976062
0.00171180 1.79818580
0.00171927 1.79661785
0.00172674 1.79505671
0.00173421 1.79350232
0.00174168 1.79195462
0.00174915 1.79041357
0.00175662 1.78887909
0.00176409 1.78735113
0.00177156 1.78582964
0.00177904 1.78431457
0.00178651 1.78280585
0.00179398 1.78130345
0.00180145 1.77980730
0.00180892 1.77831735
0.00181639 1.77683355
0.00182386 1.77535585
0.00183133 1.77388421
0.00183880 1.77241857
0.00184627 1.77095888
0.00185374 1.76950510
0.00186121 1.76805717
0.00186868 1.76661506
0.00187615 1.76517871
0.00188363 1.76374808
0.00189110 1.76232313
0.00189857 1.76090380
0.00190604 1.75949006
0.00191351 1.75808185
0.00192098 1.75667915
0.00192845 1.75528190
0.00193592 1.75389006
0.00194339 1.75250360
0.00195086 1.75112246
0.00195833 1.74974662
0.00196580 1.74837602
0.00197327 1.74701063
0.00198074 1.74565042
0.00198822 1.74429533
0.00199569 1.74294533
0.00200316 1.74160039
0.00201063 1.74026047
0.00201810 1.73892553
0.00202557 1.73759552
0.00203304 1.73627043
0.00204051 1.73495020
0.00204798 1.73363481
0.00205545 1.73232422
0.00206292 1.73101840
0.00207039 1.72971730
0.00207786 1.72842090
0.00208534 1.72712916
0.00209281 1.72584205
0.00210028 1.72455954
0.00210775 1.72328159
0.00211522 1.72200817
0.00212269 1.72073926
0.00213016 1.71947480
0.00213763 1.71821479
0.00214510 1.71695918
0.00215257 1.71570795
0.00216004 1.71446106
0.00216751 1.71321848
0.00217498 1.71198019
0.00218245 1.71074615
0.00218993 1.70951634
0.00219740 1.70829073
0.00220487 1.70706929
0.00221234 1.70585199
0.00221981 1.70463880
0.00222728 1.70342969
0.00223475 1.70222465
0.00224222 1.70102363
0.00224969 1.69982662
0.00225716 1.69863359
0.00226463 1.69744450
0.00227210 1.69625934
0.00227957 1.69507809
0.00228705 1.69390070
0.00229452 1.69272717
0.00230199 1.69155745
0.00230946 1.69039154
0.00231693 1.68922940
0.00232440 1.68807101
0.00233187 1.68691634
0.00233934 1.68576538
0.00234681 1.68461810
0.00235428 1.68347447
0.00236175 1.68233447
0.00236922 1.68119809
0.00237669 1.68006528
0.00238416 1.67893605
0.00239164 1.67781035
0.00239911 1.67668817
0.00240658 1.67556949
0.00241405 1.67445429
0.00242152 1.67334254
0.00242899 1.67223422
0.00243646 1.67112932
0.00244393 1.67002780
0.00245140 1.66892966
0.00245887 1.66783486
0.00246634 1.66674340
0.00247381 1.66565524
0.00248128 1.66457038
0.00248875 1.66348878
0.00249623 1.66241044
0.00250370 1.66133532
0.00251117 1.66026342
0.00251864 1.65919470
0.00252611 1.65812917
0.00253358 1.65706678
0.00254105 1.65600753
0.00254852 1.65495140
0.00255599 1.65389837
0.00256346 1.65284842
0.00257093 1.65180153
0.00257840 1.65075769
0.00258587 1.64971688
0.00259335 1.64867908
0.00260082 1.64764427
0.00260829 1.64661243
0.00261576 1.64558356
0.00262323 1.64455763
0.00263070 1.64353462
0.00263817 1.64251452
0.00264564 1.64149731
0.00265311 1.64048298
0.00266058 1.63947151
0.00266805 1.63846289
0.00267552 1.63745709
0.00268299 1.63645410
0.00269046 1.63545391
0.00269794 1.63445650
0.00270541 1.63346186
0.00271288 1.63246996
0.00272035 1.63148080
0.00272782 1.63049437
0.00273529 1.62951063
0.00274276 1.62852959
0.00275023 1.62755122
0.00275770 1.62657552
0.00276517 1.62560246
0.00277264 1.62463204
0.00278011 1.62366423
0.00278758 1.62269903
0.00279506 1.62173641
0.00280253 1.62077638
0.00281000 1.61981891
0.00281747 1.61886398
0.00282494 1.61791160
0.00283241 1.61696173
0.00283988 1.61601438
0.00284735 1.61506952
0.00285482 1.61412714
0.00286229 1.61318724
0.00286976 1.61224979
0.00287723 1.61131478
0.00288470 1.61038221
0.00289217 1.60945205
0.00289965 1.60852431
0.00290712 1.60759895
0.00291459 1.60667598
0.00292206 1.60575538
0.00292953 1.60483713
0.00293700 1.60392123
0.00294447 1.60300767
0.00295194 1.60209643
0.00295941 1.60118749
0.00296688 1.60028086
0.00297435 1.59937651
0.00298182 1.59847444
0.00298929 1.59757463
0.00299676 1.59667707
0.00300424 1.59578176
0.00301171 1.59488868
0.00301918 1.59399781
0.00302665 1.59310916
0.00303412 1.59222270
0.00304159 1.59133842
0.00304906 1.59045633
0.00305653 1.58957640
0.00306400 1.58869862
0.00307147 1.58782299
0.00307894 1.58694949
0.00308641 1.58607812
0.00309388 1.58520886
0.00310136 1.58434170
0.00310883 1.58347663
0.00311630 1.58261365
0.00312377 1.58175274
0.00313124 1.58089389
0.00313871 1.58003710
0.00314618 1.57918235
0.00315365 1.57832963
0.00316112 1.57747894
0.00316859 1.57663026
0.00317606 1.57578359
0.00318353 1.57493891
0.00319100 1.57409622
0.00319847 1.57325550
0.00320595 1.57241676
0.00321342 1.57157997
0.00322089 1.57074513
0.00322836 1.56991223
0.00323583 1.56908126
0.00324330 1.56825222
0.00325077 1.56742509
0.00325824 1.56659986
0.00326571 1.56577653
0.00327318 1.56495509
0.00328065 1.56413553
0.00328812 1.56331784
0.00329559 1.56250201
0.00330307 1.56168803
0.00331054 1.56087590
0.00331801 1.56006560
0.00332548 1.55925713
0.00333295 1.55845049
0.00334042 1.55764565
0.00334789 1.55684262
0.00335536 1.55604139
0.00336283 1.55524194
0.00337030 1.55444427
0.00337777 1.55364838
0.00338524 1.55285425
0.00339271 1.55206188
0.00340018 1.55127125
0.00340766 1.55048237
0.00341513 1.54969522
0.00342260 1.54890979
0.00343007 1.54812609
0.00343754 1.54734409
0.00344501 1.54656380
0.00345248 1.54578521
0.00345995 1.54500830
0.00346742 1.54423308
0.00347489 1.54345953
0.00348236 1.54268764
0.00348983 1.54191742
0.00349730 1.54114885
0.00350477 1.54038193
0.00351225 1.53961664
0.00351972 1.53885299
0.00352719 1.53809096
0.00353466 1.53733055
0.00354213 1.53657175
0.00354960 1.53581455
0.00355707 1.53505896
0.00356454 1.53430495
0.00357201 1.53355253
0.00357948 1.53280168
0.00358695 1.53205241
0.00359442 1.53130470
0.00360189 1.53055855
0.00360937 1.52981395
0.00361684 1.52907090
0.00362431 1.52832938
0.00363178 1.52758940
0.00363925 1.52685094
0.00364672 1.52611401
0.00365419 1.52537858
0.00366166 1.52464467
0.00366913 1.52391225
0.00367660 1.52318134
0.00368407 1.52245191
0.00369154 1.52172396
0.00369901 1.52099749
0.00370648 1.52027249
0.00371396 1.51954896
0.00372143 1.51882689
0.00372890 1.51810627
0.00373637 1.51738710
0.00374384 1.51666937
0.00375131 1.51595307
0.00375878 1.51523821
0.00376625 1.51452477
0.00377372 1.51381275
0.00378119 1.51310215
0.00378866 1.51239295
0.00379613 1.51168515
0.00380360 1.51097876
0.00381108 1.51027375
0.00381855 1.50957013
0.00382602 1.50886789
0.00383349 1.50816702
0.00384096 1.50746753
0.00384843 1.50676940
0.00385590 1.50607262
0.00386337 1.50537721
0.00387084 1.50468314
0.00387831 1.50399041
0.00388578 1.50329902
0.00389325 1.50260897
0.00390072 1.50192024
0.00390819 1.50123284
0.00391567 1.50054675
0.00392314 1.49986198
0.00393061 1.49917852
0.00393808 1.49849636
0.00394555 1.49781549
0.00395302 1.49713592
0.00396049 1.49645764
0.00396796 1.49578064
0.00397543 1.49510492
0.00398290 1.49443048
0.00399037 1.49375730
0.00399784 1.49308539
0.00400531 1.49241473
0.00401278 1.49174533
0.00402026 1.49107718
0.00402773 1.49041028
0.00403520 1.48974462
0.00404267 1.48908019
0.00405014 1.48841700
0.00405761 1.48775503
0.00406508 1.48709429
0.00407255 1.48643476
0.00408002 1.48577645
0.00408749 1.48511935
0.00409496 1.48446345
0.00410243 1.48380875
0.00410990 1.48315525
0.00411738 1.48250294
0.00412485 1.48185181
0.00413232 1.48120187
0.00413979 1.48055311
0.00414726 1.47990553
0.00415473 1.47925911
0.00416220 1.47861386
0.00416967 1.47796977
0.00417714 1.47732684
0.00418461 1.47668507
0.00419208 1.47604444
0.00419955 1.47540496
0.00420702 1.47476662
0.00421449 1.47412942
0.00422197 1.47349335
0.00422944 1.47285841
0.00423691 1.47222460
0.00424438 1.47159190
0.00425185 1.47096033
0.00425932 1.47032987
0.00426679 1.46970052
0.00427426 1.46907227
0.00428173 1.46844512
0.00428920 1.46781908
0.00429667 1.46719412
0.00430414 1.46657026
0.00431161 1.46594749
0.00431909 1.46532579
0.00432656 1.46470518
0.00433403 1.46408564
0.00434150 1.46346718
0.00434897 1.46284978
0.00435644 1.46223344
0.00436391 1.46161817
0.00437138 1.46100395
0.00437885 1.46039079
0.00438632 1.45977868
0.00439379 1.45916761
0.00440126 1.45855759
0.00440873 1.45794860
0.00441620 1.45734065
0.00442368 1.45673374
0.00443115 1.45612785
0.00443862 1.45552299
0.00444609 1.45491914
0.00445356 1.45431632
0.00446103 1.45371451
0.00446850 1.45311372
0.00447597 1.45251393
0.00448344 1.45191515
0.00449091 1.45131736
0.00449838 1.45072058
0.00450585 1.45012479
0.00451332 1.44952999
0.00452079 1.44893618
0.00452827 1.44834336
0.00453574 1.44775152
0.00454321 1.44716065
0.00455068 1.44657076
0.00455815 1.44598185
0.00456562 1.44539390
0.00457309 1.44480692
0.00458056 1.44422090
0.00458803 1.44363584
0.00459550 1.44305173
0.00460297 1.44246858
0.00461044 1.44188638
0.00461791 1.44130513
0.00462539 1.44072482
0.00463286 1.44014545
0.00464033 1.43956702
0.00464780 1.43898952
0.00465527 1.43841296
0.00466274 1.43783732
0.00467021 1.43726261
0.00467768 1.43668883
0.00468515 1.43611596
0.00469262 1.43554401
0.00470009 1.43497298
0.00470756 1.43440285
0.00471503 1.43383364
0.00472250 1.43326533
0.00472998 1.43269792
0.00473745 1.43213141
0.00474492 1.43156580
0.00475239 1.43100109
0.00475986 1.43043726
0.00476733 1.42987432
0.00477480 1.42931227
0.00478227 1.42875110
0.00478974 1.42819082
0.00479721 1.42763141
0.00480468 1.42707287
0.00481215 1.42651521
0.00481962 1.42595841
0.00482710 1.42540248
0.00483457 1.42484742
0.00484204 1.42429322
0.00484951 1.42373987
0.00485698 1.42318739
0.00486445 1.42263575
0.00487192 1.42208497
0.00487939 1.42153503
0.00488686 1.42098594
0.00489433 1.42043769
0.00490180 1.41989029
0.00490927 1.41934372
0.00491674 1.41879798
0.00492421 1.41825308
0.00493169 1.41770901
0.00493916 1.41716577
0.00494663 1.41662335
0.00495410 1.41608176
0.00496157 1.41554098
0.00496904 1.41500102
0.00497651 1.41446188
0.00498398 1.41392355
0.00499145 1.41338603
0.00499892 1.41284932
0.00500639 1.41231342
0.00501386 1.41177831
0.00502133 1.41124401
0.00502880 1.41071051
0.00503628 1.41017780
0.00504375 1.40964589
0.00505122 1.40911477
0.00505869 1.40858443
0.00506616 1.40805489
0.00507363 1.40752612
0.00508110 1.40699814
0.00508857 1.40647094
0.00509604 1.40594452
0.00510351 1.40541887
0.00511098 1.40489400
0.00511845 1.40436989
0.00512592 1.40384656
0.00513340 1.40332399
0.00514087 1.40280218
0.00514834 1.40228114
0.00515581 1.40176085
0.00516328 1.40124133
0.00517075 1.40072255
0.00517822 1.40020453
0.00518569 1.39968726
0.00519316 1.39917074
0.00520063 1.39865497
0.00520810 1.39813994
0.00521557 1.39762565
0.00522304 1.39711211
0.00523051 1.39659930
0.00523799 1.39608722
0.00524546 1.39557588
0.00525293 1.39506528
0.00526040 1.39455540
0.00526787 1.39404625
0.00527534 1.39353782
0.00528281 1.39303012
0.00529028 1.39252314
0.00529775 1.39201688
0.00530522 1.39151133
0.00531269 1.39100650
0.00532016 1.39050239
0.00532763 1.38999898
0.00533511 1.38949629
0.00534258 1.38899430
0.00535005 1.38849301
0.00535752 1.38799243
0.00536499 1.38749256
0.00537246 1.38699338
0.00537993 1.38649489
0.00538740 1.38599711
0.00539487 1.38550002
0.00540234 1.38500361
0.00540981 1.38450790
0.00541728 1.38401288
0.00542475 1.38351854
0.00543222 1.38302489
0.00543970 1.38253192
0.00544717 1.38203963
0.00545464 1.38154802
0.00546211 1.38105708
0.00546958 1.38056682
0.00547705 1.38007723
0.00548452 1.37958831
0.00549199 1.37910007
0.00549946 1.37861248
0.00550693 1.37812557
0.00551440 1.37763932
0.00552187 1.37715373
0.00552934 1.37666880
0.00553681 1.37618453
0.00554429 1.37570092
0.00555176 1.37521796
0.00555923 1.37473565
0.00556670 1.37425400
0.00557417 1.37377299
0.00558164 1.37329264
0.00558911 1.37281293
0.00559658 1.37233386
0.00560405 1.37185544
0.00561152 1.37137765
0.00561899 1.37090051
0.00562646 1.37042400
0.00563393 1.36994813
0.00564141 1.36947290
0.00564888 1.36899829
0.00565635 1.36852432
0.00566382 1.36805098
0.00567129 1.36757826
0.00567876 1.36710617
0.00568623 1.36663471
0.00569370 1.36616387
0.00570117 1.36569364
0.00570864 1.36522404
0.00571611 1.36475506
0.00572358 1.36428669
0.00573105 1.36381893
0.00573852 1.36335179
0.00574600 1.36288526
0.00575347 1.36241934
0.00576094 1.36195403
0.00576841 1.36148932
0.00577588 1.36102522
0.00578335 1.36056173
0.00579082 1.36009883
0.00579829 1.35963654
0.00580576 1.35917484
0.00581323 1.35871374
0.00582070 1.35825324
0.00582817 1.35779333
0.00583564 1.35733401
0.00584312 1.35687529
0.00585059 1.35641715
0.00585806 1.35595960
0.00586553 1.35550264
0.00587300 1.35504627
0.00588047 1.35459047
0.00588794 1.35413526
0.00589541 1.35368063
0.00590288 1.35322658
0.00591035 1.35277311
0.00591782 1.35232021
0.00592529 1.35186789
0.00593276 1.35141614
0.00594023 1.35096497
0.00594771 1.35051436
0.00595518 1.35006433
0.00596265 1.34961486
0.00597012 1.34916595
0.00597759 1.34871762
0.00598506 1.34826984
0.00599253 1.34782263
0.00600000 1.34737598
0.00600747 1.34692988
0.00601494 1.34648435
0.00602241 1.34603937
0.00602988 1.34559495
0.00603735 1.34515108
0.00604482 1.34470776
0.00605230 1.34426499
0.00605977 1.34382277
0.00606724 1.34338111
0.00607471 1.34293998
0.00608218 1.34249941
0.00608965 1.34205937
0.00609712 1.34161989
0.00610459 1.34118094
0.00611206 1.34074253
0.00611953 1.34030466
0.00612700 1.33986733
0.00613447 1.33943053
0.00614194 1.33899427
0.00614942 1.33855855
0.00615689 1.33812335
0.00616436 1.33768869
0.00617183 1.33725456
0.00617930 1.33682095
0.00618677 1.33638787
0.00619424 1.33595532
0.00620171 1.33552329
0.00620918 1.33509179
0.00621665 1.33466081
0.00622412 1.33423035
0.00623159 1.33380041
0.00623906 1.33337098
0.00624653 1.33294208
0.00625401 1.33251369
0.00626148 1.33208581
0.00626895 1.33165845
0.00627642 1.33123160
0.00628389 1.33080526
0.00629136 1.33037944
0.00629883 1.32995412
0.00630630 1.32952930
0.00631377 1.32910500
0.00632124 1.32868119
0.00632871 1.32825790
0.00633618 1.32783510
0.00634365 1.32741281
0.00635113 1.32699102
0.00635860 1.32656972
0.00636607 1.32614893
0.00637354 1.32572863
0.00638101 1.32530882
0.00638848 1.32488951
0.00639595 1.32447070
0.00640342 1.32405237
0.00641089 1.32363454
0.00641836 1.32321719
0.00642583 1.32280034
0.00643330 1.32238397
0.00644077 1.32196809
0.00644824 1.32155270
0.00645572 1.32113778
0.00646319 1.32072336
0.00647066 1.32030941
0.00647813 1.31989594
0.00648560 1.31948296
0.00649307 1.31907045
0.00650054 1.31865842
0.00650801 1.31824687
0.00651548 1.31783579
0.00652295 1.31742518
0.00653042 1.31701505
0.00653789 1.31660539
0.00654536 1.31619621
0.00655283 1.31578749
0.00656031 1.31537924
0.00656778 1.31497146
0.00657525 1.31456414
0.00658272 1.31415729
0.00659019 1.31375091
0.00659766 1.31334499
0.00660513 1.31293953
0.00661260 1.31253453
0.00662007 1.31212999
0.00662754 1.31172592
0.00663501 1.31132230
0.00664248 1.31091914
0.00664995 1.31051643
0.00665743 1.31011418
0.00666490 1.30971238
0.00667237 1.30931104
0.00667984 1.30891015
0.00668731 1.30850971
0.00669478 1.30810972
0.00670225 1.30771018
0.00670972 1.30731109
0.00671719 1.30691244
0.00672466 1.30651424
0.00673213 1.30611649
0.00673960 1.30571918
0.00674707 1.30532231
0.00675454 1.30492589
0.00676202 1.30452990
0.00676949 1.30413436
0.00677696 1.30373926
0.00678443 1.30334459
0.00679190 1.30295037
0.00679937 1.30255657
0.00680684 1.30216322
0.00681431 1.30177030
0.00682178 1.30137781
0.00682925 1.30098575
0.00683672 1.30059413
0.00684419 1.30020294
0.00685166 1.29981217
0.00685914 1.29942184
0.00686661 1.29903193
0.00687408 1.29864245
0.00688155 1.29825340
0.00688902 1.29786477
0.00689649 1.29747657
0.00690396 1.29708878
0.00691143 1.29670143
0.00691890 1.29631449
0.00692637 1.29592797
0.00693384 1.29554187
0.00694131 1.29515620
0.00694878 1.29477094
0.00695625 1.29438609
0.00696373 1.29400166
0.00697120 1.29361765
0.00697867 1.29323405
0.00698614 1.29285087
0.00699361 1.29246809
0.00700108 1.29208573
0.00700855 1.29170378
0.00701602 1.29132224
0.00702349 1.29094111
0.00703096 1.29056039
0.00703843 1.29018007
0.00704590 1.28980016
0.00705337 1.28942066
0.00706084 1.28904156
0.00706832 1.28866286
0.00707579 1.28828457
0.00708326 1.28790668
0.00709073 1.28752919
0.00709820 1.28715210
0.00710567 1.28677541
0.00711314 1.28639912
0.00712061 1.28602323
0.00712808 1.28564773
0.00713555 1.28527263
0.00714302 1.28489793
0.00715049 1.28452362
0.00715796 1.28414970
0.00716544 1.28377618
0.00717291 1.28340304
0.00718038 1.28303030
0.00718785 1.28265795
0.00719532 1.28228599
0.00720279 1.28191442
0.00721026 1.28154324
0.00721773 1.28117245
0.00722520 1.28080204
0.00723267 1.28043201
0.00724014 1.28006237
0.00724761 1.27969312
0.00725508 1.27932425
0.00726255 1.27895576
0.00727003 1.27858765
0.00727750 1.27821992
0.00728497 1.27785258
0.00729244 1.27748561
0.00729991 1.27711902
0.00730738 1.27675281
0.00731485 1.27638698
0.00732232 1.27602152
0.00732979 1.27565644
0.00733726 1.27529173
0.00734473 1.27492739
0.00735220 1.27456343
0.00735967 1.27419985
0.00736715 1.27383663
0.00737462 1.27347378
0.00738209 1.27311131
0.00738956 1.27274920
0.00739703 1.27238747
0.00740450 1.27202610
0.00741197 1.27166510
0.00741944 1.27130446
0.00742691 1.27094419
0.00743438 1.27058428
0.00744185 1.27022474
0.00744932 1.26986557
0.00745679 1.26950675
0.00746426 1.26914830
0.00747174 1.26879021
0.00747921 1.26843248
0.00748668 1.26807511
0.00749415 1.26771810
0.00750162 1.26736144
0.00750909 1.26700515
0.00751656 1.26664921
0.00752403 1.26629363
0.00753150 1.26593840
0.00753897 1.26558353
0.00754644 1.26522901
0.00755391 1.26487485
0.00756138 1.26452104
0.00756885 1.26416758
0.00757633 1.26381447
0.00758380 1.26346171
0.00759127 1.26310931
0.00759874 1.26275725
0.00760621 1.26240554
0.00761368 1.26205418
0.00762115 1.26170317
0.00762862 1.26135250
0.00763609 1.26100218
0.00764356 1.26065220
0.00765103 1.26030257
0.00765850 1.25995328
0.00766597 1.25960434
0.00767345 1.25925574
0.00768092 1.25890748
0.00768839 1.25855956
0.00769586 1.25821198
0.00770333 1.25786474
0.00771080 1.25751785
0.00771827 1.25717129
0.00772574 1.25682506
0.00773321 1.25647918
0.00774068 1.25613363
0.00774815 1.25578842
0.00775562 1.25544354
0.00776309 1.25509900
0.00777056 1.25475479
0.00777804 1.25441092
0.00778551 1.25406737
0.00779298 1.25372416
0.00780045 1.25338129
0.00780792 1.25303874
0.00781539 1.25269652
0.00782286 1.25235463
0.00783033 1.25201307
0.00783780 1.25167184
0.00784527 1.25133094
0.00785274 1.25099036
0.00786021 1.25065011
0.00786768 1.25031019
0.00787516 1.24997059
0.00788263 1.24963132
0.00789010 1.24929237
0.00789757 1.24895374
0.00790504 1.24861544
0.00791251 1.24827746
0.00791998 1.24793980
0.00792745 1.24760246
0.00793492 1.24726544
0.00794239 1.24692874
0.00794986 1.24659236
0.00795733 1.24625630
0.00796480 1.24592056
0.00797227 1.24558513
0.00797975 1.24525002
0.00798722 1.24491523
0.00799469 1.24458075
0.00800216 1.24424659
0.00800963 1.24391274
0.00801710 1.24357921
0.00802457 1.24324599
0.00803204 1.24291308
0.00803951 1.24258048
0.00804698 1.24224820
0.00805445 1.24191622
0.00806192 1.24158456
0.00806939 1.24125320
0.00807686 1.24092216
0.00808434 1.24059142
0.00809181 1.24026099
0.00809928 1.23993087
0.00810675 1.23960106
0.00811422 1.23927155
0.00812169 1.23894235
0.00812916 1.23861345
0.00813663 1.23828486
0.00814410 1.23795657
0.00815157 1.23762859
0.00815904 1.23730091
0.00816651 1.23697353
0.00817398 1.23664645
0.00818146 1.23631968
0.00818893 1.23599320
0.00819640 1.23566703
0.00820387 1.23534115
0.00821134 1.23501557
0.00821881 1.23469030
0.00822628 1.23436532
0.00823375 1.23404063
0.00824122 1.23371625
0.00824869 1.23339216
0.00825616 1.23306837
0.00826363 1.23274487
0.00827110 1.23242167
0.00827857 1.23209876
0.00828605 1.23177614
0.00829352 1.23145382
0.00830099 1.23113179
0.00830846 1.23081006
0.00831593 1.23048861
0.00832340 1.23016746
0.00833087 1.22984659
0.00833834 1.22952602
0.00834581 1.22920574
0.00835328 1.22888574
0.00836075 1.22856604
0.00836822 1.22824662
0.00837569 1.22792749
0.00838317 1.22760864
0.00839064 1.22729009
0.00839811 1.22697182
0.00840558 1.22665383
0.00841305 1.22633613
0.00842052 1.22601871
0.00842799 1.22570158
0.00843546 1.22538473
0.00844293 1.22506816
0.00845040 1.22475188
0.00845787 1.22443588
0.00846534 1.22412016
0.00847281 1.22380472
0.00848028 1.22348956
0.00848776 1.22317468
0.00849523 1.22286008
0.00850270 1.22254576
0.00851017 1.22223171
0.00851764 1.22191795
0.00852511 1.22160446
0.00853258 1.22129125
0.00854005 1.22097832
0.00854752 1.22066566
0.00855499 1.22035328
0.00856246 1.22004117
0.00856993 1.21972934
0.00857740 1.21941778
0.00858487 1.21910650
0.00859235 1.21879549
0.00859982 1.21848475
0.00860729 1.21817428
0.00861476 1.21786409
0.00862223 1.21755416
0.00862970 1.21724451
0.00863717 1.21693513
0.00864464 1.21662602
0.00865211 1.21631717
0.00865958 1.21600860
0.00866705 1.21570029
0.00867452 1.21539225
0.00868199 1.21508448
0.00868947 1.21477698
0.00869694 1.21446974
0.00870441 1.21416277
0.00871188 1.21385607
0.00871935 1.21354963
0.00872682 1.21324346
0.00873429 1.21293754
0.00874176 1.21263190
0.00874923 1.21232652
0.00875670 1.21202140
0.00876417 1.21171654
0.00877164 1.21141194
0.00877911 1.21110761
0.00878658 1.21080354
0.00879406 1.21049972
0.00880153 1.21019617
0.00880900 1.20989288
0.00881647 1.20958985
0.00882394 1.20928708
0.00883141 1.20898456
0.00883888 1.20868230
0.00884635 1.20838031
0.00885382 1.20807856
0.00886129 1.20777708
0.00886876 1.20747585
0.00887623 1.20717488
0.00888370 1.20687416
0.00889118 1.20657370
0.00889865 1.20627349
0.00890612 1.20597354
0.00891359 1.20567384
0.00892106 1.20537440
0.00892853 1.20507520
0.00893600 1.20477626
0.00894347 1.20447757
0.00895094 1.20417914
0.00895841 1.20388095
0.00896588 1.20358302
0.00897335 1.20328533
0.00898082 1.20298790
0.00898829 1.20269072
0.00899577 1.20239378
0.00900324 1.20209709
0.00901071 1.20180066
0.00901818 1.20150447
0.00902565 1.20120852
0.00903312 1.20091283
0.00904059 1.20061738
0.00904806 1.20032218
0.00905553 1.20002722
0.00906300 1.19973251
0.00907047 1.19943804
0.00907794 1.19914382
0.00908541 1.19884985
0.00909288 1.19855611
0.00910036 1.19826262
0.00910783 1.19796938
0.00911530 1.19767637
0.00912277 1.19738361
0.00913024 1.19709109
0.00913771 1.19679881
0.00914518 1.19650678
0.00915265 1.19621498
0.00916012 1.19592343
0.00916759 1.19563211
0.00917506 1.19534103
0.00918253 1.19505020
0.00919000 1.19475960
0.00919748 1.19446924
0.00920495 1.19417911
0.00921242 1.19388923
0.00921989 1.19359958
0.00922736 1.19331017
0.00923483 1.19302100
0.00924230 1.19273206
0.00924977 1.19244336
0.00925724 1.19215489
0.00926471 1.19186666
0.00927218 1.19157866
0.00927965 1.19129090
0.00928712 1.19100337
0.00929459 1.19071607
0.00930207 1.19042901
0.00930954 1.19014218
0.00931701 1.18985558
0.00932448 1.18956921
0.00933195 1.18928308
0.00933942 1.18899717
0.00934689 1.18871150
0.00935436 1.18842606
0.00936183 1.18814085
0.00936930 1.18785586
0.00937677 1.18757111
0.00938424 1.18728659
0.00939171 1.18700229
0.00939919 1.18671822
0.00940666 1.18643438
0.00941413 1.18615077
0.00942160 1.18586739
0.00942907 1.18558423
0.00943654 1.18530130
0.00944401 1.18501859
0.00945148 1.18473611
0.00945895 1.18445386
0.00946642 1.18417183
0.00947389 1.18389002
0.00948136 1.18360844
0.00948883 1.18332708
0.00949630 1.18304595
0.00950378 1.18276504
0.00951125 1.18248435
0.00951872 1.18220389
0.00952619 1.18192365
0.00953366 1.18164363
0.00954113 1.18136383
0.00954860 1.18108425
0.00955607 1.18080489
0.00956354 1.18052576
0.00957101 1.18024684
0.00957848 1.17996814
0.00958595 1.17968967
0.00959342 1.17941141
0.00960089 1.17913337
0.00960837 1.17885555
0.00961584 1.17857795
0.00962331 1.17830056
0.00963078 1.17802339
0.00963825 1.17774644
0.00964572 1.17746971
0.00965319 1.17719319
0.00966066 1.17691689
0.00966813 1.17664080
0.00967560 1.17636493
0.00968307 1.17608928
0.00969054 1.17581384
0.00969801 1.17553861
0.00970549 1.17526360
0.00971296 1.17498880
0.00972043 1.17471421
0.00972790 1.17443984
0.00973537 1.17416568
0.00974284 1.17389173
0.00975031 1.17361800
0.00975778 1.17334448
0.00976525 1.17307116
0.00977272 1.17279806
0.00978019 1.17252517
0.00978766 1.17225249
0.00979513 1.17198003
0.00980260 1.17170777
0.00981008 1.17143572
0.00981755 1.17116388
0.00982502 1.17089224
0.00983249 1.17062082
0.00983996 1.17034961
0.00984743 1.17007860
0.00985490 1.16980780
0.00986237 1.16953721
0.00986984 1.16926682
0.00987731 1.16899664
0.00988478 1.16872667
0.00989225 1.16845690
0.00989972 1.16818734
0.00990720 1.16791799
0.00991467 1.16764884
0.00992214 1.16737989
0.00992961 1.16711115
0.00993708 1.16684262
0.00994455 1.16657428
0.00995202 1.16630616
0.00995949 1.16603823
0.00996696 1.16577051
0.00997443 1.16550299
0.00998190 1.16523567
0.00998937 1.16496855
0.00999684 1.16470164
0.01000431 1.16443493
0.01001179 1.16416842
0.01001926 1.16390211
0.01002673 1.16363600
0.01003420 1.16337009
0.01004167 1.16310438
0.01004914 1.16283887
0.01005661 1.16257355
0.01006408 1.16230844
0.01007155 1.16204353
0.01007902 1.16177882
0.01008649 1.16151430
0.01009396 1.16124998
0.01010143 1.16098586
0.01010890 1.16072194
0.01011638 1.16045821
0.01012385 1.16019468
0.01013132 1.15993135
0.01013879 1.15966821
0.01014626 1.15940527
0.01015373 1.15914252
0.01016120 1.15887997
0.01016867 1.15861762
0.01017614 1.15835546
0.01018361 1.15809349
0.01019108 1.15783172
0.01019855 1.15757014
0.01020602 1.15730875
0.01021350 1.15704756
0.01022097 1.15678656
0.01022844 1.15652576
0.01023591 1.15626514
0.01024338 1.15600472
0.01025085 1.15574449
0.01025832 1.15548445
0.01026579 1.15522461
0.01027326 1.15496495
0.01028073 1.15470549
0.01028820 1.15444621
0.01029567 1.15418713
0.01030314 1.15392823
0.01031061 1.15366953
0.01031809 1.15341101
0.01032556 1.15315269
0.01033303 1.15289455
0.01034050 1.15263660
0.01034797 1.15237884
0.01035544 1.15212127
0.01036291 1.15186388
0.01037038 1.15160669
0.01037785 1.15134968
0.01038532 1.15109285
0.01039279 1.15083622
0.01040026 1.15057977
0.01040773 1.15032350
0.01041521 1.15006743
0.01042268 1.14981153
0.01043015 1.14955583
0.01043762 1.14930030
0.01044509 1.14904497
0.01045256 1.14878981
0.01046003 1.14853484
0.01046750 1.14828006
0.01047497 1.14802546
0.01048244 1.14777104
0.01048991 1.14751681
0.01049738 1.14726276
0.01050485 1.14700889
0.01051232 1.14675520
0.01051980 1.14650170
0.01052727 1.14624838
0.01053474 1.14599524
0.01054221 1.14574228
0.01054968 1.14548950
0.01055715 1.14523690
0.01056462 1.14498449
0.01057209 1.14473225
0.01057956 1.14448020
0.01058703 1.14422832
0.01059450 1.14397662
0.01060197 1.14372511
0.01060944 1.14347377
0.01061691 1.14322261
0.01062439 1.14297163
0.01063186 1.14272083
0.01063933 1.14247020
0.01064680 1.14221976
0.01065427 1.14196949
0.01066174 1.14171940
0.01066921 1.14146948
0.01067668 1.14121975
0.01068415 1.14097019
0.01069162 1.14072080
0.01069909 1.14047159
0.01070656 1.14022256
0.01071403 1.13997371
0.01072151 1.13972503
0.01072898 1.13947652
0.01073645 1.13922819
0.01074392 1.13898003
0.01075139 1.13873205
0.01075886 1.13848424
0.01076633 1.13823661
0.01077380 1.13798915
0.01078127 1.13774186
0.01078874 1.13749475
0.01079621 1.13724781
0.01080368 1.13700104
0.01081115 1.13675444
0.01081862 1.13650802
0.01082610 1.13626177
0.01083357 1.13601569
0.01084104 1.13576978
0.01084851 1.13552405
0.01085598 1.13527848
0.01086345 1.13503309
0.01087092 1.13478786
0.01087839 1.13454281
0.01088586 1.13429792
0.01089333 1.13405321
0.01090080 1.13380867
0.01090827 1.13356429
0.01091574 1.13332009
0.01092322 1.13307605
0.01093069 1.13283218
0.01093816 1.13258848
0.01094563 1.13234495
0.01095310 1.13210159
0.01096057 1.13185839
0.01096804 1.13161537
0.01097551 1.13137251
0.01098298 1.13112981
0.01099045 1.13088729
0.01099792 1.13064493
0.01100539 1.13040274
0.01101286 1.13016071
0.01102033 1.12991885
0.01102781 1.12967715
0.01103528 1.12943562
0.01104275 1.12919426
0.01105022 1.12895306
0.01105769 1.12871203
0.01106516 1.12847116
0.01107263 1.12823045
0.01108010 1.12798991
0.01108757 1.12774953
0.01109504 1.12750932
0.01110251 1.12726927
0.01110998 1.12702938
0.01111745 1.12678966
0.01112492 1.12655010
0.01113240 1.12631070
0.01113987 1.12607147
0.01114734 1.12583240
0.01115481 1.12559348
0.01116228 1.12535474
0.01116975 1.12511615
0.01117722 1.12487772
0.01118469 1.12463946
0.01119216 1.12440135
0.01119963 1.12416341
0.01120710 1.12392563
0.01121457 1.12368800
0.01122204 1.12345054
0.01122952 1.12321324
0.01123699 1.12297610
0.01124446 1.12273911
0.01125193 1.12250229
0.01125940 1.12226562
0.01126687 1.12202912
0.01127434 1.12179277
0.01128181 1.12155658
0.01128928 1.12132055
0.01129675 1.12108467
0.01130422 1.12084896
0.01131169 1.12061340
0.01131916 1.12037800
0.01132663 1.12014276
0.01133411 1.11990767
0.01134158 1.11967274
0.01134905 1.11943797
0.01135652 1.11920335
0.01136399 1.11896889
0.01137146 1.11873458
0.01137893 1.11850043
0.01138640 1.11826644
0.01139387 1.11803260
0.01140134 1.11779892
0.01140881 1.11756539
0.01141628 1.11733201
0.01142375 1.11709879
0.01143123 1.11686573
0.01143870 1.11663282
0.01144617 1.11640006
0.01145364 1.11616746
0.01146111 1.11593501
0.01146858 1.11570271
0.01147605 1.11547057
0.01148352 1.11523858
0.01149099 1.11500674
0.01149846 1.11477505
0.01150593 1.11454352
0.01151340 1.11431214
0.01152087 1.11408091
0.01152834 1.11384983
0.01153582 1.11361890
0.01154329 1.11338813
0.01155076 1.11315750
0.01155823 1.11292703
0.01156570 1.11269671
0.01157317 1.11246653
0.01158064 1.11223651
0.01158811 1.11200664
0.01159558 1.11177692
0.01160305 1.11154735
0.01161052 1.11131793
0.01161799 1.11108865
0.01162546 1.11085953
0.01163293 1.11063055
0.01164041 1.11040173
0.01164788 1.11017305
0.01165535 1.10994452
0.01166282 1.10971614
0.01167029 1.10948791
0.01167776 1.10925982
0.01168523 1.10903188
0.01169270 1.10880409
0.01170017 1.10857645
0.01170764 1.10834896
0.01171511 1.10812161
0.01172258 1.10789441
0.01173005 1.10766735
0.01173753 1.10744044
0.01174500 1.10721368
0.01175247 1.10698706
0.01175994 1.10676059
0.01176741 1.10653426
0.01177488 1.10630808
0.01178235 1.10608205
0.01178982 1.10585616
0.01179729 1.10563041
0.01180476 1.10540481
0.01181223 1.10517935
0.01181970 1.10495404
0.01182717 1.10472887
0.01183464 1.10450385
0.01184212 1.10427897
0.01184959 1.10405423
0.01185706 1.10382964
0.01186453 1.10360519
0.01187200 1.10338088
0.01187947 1.10315672
0.01188694 1.10293270
0.01189441 1.10270882
0.01190188 1.10248508
0.01190935 1.10226149
0.01191682 1.10203803
0.01192429 1.10181472
0.01193176 1.10159155
0.01193924 1.10136853
0.01194671 1.10114564
0.01195418 1.10092289
0.01196165 1.10070029
0.01196912 1.10047782
0.01197659 1.10025550
0.01198406 1.10003332
0.01199153 1.09981127
0.01199900 1.09958937
0.01200647 1.09936761
0.01201394 1.09914599
0.01202141 1.09892450
0.01202888 1.09870316
0.01203635 1.09848195
0.01204383 1.09826088
0.01205130 1.09803996
0.01205877 1.09781917
0.01206624 1.09759852
0.01207371 1.09737800
0.01208118 1.09715763
0.01208865 1.09693739
0.01209612 1.09671730
0.01210359 1.09649733
0.01211106 1.09627751
0.01211853 1.09605782
0.01212600 1.09583828
0.01213347 1.09561886
0.01214094 1.09539959
0.01214842 1.09518045
0.01215589 1.09496145
0.01216336 1.09474258
0.01217083 1.09452385
0.01217830 1.09430526
0.01218577 1.09408680
0.01219324 1.09386847
0.01220071 1.09365029
0.01220818 1.09343223
0.01221565 1.09321432
0.01222312 1.09299654
0.01223059 1.09277889
0.01223806 1.09256137
0.01224554 1.09234400
0.01225301 1.09212675
0.01226048 1.09190964
0.01226795 1.09169267
0.01227542 1.09147582
0.01228289 1.09125911
0.01229036 1.09104254
0.01229783 1.09082610
0.01230530 1.09060979
0.01231277 1.09039361
0.01232024 1.09017757
0.01232771 1.08996166
0.01233518 1.08974588
0.01234265 1.08953023
0.01235013 1.08931472
0.01235760 1.08909934
0.01236507 1.08888409
0.01237254 1.08866897
0.01238001 1.08845398
0.01238748 1.08823913
0.01239495 1.08802441
0.01240242 1.08780981
0.01240989 1.08759535
0.01241736 1.08738102
0.01242483 1.08716682
0.01243230 1.08695275
0.01243977 1.08673881
0.01244725 1.08652500
0.01245472 1.08631132
0.01246219 1.08609777
0.01246966 1.08588435
0.01247713 1.08567106
0.01248460 1.08545789
0.01249207 1.08524486
0.01249954 1.08503196
0.01250701 1.08481918
0.01251448 1.08460654
0.01252195 1.08439402
0.01252942 1.08418163
0.01253689 1.08396937
0.01254436 1.08375724
0.01255184 1.08354523
0.01255931 1.08333335
0.01256678 1.08312161
0.01257425 1.08290998
0.01258172 1.08269849
0.01258919 1.08248712
0.01259666 1.08227588
0.01260413 1.08206477
0.01261160 1.08185378
0.01261907 1.08164292
0.01262654 1.08143219
0.01263401 1.08122158
0.01264148 1.08101110
0.01264895 1.08080074
0.01265643 1.08059051
0.01266390 1.08038041
0.01267137 1.08017043
0.01267884 1.07996058
0.01268631 1.07975085
0.01269378 1.07954125
0.01270125 1.07933177
0.01270872 1.07912242
0.01271619 1.07891319
0.01272366 1.07870409
0.01273113 1.07849511
0.01273860 1.07828625
0.01274607 1.07807752
0.01275355 1.07786891
0.01276102 1.07766043
0.01276849 1.07745207
0.01277596 1.07724383
0.01278343 1.07703572
0.01279090 1.07682773
0.01279837 1.07661987
0.01280584 1.07641212
0.01281331 1.07620450
0.01282078 1.07599700
0.01282825 1.07578963
0.01283572 1.07558237
0.01284319 1.07537524
0.01285066 1.07516823
0.01285814 1.07496135
0.01286561 1.07475458
0.01287308 1.07454794
0.01288055 1.07434141
0.01288802 1.07413501
0.01289549 1.07392873
0.01290296 1.07372258
0.01291043 1.07351654
0.01291790 1.07331062
0.01292537 1.07310482
0.01293284 1.07289915
0.01294031 1.07269359
0.01294778 1.07248816
0.01295526 1.07228284
0.01296273 1.07207765
0.01297020 1.07187257
0.01297767 1.07166762
0.01298514 1.07146278
0.01299261 1.07125806
0.01300008 1.07105347
0.01300755 1.07084899
0.01301502 1.07064463
0.01302249 1.07044039
0.01302996 1.07023627
0.01303743 1.07003226
0.01304490 1.06982838
0.01305237 1.06962461
0.01305985 1.06942096
0.01306732 1.06921743
0.01307479 1.06901402
0.01308226 1.06881073
0.01308973 1.06860755
0.01309720 1.06840449
0.01310467 1.06820155
0.01311214 1.06799872
0.01311961 1.06779602
0.01312708 1.06759343
0.01313455 1.06739095
0.01314202 1.06718860
0.01314949 1.06698635
0.01315696 1.06678423
0.01316444 1.06658222
0.01317191 1.06638033
0.01317938 1.06617856
0.01318685 1.06597690
0.01319432 1.06577535
0.01320179 1.06557392
0.01320926 1.06537261
0.01321673 1.06517141
0.01322420 1.06497033
0.01323167 1.06476937
0.01323914 1.06456851
0.01324661 1.06436778
0.01325408 1.06416715
0.01326156 1.06396665
0.01326903 1.06376625
0.01327650 1.06356597
0.01328397 1.06336581
0.01329144 1.06316576
0.01329891 1.06296582
0.01330638 1.06276600
0.01331385 1.06256629
0.01332132 1.06236669
0.01332879 1.06216721
0.01333626 1.06196784
0.01334373 1.06176859
0.01335120 1.06156945
0.01335867 1.06137042
0.01336615 1.06117150
0.01337362 1.06097270
0.01338109 1.06077400
0.01338856 1.06057543
0.01339603 1.06037696
0.01340350 1.06017861
0.01341097 1.05998036
0.01341844 1.05978223
0.01342591 1.05958421
0.01343338 1.05938631
0.01344085 1.05918851
0.01344832 1.05899083
0.01345579 1.05879326
0.01346327 1.05859579
0.01347074 1.05839844
0.01347821 1.05820120
0.01348568 1.05800408
0.01349315 1.05780706
0.01350062 1.05761015
0.01350809 1.05741335
0.01351556 1.05721667
0.01352303 1.05702009
0.01353050 1.05682363
0.01353797 1.05662727
0.01354544 1.05643102
0.01355291 1.05623489
0.01356038 1.05603886
0.01356786 1.05584294
0.01357533 1.05564713
0.01358280 1.05545144
0.01359027 1.05525585
0.01359774 1.05506037
0.01360521 1.05486499
0.01361268 1.05466973
0.01362015 1.05447458
0.01362762 1.05427953
0.01363509 1.05408459
0.01364256 1.05388976
0.01365003 1.05369504
0.01365750 1.05350043
0.01366497 1.05330593
0.01367245 1.05311153
0.01367992 1.05291724
0.01368739 1.05272306
0.01369486 1.05252898
0.01370233 1.05233502
0.01370980 1.05214116
0.01371727 1.05194740
0.01372474 1.05175376
0.01373221 1.05156022
0.01373968 1.05136679
0.01374715 1.05117346
0.01375462 1.05098024
0.01376209 1.05078713
0.01376957 1.05059412
0.01377704 1.05040122
0.01378451 1.05020843
0.01379198 1.05001574
0.01379945 1.04982316
0.01380692 1.04963068
0.01381439 1.04943831
0.01382186 1.04924605
0.01382933 1.04905389
0.01383680 1.04886183
0.01384427 1.04866989
0.01385174 1.04847804
0.01385921 1.04828630
0.01386668 1.04809467
0.01387416 1.04790314
0.01388163 1.04771171
0.01388910 1.04752039
0.01389657 1.04732918
0.01390404 1.04713806
0.01391151 1.04694706
0.01391898 1.04675615
0.01392645 1.04656535
0.01393392 1.04637465
0.01394139 1.04618406
0.01394886 1.04599357
0.01395633 1.04580319
0.01396380 1.04561291
0.01397128 1.04542273
0.01397875 1.04523265
0.01398622 1.04504268
0.01399369 1.04485281
0.01400116 1.04466304
0.01400863 1.04447338
0.01401610 1.04428382
0.01402357 1.04409436
0.01403104 1.04390500
0.01403851 1.04371575
0.01404598 1.04352659
0.01405345 1.04333754
0.01406092 1.04314860
0.01406839 1.04295975
0.01407587 1.04277101
0.01408334 1.04258236
0.01409081 1.04239382
0.01409828 1.04220538
0.01410575 1.04201704
0.01411322 1.04182880
0.01412069 1.04164067
0.01412816 1.04145263
0.01413563 1.04126470
0.01414310 1.04107686
0.01415057 1.04088913
0.01415804 1.04070150
0.01416551 1.04051396
0.01417298 1.04032653
0.01418046 1.04013920
0.01418793 1.03995197
0.01419540 1.03976484
0.01420287 1.03957781
0.01421034 1.03939087
0.01421781 1.03920404
0.01422528 1.03901731
0.01423275 1.03883068
0.01424022 1.03864414
0.01424769 1.03845771
0.01425516 1.03827137
0.01426263 1.03808514
0.01427010 1.03789900
0.01427758 1.03771296
0.01428505 1.03752702
0.01429252 1.03734118
0.01429999 1.03715544
0.01430746 1.03696979
0.01431493 1.03678425
0.01432240 1.03659880
0.01432987 1.03641345
0.01433734 1.03622820
0.01434481 1.03604305
0.01435228 1.03585799
0.01435975 1.03567304
0.01436722 1.03548818
0.01437469 1.03530341
0.01438217 1.03511875
0.01438964 1.03493418
0.01439711 1.03474971
0.01440458 1.03456534
0.01441205 1.03438106
0.01441952 1.03419688
0.01442699 1.03401280
0.01443446 1.03382882
0.01444193 1.03364493
0.01444940 1.03346113
0.01445687 1.03327744
0.01446434 1.03309384
0.01447181 1.03291034
0.01447929 1.03272693
0.01448676 1.03254362
0.01449423 1.03236040
0.01450170 1.03217728
0.01450917 1.03199426
0.01451664 1.03181133
0.01452411 1.03162850
0.01453158 1.03144576
0.01453905 1.03126312
0.01454652 1.03108057
0.01455399 1.03089812
0.01456146 1.03071576
0.01456893 1.03053350
0.01457640 1.03035134
0.01458388 1.03016927
0.01459135 1.02998729
0.01459882 1.02980541
0.01460629 1.02962362
0.01461376 1.02944192
0.01462123 1.02926032
0.01462870 1.02907882
0.01463617 1.02889741
0.01464364 1.02871609
0.01465111 1.02853487
0.01465858 1.02835374
0.01466605 1.02817270
0.01467352 1.02799176
0.01468099 1.02781091
0.01468847 1.02763016
0.01469594 1.02744950
0.01470341 1.02726893
0.01471088 1.02708845
0.01471835 1.02690807
0.01472582 1.02672778
0.01473329 1.02654758
0.01474076 1.02636748
0.01474823 1.02618747
0.01475570 1.02600755
0.01476317 1.02582772
0.01477064 1.02564799
0.01477811 1.02546835
0.01478559 1.02528880
0.01479306 1.02510934
0.01480053 1.02492998
0.01480800 1.02475070
0.01481547 1.02457152
0.01482294 1.02439243
0.01483041 1.02421343
0.01483788 1.02403453
0.01484535 1.02385571
0.01485282 1.02367699
0.01486029 1.02349836
0.01486776 1.02331981
0.01487523 1.02314136
0.01488270 1.02296300
0.01489018 1.02278474
0.01489765 1.02260656
0.01490512 1.02242847
0.01491259 1.02225048
0.01492006 1.02207257
0.01492753 1.02189476
0.01493500 1.02171703


==> mmi-case.dat <==
x y
0.00000000 1.99119095
0.00002100 1.98105934
0.00004200 1.97660778
0.00006301 1.97319141
0.00008401 1.97031219
0.00010501 1.96777514
0.00012601 1.96548149
0.00014701 1.96337227
0.00016802 1.96140907
0.00018902 1.95956521
0.00021002 1.95782126
0.00023102 1.95616254
0.00025203 1.95457767
0.00027303 1.95305759
0.00029403 1.95159493
0.00031503 1.95018366
0.00033603 1.94881871
0.00035704 1.94749579
0.00037804 1.94621125
0.00039904 1.94496194
0.00042004 1.94374510
0.00044104 1.94255833
0.00046205 1.94139950
0.00048305 1.94026673
0.00050405 1.93915835
0.00052505 1.93807282
0.00054605 1.93700881
0.00056706 1.93596508
0.00058806 1.93494051
0.00060906 1.93393409
0.00063006 1.93294488
0.00065107 1.93197203
0.00067207 1.93101476
0.00069307 1.93007234
0.00071407 1.92914410
0.00073507 1.92822942
0.00075608 1.92732772
0.00077708 1.92643847
0.00079808 1.92556117
0.00081908 1.92469533
0.00084008 1.92384054
0.00086109 1.92299637
0.00088209 1.92216244
0.00090309 1.92133839
0.00092409 1.92052387
0.00094509 1.91971856
0.00096610 1.91892216
0.00098710 1.91813437
0.00100810 1.91735493
0.00102910 1.91658357
0.00105011 1.91582004
0.00107111 1.91506412
0.00109211 1.91431558
0.00111311 1.91357421
0.00113411 1.91283981
0.00115512 1.91211218
0.00117612 1.91139114
0.00119712 1.91067651
0.00121812 1.90996814
0.00123912 1.90926584
0.00126013 1.90856949
0.00128113 1.90787891
0.00130213 1.90719398
0.00132313 1.90651455
0.00134413 1.90584050
0.00136514 1.90517170
0.00138614 1.90450803
0.00140714 1.90384938
0.00142814 1.90319562
0.00144914 1.90254667
0.00147015 1.90190240
0.00149115 1.90126272
0.00151215 1.90062753
0.00153315 1.89999675
0.00155416 1.89937028
0.00157516 1.89874803
0.00159616 1.89812992
0.00161716 1.89751586
0.00163816 1.89690579
0.00165917 1.89629962
0.00168017 1.89569728
0.00170117 1.89509869
0.00172217 1.89450379
0.00174317 1.89391252
0.00176418 1.89332480
0.00178518 1.89274057
0.00180618 1.89215977
0.00182718 1.89158234
0.00184818 1.89100823
0.00186919 1.89043738
0.00189019 1.88986972
0.00191119 1.88930522
0.00193219 1.88874381
0.00195320 1.88818545
0.00197420 1.88763009
0.00199520 1.88707768
0.00201620 1.88652817
0.00203720 1.88598152
0.00205821 1.88543768
0.00207921 1.88489662
0.00210021 1.88435829
0.00212121 1.88382264
0.00214221 1.88328965
0.00216322 1.88275926
0.00218422 1.88223145
0.00220522 1.88170617
0.00222622 1.88118339
0.00224722 1.88066308
0.00226823 1.88014520
0.00228923 1.87962971
0.00231023 1.87911658
0.00233123 1.87860579
0.00235224 1.87809729
0.00237324 1.87759106
0.00239424 1.87708707
0.00241524 1.87658530
0.00243624 1.87608570
0.00245725 1.87558825
0.00247825 1.87509293
0.00249925 1.87459971
0.00252025 1.87410856
0.00254125 1.87361945
0.00256226 1.87313237
0.00258326 1.87264728
0.00260426 1.87216416
0.00262526 1.87168299
0.00264626 1.87120374
0.00266727 1.87072640
0.00268827 1.87025094
0.00270927 1.86977733
0.00273027 1.86930556
0.00275128 1.86883560
0.00277228 1.86836743
0.00279328 1.86790104
0.00281428 1.86743641
0.00283528 1.86697350
0.00285629 1.86651231
0.00287729 1.86605282
0.00289829 1.86559501
0.00291929 1.86513885
0.00294029 1.86468433
0.00296130 1.86423144
0.00298230 1.86378016
0.00300330 1.86333046
0.00302430 1.86288234
0.00304530 1.86243577
0.00306631 1.86199075
0.00308731 1.86154725
0.00310831 1.86110526
0.00312931 1.86066476
0.00315032 1.86022574
0.00317132 1.85978818
0.00319232 1.85935208
0.00321332 1.85891741
0.00323432 1.85848416
0.00325533 1.85805232
0.00327633 1.85762187
0.00329733 1.85719281
0.00331833 1.85676511
0.00333933 1.85633876
0.00336034 1.85591376
0.00338134 1.85549009
0.00340234 1.85506773
0.00342334 1.85464668
0.00344434 1.85422692
0.00346535 1.85380844
0.00348635 1.85339123
0.00350735 1.85297528
0.00352835 1.85256058
0.00354935 1.85214711
0.00357036 1.85173486
0.00359136 1.85132383
0.00361236 1.85091400
0.00363336 1.85050537
0.00365437 1.85009791
0.00367537 1.84969163
0.00369637 1.84928651
0.00371737 1.84888255
0.00373837 1.84847972
0.00375938 1.84807803
0.00378038 1.84767746
0.00380138 1.84727801
0.00382238 1.84687966
0.00384338 1.84648241
0.00386439 1.84608624
0.00388539 1.84569115
0.00390639 1.84529713
0.00392739 1.84490417
0.00394839 1.84451227
0.00396940 1.84412141
0.00399040 1.84373158
0.00401140 1.84334278
0.00403240 1.84295500
0.00405341 1.84256823
0.00407441 1.84218246
0.00409541 1.84179769
0.00411641 1.84141391
0.00413741 1.84103111
0.00415842 1.84064928
0.00417942 1.84026842
0.00420042 1.83988852
0.00422142 1.83950956
0.00424242 1.83913156
0.00426343 1.83875449
0.00428443 1.83837835
0.00430543 1.83800313
0.00432643 1.83762883
0.00434743 1.83725544
0.00436844 1.83688295
0.00438944 1.83651136
0.00441044 1.83614066
0.00443144 1.83577085
0.00445245 1.83540191
0.00447345 1.83503385
0.00449445 1.83466665
0.00451545 1.83430031
0.00453645 1.83393482
0.00455746 1.83357019
0.00457846 1.83320639
0.00459946 1.83284343
0.00462046 1.83248130
0.00464146 1.83212000
0.00466247 1.83175951
0.00468347 1.83139984
0.00470447 1.83104097
0.00472547 1.83068291
0.00474647 1.83032565
0.00476748 1.82996918
0.00478848 1.82961349
0.00480948 1.82925859
0.00483048 1.82890446
0.00485149 1.82855111
0.00487249 1.82819852
0.00489349 1.82784669
0.00491449 1.82749562
0.00493549 1.82714531
0.00495650 1.82679573
0.00497750 1.82644691
0.00499850 1.82609882
0.00501950 1.82575146
0.00504050 1.82540483
0.00506151 1.82505892
0.00508251 1.82471374
0.00510351 1.82436927
0.00512451 1.82402551
0.00514551 1.82368245
0.00516652 1.82334010
0.00518752 1.82299845
0.00520852 1.82265748
0.00522952 1.82231721
0.00525053 1.82197763
0.00527153 1.82163872
0.00529253 1.82130049
0.00531353 1.82096294
0.00533453 1.82062605
0.00535554 1.82028983
0.00537654 1.81995426
0.00539754 1.81961936
0.00541854 1.81928511
0.00543954 1.81895151
0.00546055 1.81861855
0.00548155 1.81828624
0.00550255 1.81795457
0.00552355 1.81762353
0.00554455 1.81729312
0.00556556 1.81696334
0.00558656 1.81663418
0.00560756 1.81630564
0.00562856 1.81597773
0.00564956 1.81565042
0.00567057 1.81532372
0.00569157 1.81499764
0.00571257 1.81467215
0.00573357 1.81434726
0.00575458 1.81402298
0.00577558 1.81369928
0.00579658 1.81337618
0.00581758 1.81305366
0.00583858 1.81273173
0.00585959 1.81241038
0.00588059 1.81208960
0.00590159 1.81176940
0.00592259 1.81144977
0.00594359 1.81113071
0.00596460 1.81081222
0.00598560 1.81049429
0.00600660 1.81017692
0.00602760 1.80986010
0.00604860 1.80954384
0.00606961 1.80922813
0.00609061 1.80891296
0.00611161 1.80859835
0.00613261 1.80828427
0.00615362 1.80797074
0.00617462 1.80765774
0.00619562 1.80734527
0.00621662 1.80703334
0.00623762 1.80672194
0.00625863 1.80641106
0.00627963 1.80610070
0.00630063 1.80579087
0.00632163 1.80548156
0.00634263 1.80517276
0.00636364 1.80486447
0.00638464 1.80455669
0.00640564 1.80424942
0.00642664 1.80394266
0.00644764 1.80363640
0.00646865 1.80333064
0.00648965 1.80302538
0.00651065 1.80272062
0.00653165 1.80241635
0.00655266 1.80211256
0.00657366 1.80180927
0.00659466 1.80150647
0.00661566 1.80120415
0.00663666 1.80090231
0.00665767 1.80060095
0.00667867 1.80030006
0.00669967 1.79999965
0.00672067 1.79969972
0.00674167 1.79940025
0.00676268 1.79910126
0.00678368 1.79880272
0.00680468 1.79850466
0.00682568 1.79820705
0.00684668 1.79790991
0.00686769 1.79761322
0.00688869 1.79731699
0.00690969 1.79702121
0.00693069 1.79672588
0.00695170 1.79643100
0.00697270 1.79613657
0.00699370 1.79584259
0.00701470 1.79554904
0.00703570 1.79525594
0.00705671 1.79496328
0.00707771 1.79467105
0.00709871 1.79437927
0.00711971 1.79408791
0.00714071 1.79379698
0.00716172 1.79350649
0.00718272 1.79321642
0.00720372 1.79292678
0.00722472 1.79263757
0.00724572 1.79234877
0.00726673 1.79206040
0.00728773 1.79177244
0.00730873 1.79148490
0.00732973 1.79119778
0.00735074 1.79091106
0.00737174 1.79062477
0.00739274 1.79033888
0.00741374 1.79005339
0.00743474 1.78976832
0.00745575 1.78948365
0.00747675 1.78919938
0.00749775 1.78891551
0.00751875 1.78863204
0.00753975 1.78834897
0.00756076 1.78806629
0.00758176 1.78778401
0.00760276 1.78750213
0.00762376 1.78722063
0.00764476 1.78693952
0.00766577 1.78665880
0.00768677 1.78637847
0.00770777 1.78609852
0.00772877 1.78581896
0.00774977 1.78553978
0.00777078 1.78526097
0.00779178 1.78498255
0.00781278 1.78470450
0.00783378 1.78442683
0.00785479 1.78414953
0.00787579 1.78387261
0.00789679 1.78359605
0.00791779 1.78331987
0.00793879 1.78304405
0.00795980 1.78276860
0.00798080 1.78249352
0.00800180 1.78221879
0.00802280 1.78194444
0.00804380 1.78167044
0.00806481 1.78139680
0.00808581 1.78112352
0.00810681 1.78085060
0.00812781 1.78057803
0.00814881 1.78030581
0.00816982 1.78003395
0.00819082 1.77976244
0.00821182 1.77949128
0.00823282 1.77922047
0.00825383 1.77895000
0.00827483 1.77867988
0.00829583 1.77841011
0.00831683 1.77814067
0.00833783 1.77787159
0.00835884 1.77760284
0.00837984 1.77733443
0.00840084 1.77706635
0.00842184 1.77679862
0.00844284 1.77653122
0.00846385 1.77626416
0.00848485 1.77599742
0.00850585 1.77573103
0.00852685 1.77546496
0.00854785 1.77519922
0.00856886 1.77493380
0.00858986 1.77466872
0.00861086 1.77440396
0.00863186 1.77413953
0.00865287 1.77387542
0.00867387 1.77361163
0.00869487 1.77334816
0.00871587 1.77308501
0.00873687 1.77282219
0.00875788 1.77255967
0.00877888 1.77229748
0.00879988 1.77203560
0.00882088 1.77177404
0.00884188 1.77151278
0.00886289 1.77125184
0.00888389 1.77099122
0.00890489 1.77073090
0.00892589 1.77047089
0.00894689 1.77021118
0.00896790 1.76995179
0.00898890 1.76969270
0.00900990 1.76943391
0.00903090 1.76917543
0.00905191 1.76891725
0.00907291 1.76865937
0.00909391 1.76840179
0.00911491 1.76814451
0.00913591 1.76788753
0.00915692 1.76763084
0.00917792 1.76737445
0.00919892 1.76711836
0.00921992 1.76686256
0.00924092 1.76660705
0.00926193 1.76635184
0.00928293 1.76609691
0.00930393 1.76584228
0.00932493 1.76558794
0.00934593 1.76533388
0.00936694 1.76508011
0.00938794 1.76482663
0.00940894 1.76457343
0.00942994 1.76432052
0.00945095 1.76406789
0.00947195 1.76381554
0.00949295 1.76356347
0.00951395 1.76331169
0.00953495 1.76306018
0.00955596 1.76280895
0.00957696 1.76255801
0.00959796 1.76230733
0.00961896 1.76205694
0.00963996 1.76180681
0.00966097 1.76155697
0.00968197 1.76130739
0.00970297 1.76105809
0.00972397 1.76080906
0.00974497 1.76056030
0.00976598 1.76031181
0.00978698 1.76006359
0.00980798 1.75981564
0.00982898 1.75956795
0.00984998 1.75932053
0.00987099 1.75907338
0.00989199 1.75882649
0.00991299 1.75857986
0.00993399 1.75833350
0.00995500 1.75808740
0.00997600 1.75784156
0.00999700 1.75759598
0.01001800 1.75735066
0.01003900 1.75710560
0.01006001 1.75686079
0.01008101 1.75661625
0.01010201 1.75637196
0.01012301 1.75612793
0.01014401 1.75588415
0.01016502 1.75564062
0.01018602 1.75539735
0.01020702 1.75515433
0.01022802 1.75491156
0.01024902 1.75466905
0.01027003 1.75442678
0.01029103 1.75418476
0.01031203 1.75394300
0.01033303 1.75370147
0.01035404 1.75346020
0.01037504 1.75321917
0.01039604 1.75297839
0.01041704 1.75273786
0.01043804 1.75249756
0.01045905 1.75225751
0.01048005 1.75201771
0.01050105 1.75177814
0.01052205 1.75153882
0.01054305 1.75129974
0.01056406 1.75106089
0.01058506 1.75082229
0.01060606 1.75058392
0.01062706 1.75034580
0.01064806 1.75010790
0.01066907 1.74987025
0.01069007 1.74963283
0.01071107 1.74939565
0.01073207 1.74915870
0.01075308 1.74892198
0.01077408 1.74868549
0.01079508 1.74844924
0.01081608 1.74821322
0.01083708 1.74797743
0.01085809 1.74774187
0.01087909 1.74750654
0.01090009 1.74727144
0.01092109 1.74703657
0.01094209 1.74680192
0.01096310 1.74656750
0.01098410 1.74633331
0.01100510 1.74609934
0.01102610 1.74586560
0.01104710 1.74563208
0.01106811 1.74539879
0.01108911 1.74516571
0.01111011 1.74493287
0.01113111 1.74470024
0.01115212 1.74446783
0.01117312 1.74423564
0.01119412 1.74400368
0.01121512 1.74377193
0.01123612 1.74354040
0.01125713 1.74330909
0.01127813 1.74307800
0.01129913 1.74284712
0.01132013 1.74261646
0.01134113 1.74238602
0.01136214 1.74215579
0.01138314 1.74192577
0.01140414 1.74169597
0.01142514 1.74146638
0.01144614 1.74123700
0.01146715 1.74100784
0.01148815 1.74077889
0.01150915 1.74055015
0.01153015 1.74032162
0.01155116 1.74009329
0.01157216 1.73986518
0.01159316 1.73963728
0.01161416 1.73940958
0.01163516 1.73918209
0.01165617 1.73895481
0.01167717 1.73872774
0.01169817 1.73850087
0.01171917 1.73827420
0.01174017 1.73804774
0.01176118 1.73782149
0.01178218 1.73759544
0.01180318 1.73736959
0.01182418 1.73714394
0.01184518 1.73691850
0.01186619 1.73669325
0.01188719 1.73646821
0.01190819 1.73624337
0.01192919 1.73601873
0.01195020 1.73579429
0.01197120 1.73557004
0.01199220 1.73534600
0.01201320 1.73512215
0.01203420 1.73489850
0.01205521 1.73467505
0.01207621 1.73445179
0.01209721 1.73422873
0.01211821 1.73400586
0.01213921 1.73378319
0.01216022 1.73356071
0.01218122 1.73333843
0.01220222 1.73311634
0.01222322 1.73289444
0.01224422 1.73267273
0.01226523 1.73245122
0.01228623 1.73222989
0.01230723 1.73200876
0.01232823 1.73178782
0.01234923 1.73156707
0.01237024 1.73134650
0.01239124 1.73112613
0.01241224 1.73090594
0.01243324 1.73068595
0.01245425 1.73046613
0.01247525 1.73024651
0.01249625 1.73002707
0.01251725 1.72980782
0.01253825 1.72958876
0.01255926 1.72936987
0.01258026 1.72915118
0.01260126 1.72893266
0.01262226 1.72871434
0.01264326 1.72849619
0.01266427 1.72827823
0.01268527 1.72806045
0.01270627 1.72784285
0.01272727 1.72762543
0.01274827 1.72740819
0.01276928 1.72719114
0.01279028 1.72697426
0.01281128 1.72675756
0.01283228 1.72654105
0.01285329 1.72632471
0.01287429 1.72610855
0.01289529 1.72589256
0.01291629 1.72567676
0.01293729 1.72546113
0.01295830 1.72524568
0.01297930 1.72503040
0.01300030 1.72481530
0.01302130 1.72460038
0.01304230 1.72438563
0.01306331 1.72417105
0.01308431 1.72395665
0.01310531 1.72374242
0.01312631 1.72352837
0.01314731 1.72331449
0.01316832 1.72310078
0.01318932 1.72288724
0.01321032 1.72267387
0.01323132 1.72246068
0.01325233 1.72224765
0.01327333 1.72203480
0.01329433 1.72182211
0.01331533 1.72160960
0.01333633 1.72139725
0.01335734 1.72118508
0.01337834 1.72097307
0.01339934 1.72076123
0.01342034 1.72054955
0.01344134 1.72033805
0.01346235 1.72012671
0.01348335 1.71991554
0.01350435 1.71970453
0.01352535 1.71949369
0.01354635 1.71928301
0.01356736 1.71907250
0.01358836 1.71886215
0.01360936 1.71865197
0.01363036 1.71844195
0.01365137 1.71823209
0.01367237 1.71802240
0.01369337 1.71781287
0.01371437 1.71760350
0.01373537 1.71739429
0.01375638 1.71718525
0.01377738 1.71697636
0.01379838 1.71676764
0.01381938 1.71655908
0.01384038 1.71635067
0.01386139 1.71614243
0.01388239 1.71593435
0.01390339 1.71572642
0.01392439 1.71551865
0.01394539 1.71531104
0.01396640 1.71510359
0.01398740 1.71489630
0.01400840 1.71468916
0.01402940 1.71448218
0.01405041 1.71427536
0.01407141 1.71406869
0.01409241 1.71386218
0.01411341 1.71365582
0.01413441 1.71344962
0.01415542 1.71324358
0.01417642 1.71303768
0.01419742 1.71283195
0.01421842 1.71262636
0.01423942 1.71242093
0.01426043 1.71221565
0.01428143 1.71201052
0.01430243 1.71180555
0.01432343 1.71160073
0.01434443 1.71139606
0.01436544 1.71119154
0.01438644 1.71098717
0.01440744 1.71078296
0.01442844 1.71057889
0.01444944 1.71037497
0.01447045 1.71017120
0.01449145 1.70996759
0.01451245 1.70976412
0.01453345 1.70956080
0.01455446 1.70935762
0.01457546 1.70915460
0.01459646 1.70895172
0.01461746 1.70874900
0.01463846 1.70854641
0.01465947 1.70834398
0.01468047 1.70814169
0.01470147 1.70793955
0.01472247 1.70773755
0.01474347 1.70753570
0.01476448 1.70733399
0.01478548 1.70713243
0.01480648 1.70693102
0.01482748 1.70672975
0.01484848 1.70652862
0.01486949 1.70632763
0.01489049 1.70612679
0.01491149 1.70592609
0.01493249 1.70572554
0.01495350 1.70552513
0.01497450 1.70532486
0.01499550 1.70512473
0.01501650 1.70492474
0.01503750 1.70472489
0.01505851 1.70452519
0.01507951 1.70432562
0.01510051 1.70412620
0.01512151 1.70392692
0.01514251 1.70372777
0.01516352 1.70352877
0.01518452 1.70332990
0.01520552 1.70313118
0.01522652 1.70293259
0.01524752 1.70273414
0.01526853 1.70253583
0.01528953 1.70233766
0.01531053 1.70213962
0.01533153 1.70194172
0.01535254 1.70174396
0.01537354 1.70154634
0.01539454 1.70134885
0.01541554 1.70115149
0.01543654 1.70095428
0.01545755 1.70075720
0.01547855 1.70056025
0.01549955 1.70036344
0.01552055 1.70016676
0.01554155 1.69997022
0.01556256 1.69977382
0.01558356 1.69957754
0.01560456 1.69938140
0.01562556 1.69918540
0.01564656 1.69898952
0.01566757 1.69879378
0.01568857 1.69859818
0.01570957 1.69840270
0.01573057 1.69820736
0.01575158 1.69801215
0.01577258 1.69781707
0.01579358 1.69762212
0.01581458 1.69742730
0.01583558 1.69723261
0.01585659 1.69703806
0.01587759 1.69684363
0.01589859 1.69664933
0.01591959 1.69645517
0.01594059 1.69626113
0.01596160 1.69606722
0.01598260 1.69587344
0.01600360 1.69567979
0.01602460 1.69548627
0.01604560 1.69529288
0.01606661 1.69509961
0.01608761 1.69490648
0.01610861 1.69471347
0.01612961 1.69452058
0.01615062 1.69432783
0.01617162 1.69413520
0.01619262 1.69394269
0.01621362 1.69375032
0.01623462 1.69355807
0.01625563 1.69336594
0.01627663 1.69317394
0.01629763 1.69298207
0.01631863 1.69279032
0.01633963 1.69259869
0.01636064 1.69240719
0.01638164 1.69221582
0.01640264 1.69202457
0.01642364 1.69183344
0.01644464 1.69164243
0.01646565 1.69145155
0.01648665 1.69126079
0.01650765 1.69107016
0.01652865 1.69087965
0.01654965 1.69068926
0.01657066 1.69049899
0.01659166 1.69030884
0.01661266 1.69011882
0.01663366 1.68992892
0.01665467 1.68973913
0.01667567 1.68954947
0.01669667 1.68935993
0.01671767 1.68917052
0.01673867 1.68898122
0.01675968 1.68879204
0.01678068 1.68860298
0.01680168 1.68841404
0.01682268 1.68822522
0.01684368 1.68803652
0.01686469 1.68784794
0.01688569 1.68765948
0.01690669 1.68747113
0.01692769 1.68728291
0.01694869 1.68709480
0.01696970 1.68690681
0.01699070 1.68671894
0.01701170 1.68653118
0.01703270 1.68634355
0.01705371 1.68615603
0.01707471 1.68596862
0.01709571 1.68578134
0.01711671 1.68559417
0.01713771 1.68540711
0.01715872 1.68522017
0.01717972 1.68503335
0.01720072 1.68484664
0.01722172 1.68466005
0.01724272 1.68447358
0.01726373 1.68428721
0.01728473 1.68410097
0.01730573 1.68391483
0.01732673 1.68372882
0.01734773 1.68354291
0.01736874 1.68335712
0.01738974 1.68317145
0.01741074 1.68298588
0.01743174 1.68280043
0.01745275 1.68261510
0.01747375 1.68242987
0.01749475 1.68224476
0.01751575 1.68205976
0.01753675 1.68187487
0.01755776 1.68169010
0.01757876 1.68150544
0.01759976 1.68132089
0.01762076 1.68113645
0.01764176 1.68095212
0.01766277 1.68076790
0.01768377 1.68058379
0.01770477 1.68039980
0.01772577 1.68021591
0.01774677 1.68003214
0.01776778 1.67984847
0.01778878 1.67966492
0.01780978 1.67948147
0.01783078 1.67929814
0.01785179 1.67911491
0.01787279 1.67893179
0.01789379 1.67874878
0.01791479 1.67856588
0.01793579 1.67838309
0.01795680 1.67820041
0.01797780 1.67801783
0.01799880 1.67783537
0.01801980 1.67765301
0.01804080 1.67747076
0.01806181 1.67728861
0.01808281 1.67710658
0.01810381 1.67692465
0.01812481 1.67674282
0.01814581 1.67656111
0.01816682 1.67637950
0.01818782 1.67619799
0.01820882 1.67601659
0.01822982 1.67583530
0.01825083 1.67565412
0.01827183 1.67547304
0.01829283 1.67529206
0.01831383 1.67511119
0.01833483 1.67493043
0.01835584 1.67474977
0.01837684 1.67456921
0.01839784 1.67438876
0.01841884 1.67420841
0.01843984 1.67402817
0.01846085 1.67384803
0.01848185 1.67366800
0.01850285 1.67348807
0.01852385 1.67330824
0.01854485 1.67312851
0.01856586 1.67294889
0.01858686 1.67276938
0.01860786 1.67258996
0.01862886 1.67241065
0.01864986 1.67223144
0.01867087 1.67205233
0.01869187 1.67187332
0.01871287 1.67169442
0.01873387 1.67151561
0.01875488 1.67133691
0.01877588 1.67115831
0.01879688 1.67097981
0.01881788 1.67080141
0.01883888 1.67062312
0.01885989 1.67044492
0.01888089 1.67026682
0.01890189 1.67008883
0.01892289 1.66991093
0.01894389 1.66973314
0.01896490 1.66955544
0.01898590 1.66937785
0.01900690 1.66920035
0.01902790 1.66902295
0.01904890 1.66884565
0.01906991 1.66866846
0.01909091 1.66849136
0.01911191 1.66831435
0.01913291 1.66813745
0.01915392 1.66796065
0.01917492 1.66778394
0.01919592 1.66760733
0.01921692 1.66743082
0.01923792 1.66725441
0.01925893 1.66707810
0.01927993 1.66690188
0.01930093 1.66672576
0.01932193 1.66654973
0.01934293 1.66637381
0.01936394 1.66619798
0.01938494 1.66602225
0.01940594 1.66584661
0.01942694 1.66567107
0.01944794 1.66549563
0.01946895 1.66532028
0.01948995 1.66514503
0.01951095 1.66496987
0.01953195 1.66479481
0.01955296 1.66461984
0.01957396 1.66444497
0.01959496 1.66427020
0.01961596 1.66409552
0.01963696 1.66392093
0.01965797 1.66374644
0.01967897 1.66357205
0.01969997 1.66339774
0.01972097 1.66322354
0.01974197 1.66304942
0.01976298 1.66287540
0.01978398 1.66270148
0.01980498 1.66252764
0.01982598 1.66235391
0.01984698 1.66218026
0.01986799 1.66200671
0.01988899 1.66183325
0.01990999 1.66165988
0.01993099 1.66148661
0.01995200 1.66131342
0.01997300 1.66114034
0.01999400 1.66096734
0.02001500 1.66079443
0.02003600 1.66062162
0.02005701 1.66044890
0.02007801 1.66027627
0.02009901 1.66010373
0.02012001 1.65993129
0.02014101 1.65975893
0.02016202 1.65958667
0.02018302 1.65941449
0.02020402 1.65924241
0.02022502 1.65907042
0.02024602 1.65889852
0.02026703 1.65872671
0.02028803 1.65855499
0.02030903 1.65838336
0.02033003 1.65821182
0.02035104 1.65804037
0.02037204 1.65786901
0.02039304 1.65769774
0.02041404 1.65752656
0.02043504 1.65735546
0.02045605 1.65718446
0.02047705 1.65701355
0.02049805 1.65684272
0.02051905 1.65667198
0.02054005 1.65650134
0.02056106 1.65633078
0.02058206 1.65616031
0.02060306 1.65598992
0.02062406 1.65581963
0.02064506 1.65564942
0.02066607 1.65547930
0.02068707 1.65530927
0.02070807 1.65513933
0.02072907 1.65496947
0.02075008 1.65479970
0.02077108 1.65463002
0.02079208 1.65446043
0.02081308 1.65429092
0.02083408 1.65412150
0.02085509 1.65395216
0.02087609 1.65378291
0.02089709 1.65361375
0.02091809 1.65344468
0.02093909 1.65327569
0.02096010 1.65310678
0.02098110 1.65293797
0.02100210 1.65276923
0.02102310 1.65260059
0.02104410 1.65243203
0.02106511 1.65226355
0.02108611 1.65209516
0.02110711 1.65192686
0.02112811 1.65175864
0.02114911 1.65159050
0.02117012 1.65142245
0.02119112 1.65125449
0.02121212 1.65108660
0.02123312 1.65091881
0.02125413 1.65075109
0.02127513 1.65058346
0.02129613 1.65041592
0.02131713 1.65024846
0.02133813 1.65008108
0.02135914 1.64991379
0.02138014 1.64974658
0.02140114 1.64957945
0.02142214 1.64941241
0.02144314 1.64924545
0.02146415 1.64907857
0.02148515 1.64891177
0.02150615 1.64874506
0.02152715 1.64857843
0.02154815 1.64841188
0.02156916 1.64824542
0.02159016 1.64807904
0.02161116 1.64791274
0.02163216 1.64774652
0.02165317 1.64758038
0.02167417 1.64741433
0.02169517 1.64724835
0.02171617 1.64708246
0.02173717 1.64691665
0.02175818 1.64675093
0.02177918 1.64658528
0.02180018 1.64641971
0.02182118 1.64625423
0.02184218 1.64608882
0.02186319 1.64592350
0.02188419 1.64575825
0.02190519 1.64559309
0.02192619 1.64542801
0.02194719 1.64526301
0.02196820 1.64509809
0.02198920 1.64493324
0.02201020 1.64476848
0.02203120 1.64460380
0.02205221 1.64443920
0.02207321 1.64427467
0.02209421 1.64411023
0.02211521 1.64394587
0.02213621 1.64378158
0.02215722 1.64361738
0.02217822 1.64345325
0.02219922 1.64328920
0.02222022 1.64312523
0.02224122 1.64296134
0.02226223 1.64279753
0.02228323 1.64263380
0.02230423 1.64247014
0.02232523 1.64230657
0.02234623 1.64214307
0.02236724 1.64197965
0.02238824 1.64181631
0.02240924 1.64165304
0.02243024 1.64148986
0.02245125 1.64132675
0.02247225 1.64116371
0.02249325 1.64100076
0.02251425 1.64083788
0.02253525 1.64067508
0.02255626 1.64051236
0.02257726 1.64034971
0.02259826 1.64018714
0.02261926 1.64002465
0.02264026 1.63986224
0.02266127 1.63969990
0.02268227 1.63953763
0.02270327 1.63937545
0.02272427 1.63921334
0.02274527 1.63905130
0.02276628 1.63888934
0.02278728 1.63872746
0.02280828 1.63856565
0.02282928 1.63840392
0.02285029 1.63824227
0.02287129 1.63808069
0.02289229 1.63791918
0.02291329 1.63775775
0.02293429 1.63759640
0.02295530 1.63743512
0.02297630 1.63727392
0.02299730 1.63711279
0.02301830 1.63695173
0.02303930 1.63679075
0.02306031 1.63662985
0.02308131 1.63646902
0.02310231 1.63630826
0.02312331 1.63614758
0.02314431 1.63598697
0.02316532 1.63582644
0.02318632 1.63566598
0.02320732 1.63550559
0.02322832 1.63534528
0.02324932 1.63518504
0.02327033 1.63502487
0.02329133 1.63486478
0.02331233 1.63470476
0.02333333 1.63454482
0.02335434 1.63438494
0.02337534 1.63422515
0.02339634 1.63406542
0.02341734 1.63390577
0.02343834 1.63374619
0.02345935 1.63358668
0.02348035 1.63342724
0.02350135 1.63326788
0.02352235 1.63310859
0.02354335 1.63294937
0.02356436 1.63279023
0.02358536 1.63263115
0.02360636 1.63247215
0.02362736 1.63231322
0.02364836 1.63215436
0.02366937 1.63199558
0.02369037 1.63183686
0.02371137 1.63167822
0.02373237 1.63151964
0.02375338 1.63136114
0.02377438 1.63120271
0.02379538 1.63104436
0.02381638 1.63088607
0.02383738 1.63072785
0.02385839 1.63056971
0.02387939 1.63041163
0.02390039 1.63025363
0.02392139 1.63009570
0.02394239 1.62993783
0.02396340 1.62978004
0.02398440 1.62962232
0.02400540 1.62946467
0.02402640 1.62930708
0.02404740 1.62914957
0.02406841 1.62899213
0.02408941 1.62883476
0.02411041 1.62867746
0.02413141 1.62852022
0.02415242 1.62836306
0.02417342 1.62820597
0.02419442 1.62804894
0.02421542 1.62789199
0.02423642 1.62773510
0.02425743 1.62757829
0.02427843 1.62742154
0.02429943 1.62726486
0.02432043 1.62710825
0.02434143 1.62695171
0.02436244 1.62679524
0.02438344 1.62663883
0.02440444 1.62648250
0.02442544 1.62632623
0.02444644 1.62617003
0.02446745 1.62601390
0.02448845 1.62585784
0.02450945 1.62570185
0.02453045 1.62554592
0.02455146 1.62539006
0.02457246 1.62523427
0.02459346 1.62507855
0.02461446 1.62492290
0.02463546 1.62476731
0.02465647 1.62461179
0.02467747 1.62445634
0.02469847 1.62430095
0.02471947 1.62414563
0.02474047 1.62399038
0.02476148 1.62383520
0.02478248 1.62368008
0.02480348 1.62352503
0.02482448 1.62337005
0.02484548 1.62321513
0.02486649 1.62306028
0.02488749 1.62290550
0.02490849 1.62275078
0.02492949 1.62259613
0.02495050 1.62244155
0.02497150 1.62228703
0.02499250 1.62213258
0.02501350 1.62197819
0.02503450 1.62182387
0.02505551 1.62166962
0.02507651 1.62151543
0.02509751 1.62136130
0.02511851 1.62120725
0.02513951 1.62105326
0.02516052 1.62089933
0.02518152 1.62074547
0.02520252 1.62059167
0.02522352 1.62043794
0.02524452 1.62028428
0.02526553 1.62013068
0.02528653 1.61997714
0.02530753 1.61982367
0.02532853 1.61967027
0.02534953 1.61951693
0.02537054 1.61936365
0.02539154 1.61921044
0.02541254 1.61905729
0.02543354 1.61890421
0.02545455 1.61875119
0.02547555 1.61859824
0.02549655 1.61844535
0.02551755 1.61829252
0.02553855 1.61813976
0.02555956 1.61798706
0.02558056 1.61783443
0.02560156 1.61768186
0.02562256 1.61752935
0.02564356 1.61737691
0.02566457 1.61722453
0.02568557 1.61707222
0.02570657 1.61691996
0.02572757 1.61676777
0.02574857 1.61661565
0.02576958 1.61646359
0.02579058 1.61631159
0.02581158 1.61615965
0.02583258 1.61600778
0.02585359 1.61585597
0.02587459 1.61570422
0.02589559 1.61555253
0.02591659 1.61540091
0.02593759 1.61524935
0.02595860 1.61509785
0.02597960 1.61494642
0.02600060 1.61479504
0.02602160 1.61464373
0.02604260 1.61449249
0.02606361 1.61434130
0.02608461 1.61419017
0.02610561 1.61403911
0.02612661 1.61388811
0.02614761 1.61373717
0.02616862 1.61358630
0.02618962 1.61343548
0.02621062 1.61328473
0.02623162 1.61313403
0.02625263 1.61298340
0.02627363 1.61283283
0.02629463 1.61268233
0.02631563 1.61253188
0.02633663 1.61238149
0.02635764 1.61223117
0.02637864 1.61208091
0.02639964 1.61193070
0.02642064 1.61178056
0.02644164 1.61163048
0.02646265 1.61148046
0.02648365 1.61133050
0.02650465 1.61118060
0.02652565 1.61103076
0.02654665 1.61088098
0.02656766 1.61073126
0.02658866 1.61058161
0.02660966 1.61043201
0.02663066 1.61028247
0.02665167 1.61013299
0.02667267 1.60998358
0.02669367 1.60983422
0.02671467 1.60968492
0.02673567 1.60953569
0.02675668 1.60938651
0.02677768 1.60923739
0.02679868 1.60908833
0.02681968 1.60893933
0.02684068 1.60879039
0.02686169 1.60864151
0.02688269 1.60849269
0.02690369 1.60834393
0.02692469 1.60819522
0.02694569 1.60804658
0.02696670 1.60789800
0.02698770 1.60774947
0.02700870 1.60760100
0.02702970 1.60745260
0.02705071 1.60730425
0.02707171 1.60715596
0.02709271 1.60700772
0.02711371 1.60685955
0.02713471 1.60671144
0.02715572 1.60656338
0.02717672 1.60641538
0.02719772 1.60626744
0.02721872 1.60611956
0.02723972 1.60597174
0.02726073 1.60582397
0.02728173 1.60567626
0.02730273 1.60552861
0.02732373 1.60538102
0.02734473 1.60523349
0.02736574 1.60508601
0.02738674 1.60493859
0.02740774 1.60479123
0.02742874 1.60464393
0.02744974 1.60449668
0.02747075 1.60434950
0.02749175 1.60420236
0.02751275 1.60405529
0.02753375 1.60390827
0.02755476 1.60376131
0.02757576 1.60361441
0.02759676 1.60346757
0.02761776 1.60332078
0.02763876 1.60317405
0.02765977 1.60302737
0.02768077 1.60288076
0.02770177 1.60273419
0.02772277 1.60258769
0.02774377 1.60244124
0.02776478 1.60229485
0.02778578 1.60214852
0.02780678 1.60200224
0.02782778 1.60185601
0.02784878 1.60170985
0.02786979 1.60156374
0.02789079 1.60141769
0.02791179 1.60127169
0.02793279 1.60112575
0.02795380 1.60097986
0.02797480 1.60083403
0.02799580 1.60068826
0.02801680 1.60054254
0.02803780 1.60039688
0.02805881 1.60025127
0.02807981 1.60010572
0.02810081 1.59996022
0.02812181 1.59981478
0.02814281 1.59966940
0.02816382 1.59952407
0.02818482 1.59937879
0.02820582 1.59923357
0.02822682 1.59908841
0.02824782 1.59894330
0.02826883 1.59879825
0.02828983 1.59865325
0.02831083 1.59850831
0.02833183 1.59836342
0.02835284 1.59821858
0.02837384 1.59807380
0.02839484 1.59792908
0.02841584 1.59778441
0.02843684 1.59763979
0.02845785 1.59749523
0.02847885 1.59735072
0.02849985 1.59720627
0.02852085 1.59706187
0.02854185 1.59691753
0.02856286 1.59677324
0.02858386 1.59662900
0.02860486 1.59648482
0.02862586 1.59634069
0.02864686 1.59619662
0.02866787 1.59605260
0.02868887 1.59590863
0.02870987 1.59576472
0.02873087 1.59562086
0.02875188 1.59547705
0.02877288 1.59533330
0.02879388 1.59518960
0.02881488 1.59504596
0.02883588 1.59490237
0.02885689 1.59475883
0.02887789 1.59461535
0.02889889 1.59447192
0.02891989 1.59432854
0.02894089 1.59418521
0.02896190 1.59404194
0.02898290 1.59389872
0.02900390 1.59375556
0.02902490 1.59361244
0.02904590 1.59346938
0.02906691 1.59332638
0.02908791 1.59318342
0.02910891 1.59304052
0.02912991 1.59289767
0.02915092 1.59275487
0.02917192 1.59261213
0.02919292 1.59246944
0.02921392 1.59232680
0.02923492 1.59218421
0.02925593 1.59204167
0.02927693 1.59189919
0.02929793 1.59175676
0.02931893 1.59161438
0.02933993 1.59147206
0.02936094 1.59132978
0.02938194 1.59118756
0.02940294 1.59104539
0.02942394 1.59090327
0.02944494 1.59076120
0.02946595 1.59061919
0.02948695 1.59047722
0.02950795 1.59033531
0.02952895 1.59019345
0.02954995 1.59005164
0.02957096 1.58990988
0.02959196 1.58976818
0.02961296 1.58962652
0.02963396 1.58948492
0.02965497 1.58934337
0.02967597 1.58920187
0.02969697 1.58906042
0.02971797 1.58891902
0.02973897 1.58877767
0.02975998 1.58863637
0.02978098 1.58849513
0.02980198 1.58835393
0.02982298 1.58821279
0.02984398 1.58807169
0.02986499 1.58793065
0.02988599 1.58778966
0.02990699 1.58764872
0.02992799 1.58750783
0.02994899 1.58736698
0.02997000 1.58722619
0.02999100 1.58708545
0.03001200 1.58694476
0.03003300 1.58680413
0.03005401 1.58666354
0.03007501 1.58652300
0.03009601 1.58638251
0.03011701 1.58624207
0.03013801 1.58610168
0.03015902 1.58596134
0.03018002 1.58582105
0.03020102 1.58568081
0.03022202 1.58554062
0.03024302 1.58540049
0.03026403 1.58526040
0.03028503 1.58512036
0.03030603 1.58498036
0.03032703 1.58484042
0.03034803 1.58470053
0.03036904 1.58456069
0.03039004 1.58442090
0.03041104 1.58428115
0.03043204 1.58414146
0.03045305 1.58400181
0.03047405 1.58386222
0.03049505 1.58372267
0.03051605 1.58358317
0.03053705 1.58344373
0.03055806 1.58330433
0.03057906 1.58316498
0.03060006 1.58302568
0.03062106 1.58288642
0.03064206 1.58274722
0.03066307 1.58260806
0.03068407 1.58246896
0.03070507 1.58232990
0.03072607 1.58219089
0.03074707 1.58205193
0.03076808 1.58191302
0.03078908 1.58177415
0.03081008 1.58163534
0.03083108 1.58149657
0.03085209 1.58135785
0.03087309 1.58121918
0.03089409 1.58108056
0.03091509 1.58094198
0.03093609 1.58080346
0.03095710 1.58066498
0.03097810 1.58052655
0.03099910 1.58038817
0.03102010 1.58024983
0.03104110 1.58011155
0.03106211 1.57997331
0.03108311 1.57983512
0.03110411 1.57969697
0.03112511 1.57955888
0.03114611 1.57942083
0.03116712 1.57928283
0.03118812 1.57914488
0.03120912 1.57900697
0.03123012 1.57886911
0.03125113 1.57873130
0.03127213 1.57859354
0.03129313 1.57845582
0.03131413 1.57831816
0.03133513 1.57818053
0.03135614 1.57804296
0.03137714 1.57790543
0.03139814 1.57776795
0.03141914 1.57763052
0.03144014 1.57749313
0.03146115 1.57735579
0.03148215 1.57721850
0.03150315 1.57708126
0.03152415 1.57694406
0.03154515 1.57680691
0.03156616 1.57666980
0.03158716 1.57653274
0.03160816 1.57639573
0.03162916 1.57625876
0.03165017 1.57612184
0.03167117 1.57598497
0.03169217 1.57584814
0.03171317 1.57571136
0.03173417 1.57557463
0.03175518 1.57543794
0.03177618 1.57530130
0.03179718 1.57516471
0.03181818 1.57502816
0.03183918 1.57489166
0.03186019 1.57475520
0.03188119 1.57461879
0.03190219 1.57448242
0.03192319 1.57434610
0.03194419 1.57420983
0.03196520 1.57407360
0.03198620 1.57393742
0.03200720 1.57380129
0.03202820 1.57366520
0.03204920 1.57352915
0.03207021 1.57339315
0.03209121 1.57325720
0.03211221 1.57312129
0.03213321 1.57298543
0.03215422 1.57284961
0.03217522 1.57271384
0.03219622 1.57257811
0.03221722 1.57244243
0.03223822 1.57230680
0.03225923 1.57217121
0.03228023 1.57203566
0.03230123 1.57190016
0.03232223 1.57176470
0.03234323 1.57162929
0.03236424 1.57149393
0.03238524 1.57135861
0.03240624 1.57122333
0.03242724 1.57108810
0.03244824 1.57095292
0.03246925 1.57081777
0.03249025 1.57068268
0.03251125 1.57054763
0.03253225 1.57041262
0.03255326 1.57027766
0.03257426 1.57014274
0.03259526 1.57000786
0.03261626 1.56987304
0.03263726 1.56973825
0.03265827 1.56960351
0.03267927 1.56946881
0.03270027 1.56933416
0.03272127 1.56919955
0.03274227 1.56906499
0.03276328 1.56893047
0.03278428 1.56879600
0.03280528 1.56866157
0.03282628 1.56852718
0.03284728 1.56839284
0.03286829 1.56825854
0.03288929 1.56812428
0.03291029 1.56799007
0.03293129 1.56785590
0.03295230 1.56772178
0.03297330 1.56758770
0.03299430 1.56745366
0.03301530 1.56731967
0.03303630 1.56718572
0.03305731 1.56705182
0.03307831 1.56691796
0.03309931 1.56678414
0.03312031 1.56665036
0.03314131 1.56651663
0.03316232 1.56638294
0.03318332 1.56624930
0.03320432 1.56611570
0.03322532 1.56598214
0.03324632 1.56584862
0.03326733 1.56571515
0.03328833 1.56558172
0.03330933 1.56544834
0.03333033 1.56531499
0.03335134 1.56518170
0.03337234 1.56504844
0.03339334 1.56491522
0.03341434 1.56478205
0.03343534 1.56464893
0.03345635 1.56451584
0.03347735 1.56438280
0.03349835 1.56424980
0.03351935 1.56411684
0.03354035 1.56398393
0.03356136 1.56385106
0.03358236 1.56371823
0.03360336 1.56358544
0.03362436 1.56345270
0.03364536 1.56331999
0.03366637 1.56318733
0.03368737 1.56305472
0.03370837 1.56292214
0.03372937 1.56278961
0.03375038 1.56265712
0.03377138 1.56252467
0.03379238 1.56239227
0.03381338 1.56225990
0.03383438 1.56212758
0.03385539 1.56199530
0.03387639 1.56186306
0.03389739 1.56173087
0.03391839 1.56159872
0.03393939 1.56146660
0.03396040 1.56133453
0.03398140 1.56120251
0.03400240 1.56107052
0.03402340 1.56093858
0.03404440 1.56080667
0.03406541 1.56067481
0.03408641 1.56054299
0.03410741 1.56041121
0.03412841 1.56027948
0.03414941 1.56014778
0.03417042 1.56001613
0.03419142 1.55988452
0.03421242 1.55975295
0.03423342 1.55962142
0.03425443 1.55948993
0.03427543 1.55935848
0.03429643 1.55922708
0.03431743 1.55909571
0.03433843 1.55896439
0.03435944 1.55883311
0.03438044 1.55870187
0.03440144 1.55857067
0.03442244 1.55843951
0.03444344 1.55830839
0.03446445 1.55817732
0.03448545 1.55804628
0.03450645 1.55791529
0.03452745 1.55778433
0.03454845 1.55765342
0.03456946 1.55752255
0.03459046 1.55739172
0.03461146 1.55726093
0.03463246 1.55713017
0.03465347 1.55699947
0.03467447 1.55686880
0.03469547 1.55673817
0.03471647 1.55660758
0.03473747 1.55647703
0.03475848 1.55634652
0.03477948 1.55621606
0.03480048 1.55608563
0.03482148 1.55595525
0.03484248 1.55582490
0.03486349 1.55569459
0.03488449 1.55556433
0.03490549 1.55543410
0.03492649 1.55530392
0.03494749 1.55517377
0.03496850 1.55504367
0.03498950 1.55491360
0.03501050 1.55478358
0.03503150 1.55465360
0.03505251 1.55452365
0.03507351 1.55439375
0.03509451 1.55426388
0.03511551 1.55413406
0.03513651 1.55400427
0.03515752 1.55387452
0.03517852 1.55374482
0.03519952 1.55361515
0.03522052 1.55348553
0.03524152 1.55335594
0.03526253 1.55322639
0.03528353 1.55309688
0.03530453 1.55296741
0.03532553 1.55283799
0.03534653 1.55270860
0.03536754 1.55257925
0.03538854 1.55244994
0.03540954 1.55232066
0.03543054 1.55219143
0.03545155 1.55206224
0.03547255 1.55193309
0.03549355 1.55180397
0.03551455 1.55167490
0.03553555 1.55154586
0.03555656 1.55141686
0.03557756 1.55128791
0.03559856 1.55115899
0.03561956 1.55103011
0.03564056 1.55090127
0.03566157 1.55077246
0.03568257 1.55064370
0.03570357 1.55051498
0.03572457 1.55038629
0.03574557 1.55025764
0.03576658 1.55012904
0.03578758 1.55000047
0.03580858 1.54987194
0.03582958 1.54974345
0.03585059 1.54961499
0.03587159 1.54948658
0.03589259 1.54935820
0.03591359 1.54922986
0.03593459 1.54910156
0.03595560 1.54897330
0.03597660 1.54884508
0.03599760 1.54871690
0.03601860 1.54858875
0.03603960 1.54846065
0.03606061 1.54833258
0.03608161 1.54820455
0.03610261 1.54807655
0.03612361 1.54794860
0.03614461 1.54782068
0.03616562 1.54769281
0.03618662 1.54756497
0.03620762 1.54743716
0.03622862 1.54730940
0.03624962 1.54718167
0.03627063 1.54705399
0.03629163 1.54692634
0.03631263 1.54679872
0.03633363 1.54667115
0.03635464 1.54654361
0.03637564 1.54641611
0.03639664 1.54628865
0.03641764 1.54616123
0.03643864 1.54603385
0.03645965 1.54590650
0.03648065 1.54577919
0.03650165 1.54565192
0.03652265 1.54552468
0.03654365 1.54539748
0.03656466 1.54527032
0.03658566 1.54514320
0.03660666 1.54501612
0.03662766 1.54488907
0.03664866 1.54476206
0.03666967 1.54463508
0.03669067 1.54450815
0.03671167 1.54438125
0.03673267 1.54425439
0.03675368 1.54412757
0.03677468 1.54400078
0.03679568 1.54387403
0.03681668 1.54374732
0.03683768 1.54362064
0.03685869 1.54349400
0.03687969 1.54336740
0.03690069 1.54324084
0.03692169 1.54311431
0.03694269 1.54298782
0.03696370 1.54286137
0.03698470 1.54273495
0.03700570 1.54260857
0.03702670 1.54248223
0.03704770 1.54235592
0.03706871 1.54222965
0.03708971 1.54210342
0.03711071 1.54197722
0.03713171 1.54185106
0.03715272 1.54172494
0.03717372 1.54159886
0.03719472 1.54147281
0.03721572 1.54134679
0.03723672 1.54122082
0.03725773 1.54109488
0.03727873 1.54096897
0.03729973 1.54084311
0.03732073 1.54071727
0.03734173 1.54059148
0.03736274 1.54046572
0.03738374 1.54034000
0.03740474 1.54021431
0.03742574 1.54008866
0.03744674 1.53996305
0.03746775 1.53983747
0.03748875 1.53971193
0.03750975 1.53958643
0.03753075 1.53946096
0.03755176 1.53933553
0.03757276 1.53921013
0.03759376 1.53908477
0.03761476 1.53895944
0.03763576 1.53883416
0.03765677 1.53870890
0.03767777 1.53858369
0.03769877 1.53845850
0.03771977 1.53833336
0.03774077 1.53820825
0.03776178 1.53808318
0.03778278 1.53795814
0.03780378 1.53783314
0.03782478 1.53770817
0.03784578 1.53758324
0.03786679 1.53745834
0.03788779 1.53733348
0.03790879 1.53720866
0.03792979 1.53708387
0.03795080 1.53695911
0.03797180 1.53683440
0.03799280 1.53670971
0.03801380 1.53658507
0.03803480 1.53646045
0.03805581 1.53633588
0.03807681 1.53621134
0.03809781 1.53608683
0.03811881 1.53596236
0.03813981 1.53583792
0.03816082 1.53571352
0.03818182 1.53558916
0.03820282 1.53546483
0.03822382 1.53534053
0.03824482 1.53521627
0.03826583 1.53509205
0.03828683 1.53496786
0.03830783 1.53484370
0.03832883 1.53471959
0.03834983 1.53459550
0.03837084 1.53447145
0.03839184 1.53434744
0.03841284 1.53422345
0.03843384 1.53409951
0.03845485 1.53397560
0.03847585 1.53385172
0.03849685 1.53372788
0.03851785 1.53360408
0.03853885 1.53348030
0.03855986 1.53335657
0.03858086 1.53323286
0.03860186 1.53310920
0.03862286 1.53298556
0.03864386 1.53286196
0.03866487 1.53273840
0.03868587 1.53261487
0.03870687 1.53249137
0.03872787 1.53236791
0.03874887 1.53224449
0.03876988 1.53212110
0.03879088 1.53199774
0.03881188 1.53187441
0.03883288 1.53175113
0.03885389 1.53162787
0.03887489 1.53150465
0.03889589 1.53138146
0.03891689 1.53125831
0.03893789 1.53113519
0.03895890 1.53101211
0.03897990 1.53088906
0.03900090 1.53076604
0.03902190 1.53064306
0.03904290 1.53052011
0.03906391 1.53039720
0.03908491 1.53027432
0.03910591 1.53015147
0.03912691 1.53002866
0.03914791 1.52990588
0.03916892 1.52978314
0.03918992 1.52966043
0.03921092 1.52953775
0.03923192 1.52941511
0.03925293 1.52929250
0.03927393 1.52916993
0.03929493 1.52904738
0.03931593 1.52892488
0.03933693 1.52880240
0.03935794 1.52867996
0.03937894 1.52855755
0.03939994 1.52843518
0.03942094 1.52831284
0.03944194 1.52819053
0.03946295 1.52806826
0.03948395 1.52794602
0.03950495 1.52782381
0.03952595 1.52770164
0.03954695 1.52757950
0.03956796 1.52745740
0.03958896 1.52733532
0.03960996 1.52721328
0.03963096 1.52709128
0.03965197 1.52696930
0.03967297 1.52684737
0.03969397 1.52672546
0.03971497 1.52660359
0.03973597 1.52648174
0.03975698 1.52635994
0.03977798 1.52623816
0.03979898 1.52611642
0.03981998 1.52599471
0.03984098 1.52587304
0.03986199 1.52575140
0.03988299 1.52562979
0.03990399 1.52550821
0.03992499 1.52538667
0.03994599 1.52526516
0.03996700 1.52514368
0.03998800 1.52502224
0.04000900 1.52490083
0.04003000 1.52477945
0.04005101 1.52465810
0.04007201 1.52453679
0.04009301 1.52441551
0.04011401 1.52429426
0.04013501 1.52417304
0.04015602 1.52405186
0.04017702 1.52393071
0.04019802 1.52380959
0.04021902 1.52368851
0.04024002 1.52356745
0.04026103 1.52344643
0.04028203 1.52332545
0.04030303 1.52320449
0.04032403 1.52308357
0.04034503 1.52296268
0.04036604 1.52284182
0.04038704 1.52272099
0.04040804 1.52260020
0.04042904 1.52247944
0.04045005 1.52235871
0.04047105 1.52223801
0.04049205 1.52211735
0.04051305 1.52199672
0.04053405 1.52187612
0.04055506 1.52175555
0.04057606 1.52163501
0.04059706 1.52151451
0.04061806 1.52139404
0.04063906 1.52127360
0.04066007 1.52115319
0.04068107 1.52103282
0.04070207 1.52091247
0.04072307 1.52079216
0.04074407 1.52067188
0.04076508 1.52055163
0.04078608 1.52043142
0.04080708 1.52031123
0.04082808 1.52019108
0.04084908 1.52007096
0.04087009 1.51995087
0.04089109 1.51983082
0.04091209 1.51971079
0.04093309 1.51959080
0.04095410 1.51947084
0.04097510 1.51935091
0.04099610 1.51923101
0.04101710 1.51911114
0.04103810 1.51899131
0.04105911 1.51887150
0.04108011 1.51875173
0.04110111 1.51863199
0.04112211 1.51851228
0.04114311 1.51839260
0.04116412 1.51827296
0.04118512 1.51815334
0.04120612 1.51803376
0.04122712 1.51791421
0.04124812 1.51779469
0.04126913 1.51767520
0.04129013 1.51755574
0.04131113 1.51743631
0.04133213 1.51731692
0.04135314 1.51719755
0.04137414 1.51707822
0.04139514 1.51695892
0.04141614 1.51683965
0.04143714 1.51672041
0.04145815 1.51660120
0.04147915 1.51648202
0.04150015 1.51636288
0.04152115 1.51624376
0.04154215 1.51612468
0.04156316 1.51600562
0.04158416 1.51588660
0.04160516 1.51576761
0.04162616 1.51564865
0.04164716 1.51552972
0.04166817 1.51541082
0.04168917 1.51529195
0.04171017 1.51517312
0.04173117 1.51505431
0.04175218 1.51493553
0.04177318 1.51481679
0.04179418 1.51469808
0.04181518 1.51457939
0.04183618 1.51446074
0.04185719 1.51434212
0.04187819 1.51422353
0.04189919 1.51410497
0.04192019 1.51398644
0.04194119 1.51386794
0.04196220 1.51374947
0.04198320 1.51363103
0.04200420 1.51351262
0.04202520 1.51339425
0.04204620 1.51327590
0.04206721 1.51315758
0.04208821 1.51303930
0.04210921 1.51292104
0.04213021 1.51280282
0.04215122 1.51268462
0.04217222 1.51256646
0.04219322 1.51244833
0.04221422 1.51233022
0.04223522 1.51221215
0.04225623 1.51209411
0.04227723 1.51197609
0.04229823 1.51185811
0.04231923 1.51174016
0.04234023 1.51162223
0.04236124 1.51150434
0.04238224 1.51138648
0.04240324 1.51126865
0.04242424 1.51115085
0.04244524 1.51103307
0.04246625 1.51091533
0.04248725 1.51079762
0.04250825 1.51067994
0.04252925 1.51056229
0.04255026 1.51044466
0.04257126 1.51032707
0.04259226 1.51020951
0.04261326 1.51009198
0.04263426 1.50997447
0.04265527 1.50985700
0.04267627 1.50973956
0.04269727 1.50962215
0.04271827 1.50950476
0.04273927 1.50938741
0.04276028 1.50927008
0.04278128 1.50915279
0.04280228 1.50903553
0.04282328 1.50891829
0.04284428 1.50880109
0.04286529 1.50868391
0.04288629 1.50856676
0.04290729 1.50844965
0.04292829 1.50833256
0.04294929 1.50821550
0.04297030 1.50809847
0.04299130 1.50798148
0.04301230 1.50786451
0.04303330 1.50774757
0.04305431 1.50763066
0.04307531 1.50751378
0.04309631 1.50739693
0.04311731 1.50728010
0.04313831 1.50716331
0.04315932 1.50704655
0.04318032 1.50692981
0.04320132 1.50681311
0.04322232 1.50669643
0.04324332 1.50657979
0.04326433 1.50646317
0.04328533 1.50634658
0.04330633 1.50623002
0.04332733 1.50611349
0.04334833 1.50599699
0.04336934 1.50588052
0.04339034 1.50576408
0.04341134 1.50564766
0.04343234 1.50553128
0.04345335 1.50541492
0.04347435 1.50529860
0.04349535 1.50518230
0.04351635 1.50506603
0.04353735 1.50494979
0.04355836 1.50483358
0.04357936 1.50471740
0.04360036 1.50460125
0.04362136 1.50448512
0.04364236 1.50436903
0.04366337 1.50425296
0.04368437 1.50413693
0.04370537 1.50402092
0.04372637 1.50390494
0.04374737 1.50378899
0.04376838 1.50367306
0.04378938 1.50355717
0.04381038 1.50344130
0.04383138 1.50332547
0.04385239 1.50320966
0.04387339 1.50309388
0.04389439 1.50297813
0.04391539 1.50286241
0.04393639 1.50274671
0.04395740 1.50263105
0.04397840 1.50251541
0.04399940 1.50239980
0.04402040 1.50228422
0.04404140 1.50216867
0.04406241 1.50205315
0.04408341 1.50193766
0.04410441 1.50182219
0.04412541 1.50170675
0.04414641 1.50159134
0.04416742 1.50147596
0.04418842 1.50136061
0.04420942 1.50124528
0.04423042 1.50112999
0.04425143 1.50101472
0.04427243 1.50089948
0.04429343 1.50078427
0.04431443 1.50066909
0.04433543 1.50055393
0.04435644 1.50043880
0.04437744 1.50032370
0.04439844 1.50020863
0.04441944 1.50009359
0.04444044 1.49997858
0.04446145 1.49986359
0.04448245 1.49974863
0.04450345 1.49963370
0.04452445 1.49951880
0.04454545 1.49940392
0.04456646 1.49928908
0.04458746 1.49917426
0.04460846 1.49905947
0.04462946 1.49894470
0.04465047 1.49882997
0.04467147 1.49871526
0.04469247 1.49860058
0.04471347 1.49848593
0.04473447 1.49837131
0.04475548 1.49825671
0.04477648 1.49814214
0.04479748 1.49802760
0.04481848 1.49791309
0.04483948 1.49779860
0.04486049 1.49768415
0.04488149 1.49756972
0.04490249 1.49745532
0.04492349 1.49734094
0.04494449 1.49722659
0.04496550 1.49711227
0.04498650 1.49699798
0.04500750 1.49688372
0.04502850 1.49676948
0.04504950 1.49665527
0.04507051 1.49654109
0.04509151 1.49642694
0.04511251 1.49631281
0.04513351 1.49619871
0.04515452 1.49608464
0.04517552 1.49597059
0.04519652 1.49585658
0.04521752 1.49574259
0.04523852 1.49562862
0.04525953 1.49551469
0.04528053 1.49540078
0.04530153 1.49528690
0.04532253 1.49517305
0.04534353 1.49505922
0.04536454 1.49494542
0.04538554 1.49483165
0.04540654 1.49471790
0.04542754 1.49460419
0.04544854 1.49449050
0.04546955 1.49437683
0.04549055 1.49426320
0.04551155 1.49414959
0.04553255 1.49403601
0.04555356 1.49392245
0.04557456 1.49380892
0.04559556 1.49369542
0.04561656 1.49358195
0.04563756 1.49346850
0.04565857 1.49335508
0.04567957 1.49324169
0.04570057 1.49312832
0.04572157 1.49301498
0.04574257 1.49290167
0.04576358 1.49278839
0.04578458 1.49267513
0.04580558 1.49256190
0.04582658 1.49244869
0.04584758 1.49233551
0.04586859 1.49222236
0.04588959 1.49210924
0.04591059 1.49199614
0.04593159 1.49188307
0.04595260 1.49177002
0.04597360 1.49165701
0.04599460 1.49154402
0.04601560 1.49143105
0.04603660 1.49131811
0.04605761 1.49120520
0.04607861 1.49109232
0.04609961 1.49097946
0.04612061 1.49086663
0.04614161 1.49075382
0.04616262 1.49064105
0.04618362 1.49052829
0.04620462 1.49041557
0.04622562 1.49030287
0.04624662 1.49019020
0.04626763 1.49007755
0.04628863 1.48996493
0.04630963 1.48985234
0.04633063 1.48973977
0.04635164 1.48962723
0.04637264 1.48951472
0.04639364 1.48940223
0.04641464 1.48928977
0.04643564 1.48917733
0.04645665 1.48906492
0.04647765 1.48895254
0.04649865 1.48884019
0.04651965 1.48872786
0.04654065 1.48861555
0.04656166 1.48850327
0.04658266 1.48839102
0.04660366 1.48827880
0.04662466 1.48816660
0.04664566 1.48805442
0.04666667 1.48794228
0.04668767 1.48783016
0.04670867 1.48771806
0.04672967 1.48760599
0.04675068 1.48749395
0.04677168 1.48738193
0.04679268 1.48726994
0.04681368 1.48715798
0.04683468 1.48704604
0.04685569 1.48693413
0.04687669 1.48682224
0.04689769 1.48671038
0.04691869 1.48659854
0.04693969 1.48648673
0.04696070 1.48637495
0.04698170 1.48626319
0.04700270 1.48615146
0.04702370 1.48603975
0.04704470 1.48592807
0.04706571 1.48581642
0.04708671 1.48570479
0.04710771 1.48559319
0.04712871 1.48548161
0.04714971 1.48537006
0.04717072 1.48525853
0.04719172 1.48514703
0.04721272 1.48503556
0.04723372 1.48492411
0.04725473 1.48481269
0.04727573 1.48470129
0.04729673 1.48458992
0.04731773 1.48447857
0.04733873 1.48436725
0.04735974 1.48425595
0.04738074 1.48414468
0.04740174 1.48403344
0.04742274 1.48392222
0.04744374 1.48381103
0.04746475 1.48369986
0.04748575 1.48358872
0.04750675 1.48347760
0.04752775 1.48336651
0.04754875 1.48325544
0.04756976 1.48314440
0.04759076 1.48303338
0.04761176 1.48292239
0.04763276 1.48281143
0.04765377 1.48270049
0.04767477 1.48258958
0.04769577 1.48247869
0.04771677 1.48236782
0.04773777 1.48225698
0.04775878 1.48214617
0.04777978 1.48203538
0.04780078 1.48192462
0.04782178 1.48181388
0.04784278 1.48170317
0.04786379 1.48159248
0.04788479 1.48148182
0.04790579 1.48137118
0.04792679 1.48126057
0.04794779 1.48114998
0.04796880 1.48103942
0.04798980 1.48092888
0.04801080 1.48081837
0.04803180 1.48070788
0.04805281 1.48059742
0.04807381 1.48048698
0.04809481 1.48037657
0.04811581 1.48026618
0.04813681 1.48015582
0.04815782 1.48004549
0.04817882 1.47993517
0.04819982 1.47982489
0.04822082 1.47971462
0.04824182 1.47960438
0.04826283 1.47949417
0.04828383 1.47938398
0.04830483 1.47927382
0.04832583 1.47916368
0.04834683 1.47905357
0.04836784 1.47894348
0.04838884 1.47883341
0.04840984 1.47872337
0.04843084 1.47861336
0.04845185 1.47850337
0.04847285 1.47839340
0.04849385 1.47828346
0.04851485 1.47817355
0.04853585 1.47806365
0.04855686 1.47795379
0.04857786 1.47784394
0.04859886 1.47773413
0.04861986 1.47762433
0.04864086 1.47751456
0.04866187 1.47740482
0.04868287 1.47729510
0.04870387 1.47718541
0.04872487 1.47707573
0.04874587 1.47696609
0.04876688 1.47685647
0.04878788 1.47674687
0.04880888 1.47663730
0.04882988 1.47652775
0.04885089 1.47641822
0.04887189 1.47630872
0.04889289 1.47619925
0.04891389 1.47608980
0.04893489 1.47598037
0.04895590 1.47587097
0.04897690 1.47576159
0.04899790 1.47565224
0.04901890 1.47554291
0.04903990 1.47543360
0.04906091 1.47532432
0.04908191 1.47521506
0.04910291 1.47510583
0.04912391 1.47499662
0.04914491 1.47488744
0.04916592 1.47477828
0.04918692 1.47466914
0.04920792 1.47456003
0.04922892 1.47445094
0.04924992 1.47434188
0.04927093 1.47423284
0.04929193 1.47412382
0.04931293 1.47401483
0.04933393 1.47390586
0.04935494 1.47379692
0.04937594 1.47368800
0.04939694 1.47357910
0.04941794 1.47347023
0.04943894 1.47336138
0.04945995 1.47325256
0.04948095 1.47314376
0.04950195 1.47303498
0.04952295 1.47292623
0.04954395 1.47281750
0.04956496 1.47270880
0.04958596 1.47260012
0.04960696 1.47249146
0.04962796 1.47238283
0.04964896 1.47227422
0.04966997 1.47216564
0.04969097 1.47205708
0.04971197 1.47194854
0.04973297 1.47184002
0.04975398 1.47173153
0.04977498 1.47162307
0.04979598 1.47151463
0.04981698 1.47140621
0.04983798 1.47129781
0.04985899 1.47118944
0.04987999 1.47108109
0.04990099 1.47097277
0.04992199 1.47086447
0.04994299 1.47075619
0.04996400 1.47064794
0.04998500 1.47053971
0.05000600 1.47043150
0.05002700 1.47032332
0.05004800 1.47021516
0.05006901 1.47010702
0.05009001 1.46999891
0.05011101 1.46989082
0.05013201 1.46978276
0.05015302 1.46967471
0.05017402 1.46956670
0.05019502 1.46945870
0.05021602 1.46935073
0.05023702 1.46924278
0.05025803 1.46913486
0.05027903 1.46902695
0.05030003 1.46891908
0.05032103 1.46881122
0.05034203 1.46870339
0.05036304 1.46859558
0.05038404 1.46848780
0.05040504 1.46838004
0.05042604 1.46827230
0.05044704 1.46816458
0.05046805 1.46805689
0.05048905 1.46794922
0.05051005 1.46784158
0.05053105 1.46773395
0.05055206 1.46762636
0.05057306 1.46751878
0.05059406 1.46741123
0.05061506 1.46730370
0.05063606 1.46719619
0.05065707 1.46708871
0.05067807 1.46698125
0.05069907 1.46687381
0.05072007 1.46676640
0.05074107 1.46665901
0.05076208 1.46655164
0.05078308 1.46644429
0.05080408 1.46633697
0.05082508 1.46622967
0.05084608 1.46612240
0.05086709 1.46601514
0.05088809 1.46590791
0.05090909 1.46580071
0.05093009 1.46569352
0.05095110 1.46558636
0.05097210 1.46547922
0.05099310 1.46537211
0.05101410 1.46526501
0.05103510 1.46515794
0.05105611 1.46505090
0.05107711 1.46494387
0.05109811 1.46483687
0.05111911 1.46472989
0.05114011 1.46462294
0.05116112 1.46451601
0.05118212 1.46440910
0.05120312 1.46430221
0.05122412 1.46419534
0.05124512 1.46408850
0.05126613 1.46398168
0.05128713 1.46387489
0.05130813 1.46376811
0.05132913 1.46366136
0.05135014 1.46355463
0.05137114 1.46344793
0.05139214 1.46334124
0.05141314 1.46323458
0.05143414 1.46312794
0.05145515 1.46302133
0.05147615 1.46291474
0.05149715 1.46280817
0.05151815 1.46270162
0.05153915 1.46259509
0.05156016 1.46248859
0.05158116 1.46238211
0.05160216 1.46227565
0.05162316 1.46216922
0.05164416 1.46206280
0.05166517 1.46195641
0.05168617 1.46185005
0.05170717 1.46174370
0.05172817 1.46163738
0.05174917 1.46153108
0.05177018 1.46142480
0.05179118 1.46131854
0.05181218 1.46121231
0.05183318 1.46110610
0.05185419 1.46099991
0.05187519 1.46089374
0.05189619 1.46078760
0.05191719 1.46068147
0.05193819 1.46057537
0.05195920 1.46046930
0.05198020 1.46036324
0.05200120 1.46025721
0.05202220 1.46015120
0.05204320 1.46004521
0.05206421 1.45993924
0.05208521 1.45983330
0.05210621 1.45972738
0.05212721 1.45962148
0.05214821 1.45951560
0.05216922 1.45940974
0.05219022 1.45930391
0.05221122 1.45919810
0.05223222 1.45909231
0.05225323 1.45898654
0.05227423 1.45888079
0.05229523 1.45877507
0.05231623 1.45866937
0.05233723 1.45856369
0.05235824 1.45845803
0.05237924 1.45835240
0.05240024 1.45824679
0.05242124 1.45814119
0.05244224 1.45803562
0.05246325 1.45793008
0.05248425 1.45782455
0.05250525 1.45771905
0.05252625 1.45761357
0.05254725 1.45750811
0.05256826 1.45740267
0.05258926 1.45729725
0.05261026 1.45719186
0.05263126 1.45708649
0.05265227 1.45698114
0.05267327 1.45687581
0.05269427 1.45677050
0.05271527 1.45666522
0.05273627 1.45655995
0.05275728 1.45645471
0.05277828 1.45634949
0.05279928 1.45624429
0.05282028 1.45613912
0.05284128 1.45603396
0.05286229 1.45592883
0.05288329 1.45582372
0.05290429 1.45571863
0.05292529 1.45561356
0.05294629 1.45550851
0.05296730 1.45540349
0.05298830 1.45529849
0.05300930 1.45519350
0.05303030 1.45508854
0.05305131 1.45498361
0.05307231 1.45487869
0.05309331 1.45477379
0.05311431 1.45466892
0.05313531 1.45456407
0.05315632 1.45445924
0.05317732 1.45435443
0.05319832 1.45424964
0.05321932 1.45414488
0.05324032 1.45404013
0.05326133 1.45393541
0.05328233 1.45383071
0.05330333 1.45372603
0.05332433 1.45362137
0.05334533 1.45351673
0.05336634 1.45341211
0.05338734 1.45330752
0.05340834 1.45320295
0.05342934 1.45309839
0.05345035 1.45299386
0.05347135 1.45288935
0.05349235 1.45278487
0.05351335 1.45268040
0.05353435 1.45257595
0.05355536 1.45247153
0.05357636 1.45236713
0.05359736 1.45226275
0.05361836 1.45215839
0.05363936 1.45205405
0.05366037 1.45194973
0.05368137 1.45184543
0.05370237 1.45174116
0.05372337 1.45163690
0.05374437 1.45153267
0.05376538 1.45142846
0.05378638 1.45132427
0.05380738 1.45122010
0.05382838 1.45111595
0.05384938 1.45101182
0.05387039 1.45090771
0.05389139 1.45080363
0.05391239 1.45069956
0.05393339 1.45059552
0.05395440 1.45049150
0.05397540 1.45038750
0.05399640 1.45028352
0.05401740 1.45017956
0.05403840 1.45007562
0.05405941 1.44997170
0.05408041 1.44986781
0.05410141 1.44976393
0.05412241 1.44966008
0.05414341 1.44955625
0.05416442 1.44945243
0.05418542 1.44934864
0.05420642 1.44924487
0.05422742 1.44914112
0.05424842 1.44903739
0.05426943 1.44893369
0.05429043 1.44883000
0.05431143 1.44872633
0.05433243 1.44862269
0.05435344 1.44851906
0.05437444 1.44841546
0.05439544 1.44831188
0.05441644 1.44820832
0.05443744 1.44810477
0.05445845 1.44800125
0.05447945 1.44789775
0.05450045 1.44779428
0.05452145 1.44769082
0.05454245 1.44758738
0.05456346 1.44748396
0.05458446 1.44738057
0.05460546 1.44727719
0.05462646 1.44717384
0.05464746 1.44707050
0.05466847 1.44696719
0.05468947 1.44686390
0.05471047 1.44676062
0.05473147 1.44665737
0.05475248 1.44655414
0.05477348 1.44645093
0.05479448 1.44634774
0.05481548 1.44624457
0.05483648 1.44614142
0.05485749 1.44603829
0.05487849 1.44593519
0.05489949 1.44583210
0.05492049 1.44572903
0.05494149 1.44562599
0.05496250 1.44552296
0.05498350 1.44541996
0.05500450 1.44531697
0.05502550 1.44521401
0.05504650 1.44511106
0.05506751 1.44500814
0.05508851 1.44490524
0.05510951 1.44480235
0.05513051 1.44469949
0.05515152 1.44459665
0.05517252 1.44449383
0.05519352 1.44439103
0.05521452 1.44428825
0.05523552 1.44418548
0.05525653 1.44408274
0.05527753 1.44398002
0.05529853 1.44387732
0.05531953 1.44377465
0.05534053 1.44367199
0.05536154 1.44356935
0.05538254 1.44346673
0.05540354 1.44336413
0.05542454 1.44326155
0.05544554 1.44315900
0.05546655 1.44305646
0.05548755 1.44295394
0.05550855 1.44285144
0.05552955 1.44274897
0.05555056 1.44264651
0.05557156 1.44254407
0.05559256 1.44244166
0.05561356 1.44233926
0.05563456 1.44223688
0.05565557 1.44213453
0.05567657 1.44203219
0.05569757 1.44192987
0.05571857 1.44182758
0.05573957 1.44172530
0.05576058 1.44162305
0.05578158 1.44152081
0.05580258 1.44141859
0.05582358 1.44131640
0.05584458 1.44121422
0.05586559 1.44111207
0.05588659 1.44100993
0.05590759 1.44090781
0.05592859 1.44080572
0.05594959 1.44070364
0.05597060 1.44060159
0.05599160 1.44049955
0.05601260 1.44039753
0.05603360 1.44029554
0.05605461 1.44019356
0.05607561 1.44009160
0.05609661 1.43998967
0.05611761 1.43988775
0.05613861 1.43978585
0.05615962 1.43968398
0.05618062 1.43958212
0.05620162 1.43948028
0.05622262 1.43937846
0.05624362 1.43927667
0.05626463 1.43917489
0.05628563 1.43907313
0.05630663 1.43897139
0.05632763 1.43886967
0.05634863 1.43876797
0.05636964 1.43866629
0.05639064 1.43856463
0.05641164 1.43846299
0.05643264 1.43836137
0.05645365 1.43825977
0.05647465 1.43815819
0.05649565 1.43805663
0.05651665 1.43795509
0.05653765 1.43785357
0.05655866 1.43775206
0.05657966 1.43765058
0.05660066 1.43754912
0.05662166 1.43744768
0.05664266 1.43734625
0.05666367 1.43724485
0.05668467 1.43714346
0.05670567 1.43704210
0.05672667 1.43694075
0.05674767 1.43683943
0.05676868 1.43673812
0.05678968 1.43663683
0.05681068 1.43653556
0.05683168 1.43643432
0.05685269 1.43633309
0.05687369 1.43623188
0.05689469 1.43613069
0.05691569 1.43602952
0.05693669 1.43592837
0.05695770 1.43582724
0.05697870 1.43572612
0.05699970 1.43562503
0.05702070 1.43552396
0.05704170 1.43542290
0.05706271 1.43532187
0.05708371 1.43522086
0.05710471 1.43511986
0.05712571 1.43501888
0.05714671 1.43491793
0.05716772 1.43481699
0.05718872 1.43471607
0.05720972 1.43461517
0.05723072 1.43451429
0.05725173 1.43441343
0.05727273 1.43431259
0.05729373 1.43421177
0.05731473 1.43411097
0.05733573 1.43401018
0.05735674 1.43390942
0.05737774 1.43380867
0.05739874 1.43370795
0.05741974 1.43360724
0.05744074 1.43350655
0.05746175 1.43340588
0.05748275 1.43330523
0.05750375 1.43320460
0.05752475 1.43310399
0.05754575 1.43300340
0.05756676 1.43290283
0.05758776 1.43280228
0.05760876 1.43270174
0.05762976 1.43260123
0.05765077 1.43250073
0.05767177 1.43240025
0.05769277 1.43229980
0.05771377 1.43219936
0.05773477 1.43209894
0.05775578 1.43199854
0.05777678 1.43189815
0.05779778 1.43179779
0.05781878 1.43169745
0.05783978 1.43159712
0.05786079 1.43149682
0.05788179 1.43139653
0.05790279 1.43129626
0.05792379 1.43119601
0.05794479 1.43109578
0.05796580 1.43099557
0.05798680 1.43089538
0.05800780 1.43079521
0.05802880 1.43069505
0.05804980 1.43059492
0.05807081 1.43049480
0.05809181 1.43039470
0.05811281 1.43029462
0.05813381 1.43019456
0.05815482 1.43009452
0.05817582 1.42999450
0.05819682 1.42989450
0.05821782 1.42979451
0.05823882 1.42969454
0.05825983 1.42959460
0.05828083 1.42949467
0.05830183 1.42939476
0.05832283 1.42929487
0.05834383 1.42919500
0.05836484 1.42909514
0.05838584 1.42899531
0.05840684 1.42889549
0.05842784 1.42879569
0.05844884 1.42869592
0.05846985 1.42859616
0.05849085 1.42849642
0.05851185 1.42839669
0.05853285 1.42829699
0.05855386 1.42819730
0.05857486 1.42809764
0.05859586 1.42799799
0.05861686 1.42789836
0.05863786 1.42779875
0.05865887 1.42769916
0.05867987 1.42759958
0.05870087 1.42750003
0.05872187 1.42740049
0.05874287 1.42730097
0.05876388 1.42720148
0.05878488 1.42710199
0.05880588 1.42700253
0.05882688 1.42690309
0.05884788 1.42680366
0.05886889 1.42670426
0.05888989 1.42660487
0.05891089 1.42650550
0.05893189 1.42640615
0.05895290 1.42630682
0.05897390 1.42620750
0.05899490 1.42610821
0.05901590 1.42600893
0.05903690 1.42590967
0.05905791 1.42581043
0.05907891 1.42571121
0.05909991 1.42561200
0.05912091 1.42551282
0.05914191 1.42541365
0.05916292 1.42531450
0.05918392 1.42521537
0.05920492 1.42511626
0.05922592 1.42501717
0.05924692 1.42491809
0.05926793 1.42481903
0.05928893 1.42471999
0.05930993 1.42462097
0.05933093 1.42452197
0.05935194 1.42442299
0.05937294 1.42432402
0.05939394 1.42422508
0.05941494 1.42412615
0.05943594 1.42402724
0.05945695 1.42392834
0.05947795 1.42382947
0.05949895 1.42373061
0.05951995 1.42363178
0.05954095 1.42353296
0.05956196 1.42343415
0.05958296 1.42333537
0.05960396 1.42323661
0.05962496 1.42313786
0.05964596 1.42303913
0.05966697 1.42294042
0.05968797 1.42284173
0.05970897 1.42274305
0.05972997 1.42264440
0.05975098 1.42254576
0.05977198 1.42244714
0.05979298 1.42234854
0.05981398 1.42224995
0.05983498 1.42215139
0.05985599 1.42205284
0.05987699 1.42195431
0.05989799 1.42185580
0.05991899 1.42175730
0.05993999 1.42165883
0.05996100 1.42156037
0.05998200 1.42146193
0.06000300 1.42136351
0.06002400 1.42126510
0.06004500 1.42116672
0.06006601 1.42106835
0.06008701 1.42097000
0.06010801 1.42087167
0.06012901 1.42077335
0.06015002 1.42067506
0.06017102 1.42057678
0.06019202 1.42047852
0.06021302 1.42038028
0.06023402 1.42028205
0.06025503 1.42018384
0.06027603 1.42008566
0.06029703 1.41998749
0.06031803 1.41988933
0.06033903 1.41979120
0.06036004 1.41969308
0.06038104 1.41959498
0.06040204 1.41949690
0.06042304 1.41939883
0.06044404 1.41930079
0.06046505 1.41920276
0.06048605 1.41910475
0.06050705 1.41900676
0.06052805 1.41890878
0.06054905 1.41881082
0.06057006 1.41871288
0.06059106 1.41861496
0.06061206 1.41851706
0.06063306 1.41841917
0.06065407 1.41832130
0.06067507 1.41822345
0.06069607 1.41812562
0.06071707 1.41802780
0.06073807 1.41793000
0.06075908 1.41783222
0.06078008 1.41773446
0.06080108 1.41763672
0.06082208 1.41753899
0.06084308 1.41744128
0.06086409 1.41734359
0.06088509 1.41724591
0.06090609 1.41714825
0.06092709 1.41705062
0.06094809 1.41695299
0.06096910 1.41685539
0.06099010 1.41675780
0.06101110 1.41666023
0.06103210 1.41656268
0.06105311 1.41646515
0.06107411 1.41636763
0.06109511 1.41627013
0.06111611 1.41617265
0.06113711 1.41607519
0.06115812 1.41597774
0.06117912 1.41588031
0.06120012 1.41578290
0.06122112 1.41568550
0.06124212 1.41558813
0.06126313 1.41549077
0.06128413 1.41539343
0.06130513 1.41529610
0.06132613 1.41519879
0.06134713 1.41510151
0.06136814 1.41500423
0.06138914 1.41490698
0.06141014 1.41480974
0.06143114 1.41471252
0.06145215 1.41461532
0.06147315 1.41451813
0.06149415 1.41442096
0.06151515 1.41432381
0.06153615 1.41422668
0.06155716 1.41412956
0.06157816 1.41403247
0.06159916 1.41393538
0.06162016 1.41383832
0.06164116 1.41374127
0.06166217 1.41364424
0.06168317 1.41354723
0.06170417 1.41345024
0.06172517 1.41335326
0.06174617 1.41325630
0.06176718 1.41315936
0.06178818 1.41306243
0.06180918 1.41296552
0.06183018 1.41286863
0.06185119 1.41277175
0.06187219 1.41267490
0.06189319 1.41257806
0.06191419 1.41248123
0.06193519 1.41238443
0.06195620 1.41228764
0.06197720 1.41219087
0.06199820 1.41209411
0.06201920 1.41199738
0.06204020 1.41190066
0.06206121 1.41180395
0.06208221 1.41170727
0.06210321 1.41161060
0.06212421 1.41151395
0.06214521 1.41141731
0.06216622 1.41132070
0.06218722 1.41122410
0.06220822 1.41112751
0.06222922 1.41103095
0.06225023 1.41093440
0.06227123 1.41083786
0.06229223 1.41074135
0.06231323 1.41064485
0.06233423 1.41054837
0.06235524 1.41045190
0.06237624 1.41035546
0.06239724 1.41025903
0.06241824 1.41016261
0.06243924 1.41006622
0.06246025 1.40996984
0.06248125 1.40987348
0.06250225 1.40977713
0.06252325 1.40968080
0.06254425 1.40958449
0.06256526 1.40948819
0.06258626 1.40939192
0.06260726 1.40929566
0.06262826 1.40919941
0.06264926 1.40910318
0.06267027 1.40900697
0.06269127 1.40891078
0.06271227 1.40881460
0.06273327 1.40871844
0.06275428 1.40862230
0.06277528 1.40852618
0.06279628 1.40843007
0.06281728 1.40833397
0.06283828 1.40823790
0.06285929 1.40814184
0.06288029 1.40804580
0.06290129 1.40794977
0.06292229 1.40785376
0.06294329 1.40775777
0.06296430 1.40766180
0.06298530 1.40756584
0.06300630 1.40746990
0.06302730 1.40737397
0.06304830 1.40727806
0.06306931 1.40718217
0.06309031 1.40708630
0.06311131 1.40699044
0.06313231 1.40689460
0.06315332 1.40679877
0.06317432 1.40670296
0.06319532 1.40660717
0.06321632 1.40651140
0.06323732 1.40641564
0.06325833 1.40631990
0.06327933 1.40622417
0.06330033 1.40612847
0.06332133 1.40603277
0.06334233 1.40593710
0.06336334 1.40584144
0.06338434 1.40574580
0.06340534 1.40565017
0.06342634 1.40555457
0.06344734 1.40545897
0.06346835 1.40536340
0.06348935 1.40526784
0.06351035 1.40517230
0.06353135 1.40507677
0.06355236 1.40498126
0.06357336 1.40488577
0.06359436 1.40479029
0.06361536 1.40469483
0.06363636 1.40459939
0.06365737 1.40450396
0.06367837 1.40440855
0.06369937 1.40431316
0.06372037 1.40421778
0.06374137 1.40412242
0.06376238 1.40402707
0.06378338 1.40393175
0.06380438 1.40383643
0.06382538 1.40374114
0.06384638 1.40364586
0.06386739 1.40355060
0.06388839 1.40345535
0.06390939 1.40336012
0.06393039 1.40326491
0.06395140 1.40316971
0.06397240 1.40307453
0.06399340 1.40297937
0.06401440 1.40288422
0.06403540 1.40278909
0.06405641 1.40269397
0.06407741 1.40259887
0.06409841 1.40250379
0.06411941 1.40240872
0.06414041 1.40231367
0.06416142 1.40221864
0.06418242 1.40212362
0.06420342 1.40202862
0.06422442 1.40193364
0.06424542 1.40183867
0.06426643 1.40174372
0.06428743 1.40164878
0.06430843 1.40155386
0.06432943 1.40145896
0.06435044 1.40136407
0.06437144 1.40126920
0.06439244 1.40117434
0.06441344 1.40107950
0.06443444 1.40098468
0.06445545 1.40088988
0.06447645 1.40079509
0.06449745 1.40070031
0.06451845 1.40060555
0.06453945 1.40051081
0.06456046 1.40041609
0.06458146 1.40032138
0.06460246 1.40022668
0.06462346 1.40013201
0.06464446 1.40003734
0.06466547 1.39994270
0.06468647 1.39984807
0.06470747 1.39975346
0.06472847 1.39965886
0.06474947 1.39956428
0.06477048 1.39946972
0.06479148 1.39937517
0.06481248 1.39928064
0.06483348 1.39918612
0.06485449 1.39909162
0.06487549 1.39899713
0.06489649 1.39890267
0.06491749 1.39880821
0.06493849 1.39871378
0.06495950 1.39861936
0.06498050 1.39852495
0.06500150 1.39843056
0.06502250 1.39833619
0.06504350 1.39824183
0.06506451 1.39814749
0.06508551 1.39805317
0.06510651 1.39795886
0.06512751 1.39786457
0.06514851 1.39777029
0.06516952 1.39767603
0.06519052 1.39758179
0.06521152 1.39748756
0.06523252 1.39739334
0.06525353 1.39729915
0.06527453 1.39720497
0.06529553 1.39711080
0.06531653 1.39701665
0.06533753 1.39692252
0.06535854 1.39682840
0.06537954 1.39673430
0.06540054 1.39664021
0.06542154 1.39654614
0.06544254 1.39645209
0.06546355 1.39635805
0.06548455 1.39626402
0.06550555 1.39617002
0.06552655 1.39607603
0.06554755 1.39598205
0.06556856 1.39588809
0.06558956 1.39579415
0.06561056 1.39570022
0.06563156 1.39560631
0.06565257 1.39551241
0.06567357 1.39541853
0.06569457 1.39532466
0.06571557 1.39523081
0.06573657 1.39513698
0.06575758 1.39504316
0.06577858 1.39494936
0.06579958 1.39485557
0.06582058 1.39476180
0.06584158 1.39466805
0.06586259 1.39457431
0.06588359 1.39448058
0.06590459 1.39438687
0.06592559 1.39429318
0.06594659 1.39419950
0.06596760 1.39410584
0.06598860 1.39401220
0.06600960 1.39391857
0.06603060 1.39382495
0.06605161 1.39373135
0.06607261 1.39363777
0.06609361 1.39354420
0.06611461 1.39345065
0.06613561 1.39335711
0.06615662 1.39326359
0.06617762 1.39317009
0.06619862 1.39307660
0.06621962 1.39298312
0.06624062 1.39288967
0.06626163 1.39279622
0.06628263 1.39270279
0.06630363 1.39260938
0.06632463 1.39251599
0.06634563 1.39242260
0.06636664 1.39232924
0.06638764 1.39223589
0.06640864 1.39214255
0.06642964 1.39204924
0.06645065 1.39195593
0.06647165 1.39186264
0.06649265 1.39176937
0.06651365 1.39167611
0.06653465 1.39158287
0.06655566 1.39148964
0.06657666 1.39139643
0.06659766 1.39130324
0.06661866 1.39121006
0.06663966 1.39111689
0.06666067 1.39102374
0.06668167 1.39093061
0.06670267 1.39083749
0.06672367 1.39074439
0.06674467 1.39065130
0.06676568 1.39055823
0.06678668 1.39046517
0.06680768 1.39037213
0.06682868 1.39027910
0.06684968 1.39018609
0.06687069 1.39009310
0.06689169 1.39000011
0.06691269 1.38990715
0.06693369 1.38981420
0.06695470 1.38972127
0.06697570 1.38962835
0.06699670 1.38953544
0.06701770 1.38944255
0.06703870 1.38934968
0.06705971 1.38925682
0.06708071 1.38916398
0.06710171 1.38907115
0.06712271 1.38897834
0.06714371 1.38888554
0.06716472 1.38879276
0.06718572 1.38869999
0.06720672 1.38860724
0.06722772 1.38851450
0.06724872 1.38842178
0.06726973 1.38832908
0.06729073 1.38823639
0.06731173 1.38814371
0.06733273 1.38805105
0.06735374 1.38795841
0.06737474 1.38786578
0.06739574 1.38777316
0.06741674 1.38768056
0.06743774 1.38758798
0.06745875 1.38749541
0.06747975 1.38740285
0.06750075 1.38731031
0.06752175 1.38721779
0.06754275 1.38712528
0.06756376 1.38703279
0.06758476 1.38694031
0.06760576 1.38684784
0.06762676 1.38675539
0.06764776 1.38666296
0.06766877 1.38657054
0.06768977 1.38647814
0.06771077 1.38638575
0.06773177 1.38629338
0.06775278 1.38620102
0.06777378 1.38610868
0.06779478 1.38601635
0.06781578 1.38592403
0.06783678 1.38583174
0.06785779 1.38573945
0.06787879 1.38564718
0.06789979 1.38555493
0.06792079 1.38546269
0.06794179 1.38537047
0.06796280 1.38527826
0.06798380 1.38518607
0.06800480 1.38509389
0.06802580 1.38500172
0.06804680 1.38490958
0.06806781 1.38481744
0.06808881 1.38472532
0.06810981 1.38463322
0.06813081 1.38454113
0.06815182 1.38444906
0.06817282 1.38435700
0.06819382 1.38426495
0.06821482 1.38417292
0.06823582 1.38408091
0.06825683 1.38398891
0.06827783 1.38389692
0.06829883 1.38380495
0.06831983 1.38371300
0.06834083 1.38362106
0.06836184 1.38352913
0.06838284 1.38343722
0.06840384 1.38334533
0.06842484 1.38325345
0.06844584 1.38316158
0.06846685 1.38306973
0.06848785 1.38297789
0.06850885 1.38288607
0.06852985 1.38279426
0.06855086 1.38270247
0.06857186 1.38261069
0.06859286 1.38251893
0.06861386 1.38242718
0.06863486 1.38233545
0.06865587 1.38224373
0.06867687 1.38215203
0.06869787 1.38206034
0.06871887 1.38196867
0.06873987 1.38187701
0.06876088 1.38178536
0.06878188 1.38169373
0.06880288 1.38160212
0.06882388 1.38151052
0.06884488 1.38141893
0.06886589 1.38132736
0.06888689 1.38123580
0.06890789 1.38114426
0.06892889 1.38105273
0.06894989 1.38096122
0.06897090 1.38086972
0.06899190 1.38077824
0.06901290 1.38068677
0.06903390 1.38059532
0.06905491 1.38050388
0.06907591 1.38041245
0.06909691 1.38032104
0.06911791 1.38022964
0.06913891 1.38013826
0.06915992 1.38004690
0.06918092 1.37995555
0.06920192 1.37986421
0.06922292 1.37977289
0.06924392 1.37968158
0.06926493 1.37959028
0.06928593 1.37949900
0.06930693 1.37940774
0.06932793 1.37931649
0.06934893 1.37922525
0.06936994 1.37913403
0.06939094 1.37904283
0.06941194 1.37895163
0.06943294 1.37886046
0.06945395 1.37876929
0.06947495 1.37867814
0.06949595 1.37858701
0.06951695 1.37849589
0.06953795 1.37840479
0.06955896 1.37831370
0.06957996 1.37822262
0.06960096 1.37813156
0.06962196 1.37804051
0.06964296 1.37794948
0.06966397 1.37785846
0.06968497 1.37776745
0.06970597 1.37767647
0.06972697 1.37758549
0.06974797 1.37749453
0.06976898 1.37740358
0.06978998 1.37731265
0.06981098 1.37722173
0.06983198 1.37713083
0.06985299 1.37703994
0.06987399 1.37694907
0.06989499 1.37685821
0.06991599 1.37676736
0.06993699 1.37667653
0.06995800 1.37658571
0.06997900 1.37649491
0.07000000 1.37640412
0.07002100 1.37631335
0.07004200 1.37622259
0.07006301 1.37613184
0.07008401 1.37604111
0.07010501 1.37595039
0.07012601 1.37585969
0.07014701 1.37576900
0.07016802 1.37567833
0.07018902 1.37558767
0.07021002 1.37549702
0.07023102 1.37540639
0.07025203 1.37531577
0.07027303 1.37522517
0.07029403 1.37513458
0.07031503 1.37504401
0.07033603 1.37495345
0.07035704 1.37486290
0.07037804 1.37477237
0.07039904 1.37468185
0.07042004 1.37459135
0.07044104 1.37450086
0.07046205 1.37441039
0.07048305 1.37431993
0.07050405 1.37422948
0.07052505 1.37413905
0.07054605 1.37404863
0.07056706 1.37395823
0.07058806 1.37386784
0.07060906 1.37377746
0.07063006 1.37368710
0.07065107 1.37359675
0.07067207 1.37350642
0.07069307 1.37341610
0.07071407 1.37332579
0.07073507 1.37323550
0.07075608 1.37314523
0.07077708 1.37305496
0.07079808 1.37296471
0.07081908 1.37287448
0.07084008 1.37278426
0.07086109 1.37269405
0.07088209 1.37260386
0.07090309 1.37251368
0.07092409 1.37242352
0.07094509 1.37233337
0.07096610 1.37224323
0.07098710 1.37215311
0.07100810 1.37206300
0.07102910 1.37197291
0.07105011 1.37188283
0.07107111 1.37179276
0.07109211 1.37170271
0.07111311 1.37161267
0.07113411 1.37152265
0.07115512 1.37143264
0.07117612 1.37134264
0.07119712 1.37125266
0.07121812 1.37116269
0.07123912 1.37107274
0.07126013 1.37098280
0.07128113 1.37089287
0.07130213 1.37080296
0.07132313 1.37071306
0.07134413 1.37062318
0.07136514 1.37053330
0.07138614 1.37044345
0.07140714 1.37035361
0.07142814 1.37026378
0.07144914 1.37017396
0.07147015 1.37008416
0.07149115 1.36999437
0.07151215 1.36990460
0.07153315 1.36981484
0.07155416 1.36972510
0.07157516 1.36963536
0.07159616 1.36954565
0.07161716 1.36945594
0.07163816 1.36936625
0.07165917 1.36927658
0.07168017 1.36918691
0.07170117 1.36909727
0.07172217 1.36900763
0.07174317 1.36891801
0.07176418 1.36882840
0.07178518 1.36873881
0.07180618 1.36864923
0.07182718 1.36855966
0.07184818 1.36847011
0.07186919 1.36838057
0.07189019 1.36829105
0.07191119 1.36820154
0.07193219 1.36811204
0.07195320 1.36802256
0.07197420 1.36793309
0.07199520 1.36784363
0.07201620 1.36775419
0.07203720 1.36766476
0.07205821 1.36757535
0.07207921 1.36748595
0.07210021 1.36739656
0.07212121 1.36730719
0.07214221 1.36721783
0.07216322 1.36712848
0.07218422 1.36703915
0.07220522 1.36694983
0.07222622 1.36686053
0.07224722 1.36677124
0.07226823 1.36668196
0.07228923 1.36659270
0.07231023 1.36650345
0.07233123 1.36641421
0.07235224 1.36632499
0.07237324 1.36623578
0.07239424 1.36614658
0.07241524 1.36605740
0.07243624 1.36596823
0.07245725 1.36587908
0.07247825 1.36578994
0.07249925 1.36570081
0.07252025 1.36561170
0.07254125 1.36552260
0.07256226 1.36543351
0.07258326 1.36534444
0.07260426 1.36525538
0.07262526 1.36516633
0.07264626 1.36507730
0.07266727 1.36498828
0.07268827 1.36489927
0.07270927 1.36481028
0.07273027 1.36472130
0.07275128 1.36463234
0.07277228 1.36454339
0.07279328 1.36445445
0.07281428 1.36436553
0.07283528 1.36427662
0.07285629 1.36418772
0.07287729 1.36409884
0.07289829 1.36400997
0.07291929 1.36392111
0.07294029 1.36383227
0.07296130 1.36374344
0.07298230 1.36365462
0.07300330 1.36356582
0.07302430 1.36347703
0.07304530 1.36338825
0.07306631 1.36329949
0.07308731 1.36321074
0.07310831 1.36312201
0.07312931 1.36303329
0.07315032 1.36294458
0.07317132 1.36285588
0.07319232 1.36276720
0.07321332 1.36267853
0.07323432 1.36258988
0.07325533 1.36250124
0.07327633 1.36241261
0.07329733 1.36232399
0.07331833 1.36223539
0.07333933 1.36214680
0.07336034 1.36205823
0.07338134 1.36196967
0.07340234 1.36188112
0.07342334 1.36179259
0.07344434 1.36170407
0.07346535 1.36161556
0.07348635 1.36152706
0.07350735 1.36143858
0.07352835 1.36135011
0.07354935 1.36126166
0.07357036 1.36117322
0.07359136 1.36108479
0.07361236 1.36099638
0.07363336 1.36090798
0.07365437 1.36081959
0.07367537 1.36073121
0.07369637 1.36064285
0.07371737 1.36055450
0.07373837 1.36046617
0.07375938 1.36037785
0.07378038 1.36028954
0.07380138 1.36020124
0.07382238 1.36011296
0.07384338 1.36002469
0.07386439 1.35993644
0.07388539 1.35984820
0.07390639 1.35975997
0.07392739 1.35967175
0.07394839 1.35958355
0.07396940 1.35949536
0.07399040 1.35940718
0.07401140 1.35931902
0.07403240 1.35923087
0.07405341 1.35914274
0.07407441 1.35905461
0.07409541 1.35896650
0.07411641 1.35887841
0.07413741 1.35879032
0.07415842 1.35870225
0.07417942 1.35861419
0.07420042 1.35852615
0.07422142 1.35843812
0.07424242 1.35835010
0.07426343 1.35826210
0.07428443 1.35817410
0.07430543 1.35808612
0.07432643 1.35799816
0.07434743 1.35791021
0.07436844 1.35782227
0.07438944 1.35773434
0.07441044 1.35764643
0.07443144 1.35755853
0.07445245 1.35747064
0.07447345 1.35738277
0.07449445 1.35729491
0.07451545 1.35720706
0.07453645 1.35711922
0.07455746 1.35703140
0.07457846 1.35694359
0.07459946 1.35685580
0.07462046 1.35676802
0.07464146 1.35668025
0.07466247 1.35659249
0.07468347 1.35650475
0.07470447 1.35641702
0.07472547 1.35632930
0.07474647 1.35624160
0.07476748 1.35615390
0.07478848 1.35606623
0.07480948 1.35597856
0.07483048 1.35589091
0.07485149 1.35580327
0.07487249 1.35571564
0.07489349 1.35562803
0.07491449 1.35554043
0.07493549 1.35545284
0.07495650 1.35536527
0.07497750 1.35527771
0.07499850 1.35519016
0.07501950 1.35510262
0.07504050 1.35501510
0.07506151 1.35492759
0.07508251 1.35484009
0.07510351 1.35475261
0.07512451 1.35466514
0.07514551 1.35457768
0.07516652 1.35449023
0.07518752 1.35440280
0.07520852 1.35431538
0.07522952 1.35422797
0.07525053 1.35414058
0.07527153 1.35405320
0.07529253 1.35396583
0.07531353 1.35387848
0.07533453 1.35379114
0.07535554 1.35370381
0.07537654 1.35361649
0.07539754 1.35352919
0.07541854 1.35344189
0.07543954 1.35335462
0.07546055 1.35326735
0.07548155 1.35318010
0.07550255 1.35309286
0.07552355 1.35300563
0.07554455 1.35291842
0.07556556 1.35283122
0.07558656 1.35274403
0.07560756 1.35265685
0.07562856 1.35256969
0.07564956 1.35248254
0.07567057 1.35239540
0.07569157 1.35230828
0.07571257 1.35222117
0.07573357 1.35213407
0.07575458 1.35204698
0.07577558 1.35195991
0.07579658 1.35187285
0.07581758 1.35178580
0.07583858 1.35169876
0.07585959 1.35161174
0.07588059 1.35152473
0.07590159 1.35143774
0.07592259 1.35135075
0.07594359 1.35126378
0.07596460 1.35117682
0.07598560 1.35108987
0.07600660 1.35100294
0.07602760 1.35091602
0.07604860 1.35082911
0.07606961 1.35074222
0.07609061 1.35065533
0.07611161 1.35056846
0.07613261 1.35048161
0.07615362 1.35039476
0.07617462 1.35030793
0.07619562 1.35022111
0.07621662 1.35013430
0.07623762 1.35004751
0.07625863 1.34996073
0.07627963 1.34987396
0.07630063 1.34978720
0.07632163 1.34970046
0.07634263 1.34961373
0.07636364 1.34952701
0.07638464 1.34944030
0.07640564 1.34935361
0.07642664 1.34926693
0.07644764 1.34918026
0.07646865 1.34909360
0.07648965 1.34900696
0.07651065 1.34892033
0.07653165 1.34883371
0.07655266 1.34874711
0.07657366 1.34866051
0.07659466 1.34857393
0.07661566 1.34848737
0.07663666 1.34840081
0.07665767 1.34831427
0.07667867 1.34822774
0.07669967 1.34814122
0.07672067 1.34805472
0.07674167 1.34796822
0.07676268 1.34788174
0.07678368 1.34779528
0.07680468 1.34770882
0.07682568 1.34762238
0.07684668 1.34753595
0.07686769 1.34744953
0.07688869 1.34736312
0.07690969 1.34727673
0.07693069 1.34719035
0.07695170 1.34710398
0.07697270 1.34701763
0.07699370 1.34693129
0.07701470 1.34684496
0.07703570 1.34675864
0.07705671 1.34667233
0.07707771 1.34658604
0.07709871 1.34649976
0.07711971 1.34641349
0.07714071 1.34632723
0.07716172 1.34624099
0.07718272 1.34615476
0.07720372 1.34606854
0.07722472 1.34598234
0.07724572 1.34589614
0.07726673 1.34580996
0.07728773 1.34572379
0.07730873 1.34563763
0.07732973 1.34555149
0.07735074 1.34546536
0.07737174 1.34537924
0.07739274 1.34529313
0.07741374 1.34520704
0.07743474 1.34512095
0.07745575 1.34503488
0.07747675 1.34494883
0.07749775 1.34486278
0.07751875 1.34477675
0.07753975 1.34469073
0.07756076 1.34460472
0.07758176 1.34451872
0.07760276 1.34443274
0.07762376 1.34434677
0.07764476 1.34426081
0.07766577 1.34417486
0.07768677 1.34408893
0.07770777 1.34400300
0.07772877 1.34391709
0.07774977 1.34383120
0.07777078 1.34374531
0.07779178 1.34365944
0.07781278 1.34357358
0.07783378 1.34348773
0.07785479 1.34340189
0.07787579 1.34331607
0.07789679 1.34323026
0.07791779 1.34314446
0.07793879 1.34305867
0.07795980 1.34297289
0.07798080 1.34288713
0.07800180 1.34280138
0.07802280 1.34271564
0.07804380 1.34262991
0.07806481 1.34254420
0.07808581 1.34245850
0.07810681 1.34237281
0.07812781 1.34228713
0.07814881 1.34220146
0.07816982 1.34211581
0.07819082 1.34203017
0.07821182 1.34194454
0.07823282 1.34185892
0.07825383 1.34177332
0.07827483 1.34168773
0.07829583 1.34160215
0.07831683 1.34151658
0.07833783 1.34143102
0.07835884 1.34134548
0.07837984 1.34125995
0.07840084 1.34117443
0.07842184 1.34108892
0.07844284 1.34100342
0.07846385 1.34091794
0.07848485 1.34083247
0.07850585 1.34074701
0.07852685 1.34066156
0.07854785 1.34057613
0.07856886 1.34049071
0.07858986 1.34040529
0.07861086 1.34031990
0.07863186 1.34023451
0.07865287 1.34014913
0.07867387 1.34006377
0.07869487 1.33997842
0.07871587 1.33989308
0.07873687 1.33980776
0.07875788 1.33972244
0.07877888 1.33963714
0.07879988 1.33955185
0.07882088 1.33946657
0.07884188 1.33938131
0.07886289 1.33929605
0.07888389 1.33921081
0.07890489 1.33912558
0.07892589 1.33904036
0.07894689 1.33895516
0.07896790 1.33886996
0.07898890 1.33878478
0.07900990 1.33869961
0.07903090 1.33861445
0.07905191 1.33852931
0.07907291 1.33844417
0.07909391 1.33835905
0.07911491 1.33827394
0.07913591 1.33818884
0.07915692 1.33810375
0.07917792 1.33801868
0.07919892 1.33793362
0.07921992 1.33784857
0.07924092 1.33776353
0.07926193 1.33767850
0.07928293 1.33759349
0.07930393 1.33750848
0.07932493 1.33742349
0.07934593 1.33733851
0.07936694 1.33725355
0.07938794 1.33716859
0.07940894 1.33708365
0.07942994 1.33699872
0.07945095 1.33691380
0.07947195 1.33682889
0.07949295 1.33674400
0.07951395 1.33665911
0.07953495 1.33657424
0.07955596 1.33648938
0.07957696 1.33640453
0.07959796 1.33631969
0.07961896 1.33623487
0.07963996 1.33615006
0.07966097 1.33606526
0.07968197 1.33598047
0.07970297 1.33589569
0.07972397 1.33581093
0.07974497 1.33572617
0.07976598 1.33564143
0.07978698 1.33555670
0.07980798 1.33547198
0.07982898 1.33538728
0.07984998 1.33530258
0.07987099 1.33521790
0.07989199 1.33513323
0.07991299 1.33504857
0.07993399 1.33496392
0.07995500 1.33487929
0.07997600 1.33479466
0.07999700 1.33471005
0.08001800 1.33462545
0.08003900 1.33454086
0.08006001 1.33445629
0.08008101 1.33437172
0.08010201 1.33428717
0.08012301 1.33420263
0.08014401 1.33411810
0.08016502 1.33403358
0.08018602 1.33394907
0.08020702 1.33386458
0.08022802 1.33378010
0.08024902 1.33369563
0.08027003 1.33361117
0.08029103 1.33352672
0.08031203 1.33344228
0.08033303 1.33335786
0.08035404 1.33327345
0.08037504 1.33318905
0.08039604 1.33310466
0.08041704 1.33302028
0.08043804 1.33293591
0.08045905 1.33285156
0.08048005 1.33276722
0.08050105 1.33268289
0.08052205 1.33259857
0.08054305 1.33251426
0.08056406 1.33242996
0.08058506 1.33234568
0.08060606 1.33226141
0.08062706 1.33217715
0.08064806 1.33209290
0.08066907 1.33200866
0.08069007 1.33192443
0.08071107 1.33184022
0.08073207 1.33175602
0.08075308 1.33167183
0.08077408 1.33158765
0.08079508 1.33150348
0.08081608 1.33141932
0.08083708 1.33133518
0.08085809 1.33125104
0.08087909 1.33116692
0.08090009 1.33108281
0.08092109 1.33099871
0.08094209 1.33091463
0.08096310 1.33083055
0.08098410 1.33074649
0.08100510 1.33066244
0.08102610 1.33057840
0.08104710 1.33049437
0.08106811 1.33041035
0.08108911 1.33032634
0.08111011 1.33024235
0.08113111 1.33015837
0.08115212 1.33007439
0.08117312 1.32999043
0.08119412 1.32990649
0.08121512 1.32982255
0.08123612 1.32973862
0.08125713 1.32965471
0.08127813 1.32957081
0.08129913 1.32948692
0.08132013 1.32940304
0.08134113 1.32931917
0.08136214 1.32923531
0.08138314 1.32915147
0.08140414 1.32906764
0.08142514 1.32898381
0.08144614 1.32890000
0.08146715 1.32881620
0.08148815 1.32873242
0.08150915 1.32864864
0.08153015 1.32856488
0.08155116 1.32848112
0.08157216 1.32839738
0.08159316 1.32831365
0.08161416 1.32822993
0.08163516 1.32814622
0.08165617 1.32806253
0.08167717 1.32797884
0.08169817 1.32789517
0.08171917 1.32781151
0.08174017 1.32772786
0.08176118 1.32764422
0.08178218 1.32756059
0.08180318 1.32747698
0.08182418 1.32739337
0.08184518 1.32730978
0.08186619 1.32722619
0.08188719 1.32714262
0.08190819 1.32705906
0.08192919 1.32697552
0.08195020 1.32689198
0.08197120 1.32680846
0.08199220 1.32672494
0.08201320 1.32664144
0.08203420 1.32655795
0.08205521 1.32647447
0.08207621 1.32639100
0.08209721 1.32630754
0.08211821 1.32622410
0.08213921 1.32614066
0.08216022 1.32605724
0.08218122 1.32597383
0.08220222 1.32589043
0.08222322 1.32580704
0.08224422 1.32572366
0.08226523 1.32564029
0.08228623 1.32555694
0.08230723 1.32547359
0.08232823 1.32539026
0.08234923 1.32530694
0.08237024 1.32522363
0.08239124 1.32514033
0.08241224 1.32505704
0.08243324 1.32497376
0.08245425 1.32489050
0.08247525 1.32480725
0.08249625 1.32472400
0.08251725 1.32464077
0.08253825 1.32455755
0.08255926 1.32447434
0.08258026 1.32439114
0.08260126 1.32430796
0.08262226 1.32422478
0.08264326 1.32414162
0.08266427 1.32405847
0.08268527 1.32397532
0.08270627 1.32389219
0.08272727 1.32380907
0.08274827 1.32372597
0.08276928 1.32364287
0.08279028 1.32355978
0.08281128 1.32347671
0.08283228 1.32339365
0.08285329 1.32331059
0.08287429 1.32322755
0.08289529 1.32314452
0.08291629 1.32306151
0.08293729 1.32297850
0.08295830 1.32289550
0.08297930 1.32281252
0.08300030 1.32272954
0.08302130 1.32264658
0.08304230 1.32256363
0.08306331 1.32248069
0.08308431 1.32239776
0.08310531 1.32231484
0.08312631 1.32223193
0.08314731 1.32214904
0.08316832 1.32206615
0.08318932 1.32198328
0.08321032 1.32190042
0.08323132 1.32181756
0.08325233 1.32173472
0.08327333 1.32165189
0.08329433 1.32156908
0.08331533 1.32148627
0.08333633 1.32140347
0.08335734 1.32132069
0.08337834 1.32123791
0.08339934 1.32115515
0.08342034 1.32107240
0.08344134 1.32098966
0.08346235 1.32090693
0.08348335 1.32082421
0.08350435 1.32074150
0.08352535 1.32065881
0.08354635 1.32057612
0.08356736 1.32049345
0.08358836 1.32041078
0.08360936 1.32032813
0.08363036 1.32024549
0.08365137 1.32016286
0.08367237 1.32008024
0.08369337 1.31999763
0.08371437 1.31991503
0.08373537 1.31983245
0.08375638 1.31974987
0.08377738 1.31966731
0.08379838 1.31958476
0.08381938 1.31950221
0.08384038 1.31941968
0.08386139 1.31933716
0.08388239 1.31925465
0.08390339 1.31917215
0.08392439 1.31908967
0.08394539 1.31900719
0.08396640 1.31892473
0.08398740 1.31884227
0.08400840 1.31875983
0.08402940 1.31867739
0.08405041 1.31859497
0.08407141 1.31851256
0.08409241 1.31843016
0.08411341 1.31834777
0.08413441 1.31826540
0.08415542 1.31818303
0.08417642 1.31810067
0.08419742 1.31801833
0.08421842 1.31793599
0.08423942 1.31785367
0.08426043 1.31777136
0.08428143 1.31768906
0.08430243 1.31760677
0.08432343 1.31752449
0.08434443 1.31744222
0.08436544 1.31735996
0.08438644 1.31727771
0.08440744 1.31719548
0.08442844 1.31711325
0.08444944 1.31703104
0.08447045 1.31694883
0.08449145 1.31686664
0.08451245 1.31678446
0.08453345 1.31670229
0.08455446 1.31662013
0.08457546 1.31653798
0.08459646 1.31645584
0.08461746 1.31637371
0.08463846 1.31629160
0.08465947 1.31620949
0.08468047 1.31612740
0.08470147 1.31604531
0.08472247 1.31596324
0.08474347 1.31588118
0.08476448 1.31579912
0.08478548 1.31571708
0.08480648 1.31563505
0.08482748 1.31555303
0.08484848 1.31547102
0.08486949 1.31538903
0.08489049 1.31530704
0.08491149 1.31522506
0.08493249 1.31514310
0.08495350 1.31506114
0.08497450 1.31497920
0.08499550 1.31489727
0.08501650 1.31481534
0.08503750 1.31473343
0.08505851 1.31465153
0.08507951 1.31456964
0.08510051 1.31448776
0.08512151 1.31440589
0.08514251 1.31432404
0.08516352 1.31424219
0.08518452 1.31416035
0.08520552 1.31407853
0.08522652 1.31399671
0.08524752 1.31391491
0.08526853 1.31383311
0.08528953 1.31375133
0.08531053 1.31366956
0.08533153 1.31358780
0.08535254 1.31350605
0.08537354 1.31342431
0.08539454 1.31334258
0.08541554 1.31326086
0.08543654 1.31317915
0.08545755 1.31309746
0.08547855 1.31301577
0.08549955 1.31293409
0.08552055 1.31285243
0.08554155 1.31277077
0.08556256 1.31268913
0.08558356 1.31260750
0.08560456 1.31252587
0.08562556 1.31244426
0.08564656 1.31236266
0.08566757 1.31228107
0.08568857 1.31219949
0.08570957 1.31211792
0.08573057 1.31203636
0.08575158 1.31195481
0.08577258 1.31187328
0.08579358 1.31179175
0.08581458 1.31171023
0.08583558 1.31162873
0.08585659 1.31154723
0.08587759 1.31146575
0.08589859 1.31138428
0.08591959 1.31130281
0.08594059 1.31122136
0.08596160 1.31113992
0.08598260 1.31105849
0.08600360 1.31097707
0.08602460 1.31089566
0.08604560 1.31081426
0.08606661 1.31073287
0.08608761 1.31065149
0.08610861 1.31057012
0.08612961 1.31048876
0.08615062 1.31040742
0.08617162 1.31032608
0.08619262 1.31024476
0.08621362 1.31016344
0.08623462 1.31008214
0.08625563 1.31000084
0.08627663 1.30991956
0.08629763 1.30983829
0.08631863 1.30975702
0.08633963 1.30967577
0.08636064 1.30959453
0.08638164 1.30951330
0.08640264 1.30943208
0.08642364 1.30935087
0.08644464 1.30926967
0.08646565 1.30918848
0.08648665 1.30910730
0.08650765 1.30902613
0.08652865 1.30894498
0.08654965 1.30886383
0.08657066 1.30878269
0.08659166 1.30870157
0.08661266 1.30862045
0.08663366 1.30853935
0.08665467 1.30845825
0.08667567 1.30837717
0.08669667 1.30829609
0.08671767 1.30821503
0.08673867 1.30813398
0.08675968 1.30805294
0.08678068 1.30797190
0.08680168 1.30789088
0.08682268 1.30780987
0.08684368 1.30772887
0.08686469 1.30764788
0.08688569 1.30756690
0.08690669 1.30748593
0.08692769 1.30740497
0.08694869 1.30732403
0.08696970 1.30724309
0.08699070 1.30716216
0.08701170 1.30708124
0.08703270 1.30700034
0.08705371 1.30691944
0.08707471 1.30683855
0.08709571 1.30675768
0.08711671 1.30667681
0.08713771 1.30659596
0.08715872 1.30651511
0.08717972 1.30643428
0.08720072 1.30635346
0.08722172 1.30627264
0.08724272 1.30619184
0.08726373 1.30611105
0.08728473 1.30603027
0.08730573 1.30594949
0.08732673 1.30586873
0.08734773 1.30578798
0.08736874 1.30570724
0.08738974 1.30562651
0.08741074 1.30554579
0.08743174 1.30546508
0.08745275 1.30538438
0.08747375 1.30530369
0.08749475 1.30522301
0.08751575 1.30514234
0.08753675 1.30506169
0.08755776 1.30498104
0.08757876 1.30490040
0.08759976 1.30481977
0.08762076 1.30473916
0.08764176 1.30465855
0.08766277 1.30457795
0.08768377 1.30449737
0.08770477 1.30441679
0.08772577 1.30433623
0.08774677 1.30425567
0.08776778 1.30417513
0.08778878 1.30409459
0.08780978 1.30401407
0.08783078 1.30393355
0.08785179 1.30385305
0.08787279 1.30377255
0.08789379 1.30369207
0.08791479 1.30361160
0.08793579 1.30353114
0.08795680 1.30345068
0.08797780 1.30337024
0.08799880 1.30328981
0.08801980 1.30320939
0.08804080 1.30312897
0.08806181 1.30304857
0.08808281 1.30296818
0.08810381 1.30288780
0.08812481 1.30280743
0.08814581 1.30272707
0.08816682 1.30264672
0.08818782 1.30256638
0.08820882 1.30248605
0.08822982 1.30240573
0.08825083 1.30232542
0.08827183 1.30224512
0.08829283 1.30216483
0.08831383 1.30208455
0.08833483 1.30200428
0.08835584 1.30192402
0.08837684 1.30184377
0.08839784 1.30176354
0.08841884 1.30168331
0.08843984 1.30160309
0.08846085 1.30152288
0.08848185 1.30144268
0.08850285 1.30136250
0.08852385 1.30128232
0.08854485 1.30120215
0.08856586 1.30112199
0.08858686 1.30104185
0.08860786 1.30096171
0.08862886 1.30088158
0.08864986 1.30080147
0.08867087 1.30072136
0.08869187 1.30064126
0.08871287 1.30056118
0.08873387 1.30048110
0.08875488 1.30040103
0.08877588 1.30032098
0.08879688 1.30024093
0.08881788 1.30016090
0.08883888 1.30008087
0.08885989 1.30000085
0.08888089 1.29992085
0.08890189 1.29984085
0.08892289 1.29976087
0.08894389 1.29968089
0.08896490 1.29960093
0.08898590 1.29952097
0.08900690 1.29944103
0.08902790 1.29936109
0.08904890 1.29928117
0.08906991 1.29920125
0.08909091 1.29912135
0.08911191 1.29904145
0.08913291 1.29896157
0.08915392 1.29888169
0.08917492 1.29880183
0.08919592 1.29872197
0.08921692 1.29864213
0.08923792 1.29856229
0.08925893 1.29848247
0.08927993 1.29840265
0.08930093 1.29832285
0.08932193 1.29824305
0.08934293 1.29816327
0.08936394 1.29808350
0.08938494 1.29800373
0.08940594 1.29792398
0.08942694 1.29784423
0.08944794 1.29776450
0.08946895 1.29768477
0.08948995 1.29760506
0.08951095 1.29752535
0.08953195 1.29744566
0.08955296 1.29736597
0.08957396 1.29728630
0.08959496 1.29720663
0.08961596 1.29712698
0.08963696 1.29704733
0.08965797 1.29696770
0.08967897 1.29688807
0.08969997 1.29680846
0.08972097 1.29672885
0.08974197 1.29664926
0.08976298 1.29656967
0.08978398 1.29649010
0.08980498 1.29641053
0.08982598 1.29633098
0.08984698 1.29625143
0.08986799 1.29617190
0.08988899 1.29609237
0.08990999 1.29601286
0.08993099 1.29593335
0.08995200 1.29585385
0.08997300 1.29577437
0.08999400 1.29569489
0.09001500 1.29561543
0.09003600 1.29553597
0.09005701 1.29545652
0.09007801 1.29537709
0.09009901 1.29529766
0.09012001 1.29521824
0.09014101 1.29513884
0.09016202 1.29505944
0.09018302 1.29498005
0.09020402 1.29490068
0.09022502 1.29482131
0.09024602 1.29474195
0.09026703 1.29466260
0.09028803 1.29458327
0.09030903 1.29450394
0.09033003 1.29442462
0.09035104 1.29434531
0.09037204 1.29426601
0.09039304 1.29418673
0.09041404 1.29410745
0.09043504 1.29402818
0.09045605 1.29394892
0.09047705 1.29386967
0.09049805 1.29379043
0.09051905 1.29371120
0.09054005 1.29363198
0.09056106 1.29355277
0.09058206 1.29347357
0.09060306 1.29339438
0.09062406 1.29331520
0.09064506 1.29323603
0.09066607 1.29315687
0.09068707 1.29307772
0.09070807 1.29299858
0.09072907 1.29291944
0.09075008 1.29284032
0.09077108 1.29276121
0.09079208 1.29268211
0.09081308 1.29260302
0.09083408 1.29252393
0.09085509 1.29244486
0.09087609 1.29236580
0.09089709 1.29228674
0.09091809 1.29220770
0.09093909 1.29212867
0.09096010 1.29204964
0.09098110 1.29197063
0.09100210 1.29189162
0.09102310 1.29181263
0.09104410 1.29173364
0.09106511 1.29165467
0.09108611 1.29157570
0.09110711 1.29149675
0.09112811 1.29141780
0.09114911 1.29133886
0.09117012 1.29125994
0.09119112 1.29118102
0.09121212 1.29110211
0.09123312 1.29102321
0.09125413 1.29094433
0.09127513 1.29086545
0.09129613 1.29078658
0.09131713 1.29070772
0.09133813 1.29062887
0.09135914 1.29055003
0.09138014 1.29047120
0.09140114 1.29039238
0.09142214 1.29031357
0.09144314 1.29023477
0.09146415 1.29015598
0.09148515 1.29007720
0.09150615 1.28999843
0.09152715 1.28991966
0.09154815 1.28984091
0.09156916 1.28976217
0.09159016 1.28968344
0.09161116 1.28960471
0.09163216 1.28952600
0.09165317 1.28944729
0.09167417 1.28936860
0.09169517 1.28928992
0.09171617 1.28921124
0.09173717 1.28913257
0.09175818 1.28905392
0.09177918 1.28897527
0.09180018 1.28889663
0.09182118 1.28881801
0.09184218 1.28873939
0.09186319 1.28866078
0.09188419 1.28858218
0.09190519 1.28850359
0.09192619 1.28842502
0.09194719 1.28834645
0.09196820 1.28826789
0.09198920 1.28818934
0.09201020 1.28811079
0.09203120 1.28803226
0.09205221 1.28795374
0.09207321 1.28787523
0.09209421 1.28779673
0.09211521 1.28771823
0.09213621 1.28763975
0.09215722 1.28756128
0.09217822 1.28748281
0.09219922 1.28740436
0.09222022 1.28732591
0.09224122 1.28724748
0.09226223 1.28716905
0.09228323 1.28709064
0.09230423 1.28701223
0.09232523 1.28693383
0.09234623 1.28685544
0.09236724 1.28677706
0.09238824 1.28669870
0.09240924 1.28662034
0.09243024 1.28654199
0.09245125 1.28646365
0.09247225 1.28638532
0.09249325 1.28630699
0.09251425 1.28622868
0.09253525 1.28615038
0.09255626 1.28607209
0.09257726 1.28599380
0.09259826 1.28591553
0.09261926 1.28583727
0.09264026 1.28575901
0.09266127 1.28568077
0.09268227 1.28560253
0.09270327 1.28552431
0.09272427 1.28544609
0.09274527 1.28536788
0.09276628 1.28528968
0.09278728 1.28521149
0.09280828 1.28513332
0.09282928 1.28505515
0.09285029 1.28497699
0.09287129 1.28489884
0.09289229 1.28482070
0.09291329 1.28474256
0.09293429 1.28466444
0.09295530 1.28458633
0.09297630 1.28450823
0.09299730 1.28443013
0.09301830 1.28435205
0.09303930 1.28427397
0.09306031 1.28419591
0.09308131 1.28411785
0.09310231 1.28403980
0.09312331 1.28396177
0.09314431 1.28388374
0.09316532 1.28380572
0.09318632 1.28372771
0.09320732 1.28364971
0.09322832 1.28357172
0.09324932 1.28349374
0.09327033 1.28341577
0.09329133 1.28333781
0.09331233 1.28325985
0.09333333 1.28318191
0.09335434 1.28310398
0.09337534 1.28302605
0.09339634 1.28294814
0.09341734 1.28287023
0.09343834 1.28279234
0.09345935 1.28271445
0.09348035 1.28263657
0.09350135 1.28255870
0.09352235 1.28248084
0.09354335 1.28240299
0.09356436 1.28232515
0.09358536 1.28224732
0.09360636 1.28216950
0.09362736 1.28209169
0.09364836 1.28201389
0.09366937 1.28193609
0.09369037 1.28185831
0.09371137 1.28178054
0.09373237 1.28170277
0.09375338 1.28162501
0.09377438 1.28154727
0.09379538 1.28146953
0.09381638 1.28139180
0.09383738 1.28131408
0.09385839 1.28123637
0.09387939 1.28115867
0.09390039 1.28108098
0.09392139 1.28100330
0.09394239 1.28092563
0.09396340 1.28084796
0.09398440 1.28077031
0.09400540 1.28069267
0.09402640 1.28061503
0.09404740 1.28053741
0.09406841 1.28045979
0.09408941 1.28038218
0.09411041 1.28030458
0.09413141 1.28022699
0.09415242 1.28014942
0.09417342 1.28007185
0.09419442 1.27999428
0.09421542 1.27991673
0.09423642 1.27983919
0.09425743 1.27976166
0.09427843 1.27968413
0.09429943 1.27960662
0.09432043 1.27952911
0.09434143 1.27945162
0.09436244 1.27937413
0.09438344 1.27929665
0.09440444 1.27921918
0.09442544 1.27914172
0.09444644 1.27906427
0.09446745 1.27898683
0.09448845 1.27890940
0.09450945 1.27883198
0.09453045 1.27875457
0.09455146 1.27867716
0.09457246 1.27859977
0.09459346 1.27852238
0.09461446 1.27844501
0.09463546 1.27836764
0.09465647 1.27829028
0.09467747 1.27821293
0.09469847 1.27813559
0.09471947 1.27805826
0.09474047 1.27798094
0.09476148 1.27790363
0.09478248 1.27782633
0.09480348 1.27774903
0.09482448 1.27767175
0.09484548 1.27759447
0.09486649 1.27751721
0.09488749 1.27743995
0.09490849 1.27736270
0.09492949 1.27728546
0.09495050 1.27720823
0.09497150 1.27713101
0.09499250 1.27705380
0.09501350 1.27697660
0.09503450 1.27689941
0.09505551 1.27682222
0.09507651 1.27674505
0.09509751 1.27666788
0.09511851 1.27659073
0.09513951 1.27651358
0.09516052 1.27643644
0.09518152 1.27635931
0.09520252 1.27628219
0.09522352 1.27620508
0.09524452 1.27612798
0.09526553 1.27605089
0.09528653 1.27597380
0.09530753 1.27589673
0.09532853 1.27581967
0.09534953 1.27574261
0.09537054 1.27566556
0.09539154 1.27558852
0.09541254 1.27551150
0.09543354 1.27543448
0.09545455 1.27535746
0.09547555 1.27528046
0.09549655 1.27520347
0.09551755 1.27512649
0.09553855 1.27504951
0.09555956 1.27497255
0.09558056 1.27489559
0.09560156 1.27481864
0.09562256 1.27474171
0.09564356 1.27466478
0.09566457 1.27458786
0.09568557 1.27451095
0.09570657 1.27443404
0.09572757 1.27435715
0.09574857 1.27428027
0.09576958 1.27420339
0.09579058 1.27412653
0.09581158 1.27404967
0.09583258 1.27397282
0.09585359 1.27389598
0.09587459 1.27381916
0.09589559 1.27374233
0.09591659 1.27366552
0.09593759 1.27358872
0.09595860 1.27351193
0.09597960 1.27343514
0.09600060 1.27335837
0.09602160 1.27328160
0.09604260 1.27320484
0.09606361 1.27312809
0.09608461 1.27305136
0.09610561 1.27297462
0.09612661 1.27289790
0.09614761 1.27282119
0.09616862 1.27274449
0.09618962 1.27266779
0.09621062 1.27259111
0.09623162 1.27251443
0.09625263 1.27243776
0.09627363 1.27236110
0.09629463 1.27228445
0.09631563 1.27220781
0.09633663 1.27213118
0.09635764 1.27205456
0.09637864 1.27197795
0.09639964 1.27190134
0.09642064 1.27182475
0.09644164 1.27174816
0.09646265 1.27167158
0.09648365 1.27159501
0.09650465 1.27151845
0.09652565 1.27144190
0.09654665 1.27136536
0.09656766 1.27128882
0.09658866 1.27121230
0.09660966 1.27113578
0.09663066 1.27105928
0.09665167 1.27098278
0.09667267 1.27090629
0.09669367 1.27082981
0.09671467 1.27075334
0.09673567 1.27067688
0.09675668 1.27060043
0.09677768 1.27052398
0.09679868 1.27044755
0.09681968 1.27037112
0.09684068 1.27029470
0.09686169 1.27021829
0.09688269 1.27014189
0.09690369 1.27006550
0.09692469 1.26998912
0.09694569 1.26991275
0.09696670 1.26983638
0.09698770 1.26976003
0.09700870 1.26968368
0.09702970 1.26960735
0.09705071 1.26953102
0.09707171 1.26945470
0.09709271 1.26937839
0.09711371 1.26930208
0.09713471 1.26922579
0.09715572 1.26914951
0.09717672 1.26907323
0.09719772 1.26899696
0.09721872 1.26892071
0.09723972 1.26884446
0.09726073 1.26876822
0.09728173 1.26869199
0.09730273 1.26861576
0.09732373 1.26853955
0.09734473 1.26846335
0.09736574 1.26838715
0.09738674 1.26831096
0.09740774 1.26823478
0.09742874 1.26815861
0.09744974 1.26808245
0.09747075 1.26800630
0.09749175 1.26793016
0.09751275 1.26785402
0.09753375 1.26777790
0.09755476 1.26770178
0.09757576 1.26762567
0.09759676 1.26754958
0.09761776 1.26747348
0.09763876 1.26739740
0.09765977 1.26732133
0.09768077 1.26724527
0.09770177 1.26716921
0.09772277 1.26709316
0.09774377 1.26701713
0.09776478 1.26694110
0.09778578 1.26686508
0.09780678 1.26678907
0.09782778 1.26671306
0.09784878 1.26663707
0.09786979 1.26656109
0.09789079 1.26648511
0.09791179 1.26640914
0.09793279 1.26633318
0.09795380 1.26625723
0.09797480 1.26618129
0.09799580 1.26610536
0.09801680 1.26602944
0.09803780 1.26595352
0.09805881 1.26587761
0.09807981 1.26580172
0.09810081 1.26572583
0.09812181 1.26564995
0.09814281 1.26557408
0.09816382 1.26549821
0.09818482 1.26542236
0.09820582 1.26534651
0.09822682 1.26527068
0.09824782 1.26519485
0.09826883 1.26511903
0.09828983 1.26504322
0.09831083 1.26496742
0.09833183 1.26489163
0.09835284 1.26481584
0.09837384 1.26474007
0.09839484 1.26466430
0.09841584 1.26458854
0.09843684 1.26451279
0.09845785 1.26443705
0.09847885 1.26436132
0.09849985 1.26428559
0.09852085 1.26420988
0.09854185 1.26413417
0.09856286 1.26405848
0.09858386 1.26398279
0.09860486 1.26390711
0.09862586 1.26383144
0.09864686 1.26375577
0.09866787 1.26368012
0.09868887 1.26360447
0.09870987 1.26352884
0.09873087 1.26345321
0.09875188 1.26337759
0.09877288 1.26330198
0.09879388 1.26322637
0.09881488 1.26315078
0.09883588 1.26307520
0.09885689 1.26299962
0.09887789 1.26292405
0.09889889 1.26284849
0.09891989 1.26277294
0.09894089 1.26269740
0.09896190 1.26262187
0.09898290 1.26254634
0.09900390 1.26247083
0.09902490 1.26239532
0.09904590 1.26231982
0.09906691 1.26224433
0.09908791 1.26216885
0.09910891 1.26209337
0.09912991 1.26201791
0.09915092 1.26194245
0.09917192 1.26186701
0.09919292 1.26179157
0.09921392 1.26171614
0.09923492 1.26164072
0.09925593 1.26156530
0.09927693 1.26148990
0.09929793 1.26141450
0.09931893 1.26133912
0.09933993 1.26126374
0.09936094 1.26118837
0.09938194 1.26111301
0.09940294 1.26103765
0.09942394 1.26096231
0.09944494 1.26088697
0.09946595 1.26081164
0.09948695 1.26073633
0.09950795 1.26066102
0.09952895 1.26058571
0.09954995 1.26051042
0.09957096 1.26043514
0.09959196 1.26035986
0.09961296 1.26028459
0.09963396 1.26020933
0.09965497 1.26013408
0.09967597 1.26005884
0.09969697 1.25998361
0.09971797 1.25990838
0.09973897 1.25983317
0.09975998 1.25975796
0.09978098 1.25968276
0.09980198 1.25960757
0.09982298 1.25953239
0.09984398 1.25945721
0.09986499 1.25938205
0.09988599 1.25930689
0.09990699 1.25923174
0.09992799 1.25915660
0.09994899 1.25908147
0.09997000 1.25900635
0.09999100 1.25893123
0.10001200 1.25885613
0.10003300 1.25878103
0.10005401 1.25870594
0.10007501 1.25863086
0.10009601 1.25855579
0.10011701 1.25848073
0.10013801 1.25840567
0.10015902 1.25833063
0.10018002 1.25825559
0.10020102 1.25818056
0.10022202 1.25810554
0.10024302 1.25803052
0.10026403 1.25795552
0.10028503 1.25788052
0.10030603 1.25780554
0.10032703 1.25773056
0.10034803 1.25765559
0.10036904 1.25758063
0.10039004 1.25750567
0.10041104 1.25743073
0.10043204 1.25735579
0.10045305 1.25728086
0.10047405 1.25720594
0.10049505 1.25713103
0.10051605 1.25705613
0.10053705 1.25698123
0.10055806 1.25690635
0.10057906 1.25683147
0.10060006 1.25675660
0.10062106 1.25668174
0.10064206 1.25660689
0.10066307 1.25653204
0.10068407 1.25645721
0.10070507 1.25638238
0.10072607 1.25630756
0.10074707 1.25623275
0.10076808 1.25615795
0.10078908 1.25608315
0.10081008 1.25600837
0.10083108 1.25593359
0.10085209 1.25585882
0.10087309 1.25578406
0.10089409 1.25570931
0.10091509 1.25563457
0.10093609 1.25555983
0.10095710 1.25548511
0.10097810 1.25541039
0.10099910 1.25533568
0.10102010 1.25526098
0.10104110 1.25518628
0.10106211 1.25511160
0.10108311 1.25503692
0.10110411 1.25496225
0.10112511 1.25488759
0.10114611 1.25481294
0.10116712 1.25473830
0.10118812 1.25466367
0.10120912 1.25458904
0.10123012 1.25451442
0.10125113 1.25443981
0.10127213 1.25436521
0.10129313 1.25429062
0.10131413 1.25421603
0.10133513 1.25414146
0.10135614 1.25406689
0.10137714 1.25399233
0.10139814 1.25391778
0.10141914 1.25384323
0.10144014 1.25376870
0.10146115 1.25369417
0.10148215 1.25361965
0.10150315 1.25354514
0.10152415 1.25347064
0.10154515 1.25339615
0.10156616 1.25332166
0.10158716 1.25324719
0.10160816 1.25317272
0.10162916 1.25309826
0.10165017 1.25302381
0.10167117 1.25294936
0.10169217 1.25287493
0.10171317 1.25280050
0.10173417 1.25272608
0.10175518 1.25265167
0.10177618 1.25257727
0.10179718 1.25250288
0.10181818 1.25242849
0.10183918 1.25235411
0.10186019 1.25227974
0.10188119 1.25220538
0.10190219 1.25213103
0.10192319 1.25205669
0.10194419 1.25198235
0.10196520 1.25190802
0.10198620 1.25183370
0.10200720 1.25175939
0.10202820 1.25168509
0.10204920 1.25161079
0.10207021 1.25153651
0.10209121 1.25146223
0.10211221 1.25138796
0.10213321 1.25131370
0.10215422 1.25123944
0.10217522 1.25116520
0.10219622 1.25109096
0.10221722 1.25101673
0.10223822 1.25094251
0.10225923 1.25086830
0.10228023 1.25079409
0.10230123 1.25071990
0.10232223 1.25064571
0.10234323 1.25057153
0.10236424 1.25049736
0.10238524 1.25042319
0.10240624 1.25034904
0.10242724 1.25027489
0.10244824 1.25020075
0.10246925 1.25012662
0.10249025 1.25005250
0.10251125 1.24997838
0.10253225 1.24990428
0.10255326 1.24983018
0.10257426 1.24975609
0.10259526 1.24968201
0.10261626 1.24960794
0.10263726 1.24953387
0.10265827 1.24945981
0.10267927 1.24938577
0.10270027 1.24931172
0.10272127 1.24923769
0.10274227 1.24916367
0.10276328 1.24908965
0.10278428 1.24901564
0.10280528 1.24894164
0.10282628 1.24886765
0.10284728 1.24879367
0.10286829 1.24871969
0.10288929 1.24864573
0.10291029 1.24857177
0.10293129 1.24849782
0.10295230 1.24842387
0.10297330 1.24834994
0.10299430 1.24827601
0.10301530 1.24820209
0.10303630 1.24812818
0.10305731 1.24805428
0.10307831 1.24798039
0.10309931 1.24790650
0.10312031 1.24783262
0.10314131 1.24775875
0.10316232 1.24768489
0.10318332 1.24761104
0.10320432 1.24753719
0.10322532 1.24746335
0.10324632 1.24738952
0.10326733 1.24731570
0.10328833 1.24724189
0.10330933 1.24716809
0.10333033 1.24709429
0.10335134 1.24702050
0.10337234 1.24694672
0.10339334 1.24687295
0.10341434 1.24679918
0.10343534 1.24672542
0.10345635 1.24665168
0.10347735 1.24657794
0.10349835 1.24650420
0.10351935 1.24643048
0.10354035 1.24635676
0.10356136 1.24628306
0.10358236 1.24620936
0.10360336 1.24613566
0.10362436 1.24606198
0.10364536 1.24598830
0.10366637 1.24591464
0.10368737 1.24584098
0.10370837 1.24576732
0.10372937 1.24569368
0.10375038 1.24562005
0.10377138 1.24554642
0.10379238 1.24547280
0.10381338 1.24539919
0.10383438 1.24532558
0.10385539 1.24525199
0.10387639 1.24517840
0.10389739 1.24510482
0.10391839 1.24503125
0.10393939 1.24495769
0.10396040 1.24488413
0.10398140 1.24481058
0.10400240 1.24473704
0.10402340 1.24466351
0.10404440 1.24458999
0.10406541 1.24451647
0.10408641 1.24444297
0.10410741 1.24436947
0.10412841 1.24429598
0.10414941 1.24422249
0.10417042 1.24414902
0.10419142 1.24407555
0.10421242 1.24400209
0.10423342 1.24392864
0.10425443 1.24385520
0.10427543 1.24378176
0.10429643 1.24370834
0.10431743 1.24363492
0.10433843 1.24356150
0.10435944 1.24348810
0.10438044 1.24341471
0.10440144 1.24334132
0.10442244 1.24326794
0.10444344 1.24319457
0.10446445 1.24312120
0.10448545 1.24304785
0.10450645 1.24297450
0.10452745 1.24290116
0.10454845 1.24282783
0.10456946 1.24275451
0.10459046 1.24268119
0.10461146 1.24260788
0.10463246 1.24253458
0.10465347 1.24246129
0.10467447 1.24238801
0.10469547 1.24231473
0.10471647 1.24224146
0.10473747 1.24216820
0.10475848 1.24209495
0.10477948 1.24202170
0.10480048 1.24194847
0.10482148 1.24187524
0.10484248 1.24180202
0.10486349 1.24172881
0.10488449 1.24165560
0.10490549 1.24158240
0.10492649 1.24150922
0.10494749 1.24143603
0.10496850 1.24136286
0.10498950 1.24128970
0.10501050 1.24121654
0.10503150 1.24114339
0.10505251 1.24107025
0.10507351 1.24099711
0.10509451 1.24092399
0.10511551 1.24085087
0.10513651 1.24077776
0.10515752 1.24070466
0.10517852 1.24063156
0.10519952 1.24055848
0.10522052 1.24048540
0.10524152 1.24041233
0.10526253 1.24033927
0.10528353 1.24026621
0.10530453 1.24019316
0.10532553 1.24012013
0.10534653 1.24004709
0.10536754 1.23997407
0.10538854 1.23990106
0.10540954 1.23982805
0.10543054 1.23975505
0.10545155 1.23968206
0.10547255 1.23960907
0.10549355 1.23953610
0.10551455 1.23946313
0.10553555 1.23939017
0.10555656 1.23931721
0.10557756 1.23924427
0.10559856 1.23917133
0.10561956 1.23909840
0.10564056 1.23902548
0.10566157 1.23895257
0.10568257 1.23887966
0.10570357 1.23880677
0.10572457 1.23873388
0.10574557 1.23866099
0.10576658 1.23858812
0.10578758 1.23851525
0.10580858 1.23844239
0.10582958 1.23836954
0.10585059 1.23829670
0.10587159 1.23822386
0.10589259 1.23815104
0.10591359 1.23807822
0.10593459 1.23800541
0.10595560 1.23793260
0.10597660 1.23785980
0.10599760 1.23778702
0.10601860 1.23771424
0.10603960 1.23764146
0.10606061 1.23756870
0.10608161 1.23749594
0.10610261 1.23742319
0.10612361 1.23735045
0.10614461 1.23727771
0.10616562 1.23720499
0.10618662 1.23713227
0.10620762 1.23705956
0.10622862 1.23698686
0.10624962 1.23691416
0.10627063 1.23684147
0.10629163 1.23676879
0.10631263 1.23669612
0.10633363 1.23662346
0.10635464 1.23655080
0.10637564 1.23647815
0.10639664 1.23640551
0.10641764 1.23633288
0.10643864 1.23626025
0.10645965 1.23618764
0.10648065 1.23611503
0.10650165 1.23604243
0.10652265 1.23596983
0.10654365 1.23589724
0.10656466 1.23582467
0.10658566 1.23575209
0.10660666 1.23567953
0.10662766 1.23560698
0.10664866 1.23553443
0.10666967 1.23546189
0.10669067 1.23538935
0.10671167 1.23531683
0.10673267 1.23524431
0.10675368 1.23517180
0.10677468 1.23509930
0.10679568 1.23502681
0.10681668 1.23495432
0.10683768 1.23488184
0.10685869 1.23480937
0.10687969 1.23473691
0.10690069 1.23466445
0.10692169 1.23459201
0.10694269 1.23451957
0.10696370 1.23444713
0.10698470 1.23437471
0.10700570 1.23430229
0.10702670 1.23422988
0.10704770 1.23415748
0.10706871 1.23408509
0.10708971 1.23401270
0.10711071 1.23394032
0.10713171 1.23386795
0.10715272 1.23379559
0.10717372 1.23372323
0.10719472 1.23365089
0.10721572 1.23357855
0.10723672 1.23350621
0.10725773 1.23343389
0.10727873 1.23336157
0.10729973 1.23328926
0.10732073 1.23321696
0.10734173 1.23314466
0.10736274 1.23307238
0.10738374 1.23300010
0.10740474 1.23292783
0.10742574 1.23285556
0.10744674 1.23278331
0.10746775 1.23271106
0.10748875 1.23263882
0.10750975 1.23256659
0.10753075 1.23249436
0.10755176 1.23242214
0.10757276 1.23234993
0.10759376 1.23227773
0.10761476 1.23220554
0.10763576 1.23213335
0.10765677 1.23206117
0.10767777 1.23198900
0.10769877 1.23191683
0.10771977 1.23184468
0.10774077 1.23177253
0.10776178 1.23170038
0.10778278 1.23162825
0.10780378 1.23155612
0.10782478 1.23148401
0.10784578 1.23141189
0.10786679 1.23133979
0.10788779 1.23126769
0.10790879 1.23119561
0.10792979 1.23112353
0.10795080 1.23105145
0.10797180 1.23097939
0.10799280 1.23090733
0.10801380 1.23083528
0.10803480 1.23076323
0.10805581 1.23069120
0.10807681 1.23061917
0.10809781 1.23054715
0.10811881 1.23047514
0.10813981 1.23040313
0.10816082 1.23033114
0.10818182 1.23025915
0.10820282 1.23018716
0.10822382 1.23011519
0.10824482 1.23004322
0.10826583 1.22997126
0.10828683 1.22989931
0.10830783 1.22982737
0.10832883 1.22975543
0.10834983 1.22968350
0.10837084 1.22961158
0.10839184 1.22953966
0.10841284 1.22946776
0.10843384 1.22939586
0.10845485 1.22932397
0.10847585 1.22925208
0.10849685 1.22918021
0.10851785 1.22910834
0.10853885 1.22903647
0.10855986 1.22896462
0.10858086 1.22889277
0.10860186 1.22882094
0.10862286 1.22874910
0.10864386 1.22867728
0.10866487 1.22860546
0.10868587 1.22853365
0.10870687 1.22846185
0.10872787 1.22839006
0.10874887 1.22831827
0.10876988 1.22824649
0.10879088 1.22817472
0.10881188 1.22810296
0.10883288 1.22803120
0.10885389 1.22795945
0.10887489 1.22788771
0.10889589 1.22781598
0.10891689 1.22774425
0.10893789 1.22767253
0.10895890 1.22760082
0.10897990 1.22752912
0.10900090 1.22745742
0.10902190 1.22738573
0.10904290 1.22731405
0.10906391 1.22724238
0.10908491 1.22717071
0.10910591 1.22709905
0.10912691 1.22702740
0.10914791 1.22695576
0.10916892 1.22688412
0.10918992 1.22681249
0.10921092 1.22674087
0.10923192 1.22666925
0.10925293 1.22659765
0.10927393 1.22652605
0.10929493 1.22645446
0.10931593 1.22638287
0.10933693 1.22631130
0.10935794 1.22623973
0.10937894 1.22616816
0.10939994 1.22609661
0.10942094 1.22602506
0.10944194 1.22595352
0.10946295 1.22588199
0.10948395 1.22581046
0.10950495 1.22573895
0.10952595 1.22566744
0.10954695 1.22559593
0.10956796 1.22552444
0.10958896 1.22545295
0.10960996 1.22538147
0.10963096 1.22531000
0.10965197 1.22523853
0.10967297 1.22516708
0.10969397 1.22509562
0.10971497 1.22502418
0.10973597 1.22495275
0.10975698 1.22488132
0.10977798 1.22480990
0.10979898 1.22473848
0.10981998 1.22466708
0.10984098 1.22459568
0.10986199 1.22452429
0.10988299 1.22445290
0.10990399 1.22438153
0.10992499 1.22431016
0.10994599 1.22423880
0.10996700 1.22416744
0.10998800 1.22409609
0.11000900 1.22402475
0.11003000 1.22395342
0.11005101 1.22388210
0.11007201 1.22381078
0.11009301 1.22373947
0.11011401 1.22366817
0.11013501 1.22359687
0.11015602 1.22352558
0.11017702 1.22345430
0.11019802 1.22338303
0.11021902 1.22331176
0.11024002 1.22324051
0.11026103 1.22316925
0.11028203 1.22309801
0.11030303 1.22302677
0.11032403 1.22295554
0.11034503 1.22288432
0.11036604 1.22281311
0.11038704 1.22274190
0.11040804 1.22267070
0.11042904 1.22259951
0.11045005 1.22252832
0.11047105 1.22245715
0.11049205 1.22238598
0.11051305 1.22231481
0.11053405 1.22224366
0.11055506 1.22217251
0.11057606 1.22210137
0.11059706 1.22203023
0.11061806 1.22195911
0.11063906 1.22188799
0.11066007 1.22181688
0.11068107 1.22174577
0.11070207 1.22167468
0.11072307 1.22160359
0.11074407 1.22153250
0.11076508 1.22146143
0.11078608 1.22139036
0.11080708 1.22131930
0.11082808 1.22124825
0.11084908 1.22117720
0.11087009 1.22110616
0.11089109 1.22103513
0.11091209 1.22096411
0.11093309 1.22089309
0.11095410 1.22082208
0.11097510 1.22075108
0.11099610 1.22068008
0.11101710 1.22060910
0.11103810 1.22053812
0.11105911 1.22046714
0.11108011 1.22039618
0.11110111 1.22032522
0.11112211 1.22025427
0.11114311 1.22018332
0.11116412 1.22011239
0.11118512 1.22004146
0.11120612 1.21997054
0.11122712 1.21989962
0.11124812 1.21982871
0.11126913 1.21975781
0.11129013 1.21968692
0.11131113 1.21961603
0.11133213 1.21954516
0.11135314 1.21947429
0.11137414 1.21940342
0.11139514 1.21933256
0.11141614 1.21926171
0.11143714 1.21919087
0.11145815 1.21912004
0.11147915 1.21904921
0.11150015 1.21897839
0.11152115 1.21890758
0.11154215 1.21883677
0.11156316 1.21876597
0.11158416 1.21869518
0.11160516 1.21862440
0.11162616 1.21855362
0.11164716 1.21848285
0.11166817 1.21841209
0.11168917 1.21834133
0.11171017 1.21827058
0.11173117 1.21819984
0.11175218 1.21812911
0.11177318 1.21805838
0.11179418 1.21798766
0.11181518 1.21791695
0.11183618 1.21784624
0.11185719 1.21777555
0.11187819 1.21770486
0.11189919 1.21763417
0.11192019 1.21756350
0.11194119 1.21749283
0.11196220 1.21742217
0.11198320 1.21735151
0.11200420 1.21728086
0.11202520 1.21721022
0.11204620 1.21713959
0.11206721 1.21706897
0.11208821 1.21699835
0.11210921 1.21692774
0.11213021 1.21685713
0.11215122 1.21678653
0.11217222 1.21671594
0.11219322 1.21664536
0.11221422 1.21657479
0.11223522 1.21650422
0.11225623 1.21643366
0.11227723 1.21636310
0.11229823 1.21629256
0.11231923 1.21622202
0.11234023 1.21615148
0.11236124 1.21608096
0.11238224 1.21601044
0.11240324 1.21593993
0.11242424 1.21586943
0.11244524 1.21579893
0.11246625 1.21572844
0.11248725 1.21565796
0.11250825 1.21558748
0.11252925 1.21551701
0.11255026 1.21544655
0.11257126 1.21537610
0.11259226 1.21530565
0.11261326 1.21523521
0.11263426 1.21516478
0.11265527 1.21509435
0.11267627 1.21502394
0.11269727 1.21495353
0.11271827 1.21488312
0.11273927 1.21481273
0.11276028 1.21474234
0.11278128 1.21467195
0.11280228 1.21460158
0.11282328 1.21453121
0.11284428 1.21446085
0.11286529 1.21439049
0.11288629 1.21432015
0.11290729 1.21424981
0.11292829 1.21417947
0.11294929 1.21410915
0.11297030 1.21403883
0.11299130 1.21396852
0.11301230 1.21389821
0.11303330 1.21382792
0.11305431 1.21375763
0.11307531 1.21368734
0.11309631 1.21361707
0.11311731 1.21354680
0.11313831 1.21347654
0.11315932 1.21340628
0.11318032 1.21333604
0.11320132 1.21326580
0.11322232 1.21319556
0.11324332 1.21312534
0.11326433 1.21305512
0.11328533 1.21298490
0.11330633 1.21291470
0.11332733 1.21284450
0.11334833 1.21277431
0.11336934 1.21270413
0.11339034 1.21263395
0.11341134 1.21256378
0.11343234 1.21249362
0.11345335 1.21242346
0.11347435 1.21235331
0.11349535 1.21228317
0.11351635 1.21221304
0.11353735 1.21214291
0.11355836 1.21207279
0.11357936 1.21200268
0.11360036 1.21193257
0.11362136 1.21186247
0.11364236 1.21179238
0.11366337 1.21172229
0.11368437 1.21165221
0.11370537 1.21158214
0.11372637 1.21151208
0.11374737 1.21144202
0.11376838 1.21137197
0.11378938 1.21130193
0.11381038 1.21123189
0.11383138 1.21116186
0.11385239 1.21109184
0.11387339 1.21102183
0.11389439 1.21095182
0.11391539 1.21088182
0.11393639 1.21081183
0.11395740 1.21074184
0.11397840 1.21067186
0.11399940 1.21060189
0.11402040 1.21053192
0.11404140 1.21046196
0.11406241 1.21039201
0.11408341 1.21032207
0.11410441 1.21025213
0.11412541 1.21018220
0.11414641 1.21011227
0.11416742 1.21004236
0.11418842 1.20997245
0.11420942 1.20990254
0.11423042 1.20983265
0.11425143 1.20976276
0.11427243 1.20969288
0.11429343 1.20962300
0.11431443 1.20955314
0.11433543 1.20948327
0.11435644 1.20941342
0.11437744 1.20934357
0.11439844 1.20927373
0.11441944 1.20920390
0.11444044 1.20913408
0.11446145 1.20906426
0.11448245 1.20899444
0.11450345 1.20892464
0.11452445 1.20885484
0.11454545 1.20878505
0.11456646 1.20871527
0.11458746 1.20864549
0.11460846 1.20857572
0.11462946 1.20850596
0.11465047 1.20843620
0.11467147 1.20836645
0.11469247 1.20829671
0.11471347 1.20822697
0.11473447 1.20815724
0.11475548 1.20808752
0.11477648 1.20801781
0.11479748 1.20794810
0.11481848 1.20787840
0.11483948 1.20780871
0.11486049 1.20773902
0.11488149 1.20766934
0.11490249 1.20759967
0.11492349 1.20753000
0.11494449 1.20746034
0.11496550 1.20739069
0.11498650 1.20732104
0.11500750 1.20725140
0.11502850 1.20718177
0.11504950 1.20711215
0.11507051 1.20704253
0.11509151 1.20697292
0.11511251 1.20690332
0.11513351 1.20683372
0.11515452 1.20676413
0.11517552 1.20669455
0.11519652 1.20662497
0.11521752 1.20655540
0.11523852 1.20648584
0.11525953 1.20641628
0.11528053 1.20634673
0.11530153 1.20627719
0.11532253 1.20620766
0.11534353 1.20613813
0.11536454 1.20606861
0.11538554 1.20599909
0.11540654 1.20592959
0.11542754 1.20586009
0.11544854 1.20579059
0.11546955 1.20572111
0.11549055 1.20565163
0.11551155 1.20558215
0.11553255 1.20551269
0.11555356 1.20544323
0.11557456 1.20537378
0.11559556 1.20530433
0.11561656 1.20523489
0.11563756 1.20516546
0.11565857 1.20509604
0.11567957 1.20502662
0.11570057 1.20495721
0.11572157 1.20488780
0.11574257 1.20481841
0.11576358 1.20474902
0.11578458 1.20467963
0.11580558 1.20461026
0.11582658 1.20454089
0.11584758 1.20447152
0.11586859 1.20440217
0.11588959 1.20433282
0.11591059 1.20426348
0.11593159 1.20419414
0.11595260 1.20412481
0.11597360 1.20405549
0.11599460 1.20398617
0.11601560 1.20391687
0.11603660 1.20384756
0.11605761 1.20377827
0.11607861 1.20370898
0.11609961 1.20363970
0.11612061 1.20357043
0.11614161 1.20350116
0.11616262 1.20343190
0.11618362 1.20336265
0.11620462 1.20329340
0.11622562 1.20322416
0.11624662 1.20315493
0.11626763 1.20308570
0.11628863 1.20301648
0.11630963 1.20294727
0.11633063 1.20287806
0.11635164 1.20280886
0.11637264 1.20273967
0.11639364 1.20267048
0.11641464 1.20260131
0.11643564 1.20253213
0.11645665 1.20246297
0.11647765 1.20239381
0.11649865 1.20232466
0.11651965 1.20225551
0.11654065 1.20218638
0.11656166 1.20211724
0.11658266 1.20204812
0.11660366 1.20197900
0.11662466 1.20190989
0.11664566 1.20184079
0.11666667 1.20177169
0.11668767 1.20170260
0.11670867 1.20163352
0.11672967 1.20156444
0.11675068 1.20149537
0.11677168 1.20142631
0.11679268 1.20135725
0.11681368 1.20128820
0.11683468 1.20121916
0.11685569 1.20115012
0.11687669 1.20108109
0.11689769 1.20101207
0.11691869 1.20094305
0.11693969 1.20087404
0.11696070 1.20080504
0.11698170 1.20073604
0.11700270 1.20066705
0.11702370 1.20059807
0.11704470 1.20052910
0.11706571 1.20046013
0.11708671 1.20039117
0.11710771 1.20032221
0.11712871 1.20025326
0.11714971 1.20018432
0.11717072 1.20011538
0.11719172 1.20004646
0.11721272 1.19997753
0.11723372 1.19990862
0.11725473 1.19983971
0.11727573 1.19977081
0.11729673 1.19970192
0.11731773 1.19963303
0.11733873 1.19956415
0.11735974 1.19949527
0.11738074 1.19942640
0.11740174 1.19935754
0.11742274 1.19928869
0.11744374 1.19921984
0.11746475 1.19915100
0.11748575 1.19908216
0.11750675 1.19901334
0.11752775 1.19894452
0.11754875 1.19887570
0.11756976 1.19880689
0.11759076 1.19873809
0.11761176 1.19866930
0.11763276 1.19860051
0.11765377 1.19853173
0.11767477 1.19846296
0.11769577 1.19839419
0.11771677 1.19832543
0.11773777 1.19825668
0.11775878 1.19818793
0.11777978 1.19811919
0.11780078 1.19805046
0.11782178 1.19798173
0.11784278 1.19791301
0.11786379 1.19784429
0.11788479 1.19777559
0.11790579 1.19770689
0.11792679 1.19763819
0.11794779 1.19756951
0.11796880 1.19750083
0.11798980 1.19743215
0.11801080 1.19736348
0.11803180 1.19729482
0.11805281 1.19722617
0.11807381 1.19715752
0.11809481 1.19708888
0.11811581 1.19702025
0.11813681 1.19695162
0.11815782 1.19688300
0.11817882 1.19681439
0.11819982 1.19674578
0.11822082 1.19667718
0.11824182 1.19660859
0.11826283 1.19654000
0.11828383 1.19647142
0.11830483 1.19640284
0.11832583 1.19633428
0.11834683 1.19626572
0.11836784 1.19619716
0.11838884 1.19612862
0.11840984 1.19606007
0.11843084 1.19599154
0.11845185 1.19592301
0.11847285 1.19585449
0.11849385 1.19578598
0.11851485 1.19571747
0.11853585 1.19564897
0.11855686 1.19558048
0.11857786 1.19551199
0.11859886 1.19544351
0.11861986 1.19537503
0.11864086 1.19530656
0.11866187 1.19523810
0.11868287 1.19516965
0.11870387 1.19510120
0.11872487 1.19503276
0.11874587 1.19496432
0.11876688 1.19489590
0.11878788 1.19482747
0.11880888 1.19475906
0.11882988 1.19469065
0.11885089 1.19462225
0.11887189 1.19455385
0.11889289 1.19448547
0.11891389 1.19441708
0.11893489 1.19434871
0.11895590 1.19428034
0.11897690 1.19421198
0.11899790 1.19414362
0.11901890 1.19407527
0.11903990 1.19400693
0.11906091 1.19393859
0.11908191 1.19387027
0.11910291 1.19380194
0.11912391 1.19373363
0.11914491 1.19366532
0.11916592 1.19359701
0.11918692 1.19352872
0.11920792 1.19346043
0.11922892 1.19339214
0.11924992 1.19332387
0.11927093 1.19325560
0.11929193 1.19318733
0.11931293 1.19311908
0.11933393 1.19305083
0.11935494 1.19298258
0.11937594 1.19291435
0.11939694 1.19284611
0.11941794 1.19277789
0.11943894 1.19270967
0.11945995 1.19264146
0.11948095 1.19257326
0.11950195 1.19250506
0.11952295 1.19243687
0.11954395 1.19236868
0.11956496 1.19230050
0.11958596 1.19223233
0.11960696 1.19216417
0.11962796 1.19209601
0.11964896 1.19202786
0.11966997 1.19195971
0.11969097 1.19189157
0.11971197 1.19182344
0.11973297 1.19175531
0.11975398 1.19168719
0.11977498 1.19161908
0.11979598 1.19155097
0.11981698 1.19148287
0.11983798 1.19141478
0.11985899 1.19134669
0.11987999 1.19127861
0.11990099 1.19121054
0.11992199 1.19114247
0.11994299 1.19107441
0.11996400 1.19100636
0.11998500 1.19093831
0.12000600 1.19087027
0.12002700 1.19080223
0.12004800 1.19073420
0.12006901 1.19066618
0.12009001 1.19059817
0.12011101 1.19053016
0.12013201 1.19046215
0.12015302 1.19039416
0.12017402 1.19032617
0.12019502 1.19025819
0.12021602 1.19019021
0.12023702 1.19012224
0.12025803 1.19005428
0.12027903 1.18998632
0.12030003 1.18991837
0.12032103 1.18985042
0.12034203 1.18978249
0.12036304 1.18971456
0.12038404 1.18964663
0.12040504 1.18957871
0.12042604 1.18951080
0.12044704 1.18944290
0.12046805 1.18937500
0.12048905 1.18930711
0.12051005 1.18923922
0.12053105 1.18917134
0.12055206 1.18910347
0.12057306 1.18903560
0.12059406 1.18896774
0.12061506 1.18889989
0.12063606 1.18883204
0.12065707 1.18876420
0.12067807 1.18869637
0.12069907 1.18862854
0.12072007 1.18856072
0.12074107 1.18849290
0.12076208 1.18842510
0.12078308 1.18835729
0.12080408 1.18828950
0.12082508 1.18822171
0.12084608 1.18815393
0.12086709 1.18808615
0.12088809 1.18801838
0.12090909 1.18795062
0.12093009 1.18788286
0.12095110 1.18781511
0.12097210 1.18774737
0.12099310 1.18767963
0.12101410 1.18761190
0.12103510 1.18754417
0.12105611 1.18747646
0.12107711 1.18740874
0.12109811 1.18734104
0.12111911 1.18727334
0.12114011 1.18720565
0.12116112 1.18713796
0.12118212 1.18707028
0.12120312 1.18700261
0.12122412 1.18693494
0.12124512 1.18686728
0.12126613 1.18679963
0.12128713 1.18673198
0.12130813 1.18666434
0.12132913 1.18659670
0.12135014 1.18652908
0.12137114 1.18646145
0.12139214 1.18639384
0.12141314 1.18632623
0.12143414 1.18625863
0.12145515 1.18619103
0.12147615 1.18612344
0.12149715 1.18605586
0.12151815 1.18598828
0.12153915 1.18592071
0.12156016 1.18585314
0.12158116 1.18578559
0.12160216 1.18571803
0.12162316 1.18565049
0.12164416 1.18558295
0.12166517 1.18551542
0.12168617 1.18544789
0.12170717 1.18538037
0.12172817 1.18531286
0.12174917 1.18524535
0.12177018 1.18517785
0.12179118 1.18511036
0.12181218 1.18504287
0.12183318 1.18497539
0.12185419 1.18490791
0.12187519 1.18484044
0.12189619 1.18477298
0.12191719 1.18470552
0.12193819 1.18463807
0.12195920 1.18457063
0.12198020 1.18450319
0.12200120 1.18443576
0.12202220 1.18436834
0.12204320 1.18430092
0.12206421 1.18423351
0.12208521 1.18416610
0.12210621 1.18409871
0.12212721 1.18403131
0.12214821 1.18396393
0.12216922 1.18389655
0.12219022 1.18382917
0.12221122 1.18376181
0.12223222 1.18369445
0.12225323 1.18362709
0.12227423 1.18355974
0.12229523 1.18349240
0.12231623 1.18342506
0.12233723 1.18335774
0.12235824 1.18329041
0.12237924 1.18322310
0.12240024 1.18315579
0.12242124 1.18308848
0.12244224 1.18302118
0.12246325 1.18295389
0.12248425 1.18288661
0.12250525 1.18281933
0.12252625 1.18275206
0.12254725 1.18268479
0.12256826 1.18261753
0.12258926 1.18255028
0.12261026 1.18248303
0.12263126 1.18241579
0.12265227 1.18234856
0.12267327 1.18228133
0.12269427 1.18221411
0.12271527 1.18214689
0.12273627 1.18207968
0.12275728 1.18201248
0.12277828 1.18194528
0.12279928 1.18187809
0.12282028 1.18181091
0.12284128 1.18174373
0.12286229 1.18167656
0.12288329 1.18160939
0.12290429 1.18154223
0.12292529 1.18147508
0.12294629 1.18140793
0.12296730 1.18134079
0.12298830 1.18127366
0.12300930 1.18120653
0.12303030 1.18113941
0.12305131 1.18107230
0.12307231 1.18100519
0.12309331 1.18093808
0.12311431 1.18087099
0.12313531 1.18080390
0.12315632 1.18073681
0.12317732 1.18066974
0.12319832 1.18060267
0.12321932 1.18053560
0.12324032 1.18046854
0.12326133 1.18040149
0.12328233 1.18033444
0.12330333 1.18026740
0.12332433 1.18020037
0.12334533 1.18013334
0.12336634 1.18006632
0.12338734 1.17999931
0.12340834 1.17993230
0.12342934 1.17986530
0.12345035 1.17979830
0.12347135 1.17973131
0.12349235 1.17966433
0.12351335 1.17959735
0.12353435 1.17953038
0.12355536 1.17946341
0.12357636 1.17939645
0.12359736 1.17932950
0.12361836 1.17926256
0.12363936 1.17919562
0.12366037 1.17912868
0.12368137 1.17906175
0.12370237 1.17899483
0.12372337 1.17892792
0.12374437 1.17886101
0.12376538 1.17879411
0.12378638 1.17872721
0.12380738 1.17866032
0.12382838 1.17859344
0.12384938 1.17852656
0.12387039 1.17845969
0.12389139 1.17839282
0.12391239 1.17832596
0.12393339 1.17825911
0.12395440 1.17819226
0.12397540 1.17812542
0.12399640 1.17805859
0.12401740 1.17799176
0.12403840 1.17792494
0.12405941 1.17785812
0.12408041 1.17779131
0.12410141 1.17772451
0.12412241 1.17765771
0.12414341 1.17759092
0.12416442 1.17752414
0.12418542 1.17745736
0.12420642 1.17739059
0.12422742 1.17732382
0.12424842 1.17725706
0.12426943 1.17719031
0.12429043 1.17712356
0.12431143 1.17705682
0.12433243 1.17699008
0.12435344 1.17692335
0.12437444 1.17685663
0.12439544 1.17678991
0.12441644 1.17672320
0.12443744 1.17665650
0.12445845 1.17658980
0.12447945 1.17652311
0.12450045 1.17645642
0.12452145 1.17638974
0.12454245 1.17632307
0.12456346 1.17625640
0.12458446 1.17618974
0.12460546 1.17612309
0.12462646 1.17605644
0.12464746 1.17598980
0.12466847 1.17592316
0.12468947 1.17585653
0.12471047 1.17578991
0.12473147 1.17572329
0.12475248 1.17565668
0.12477348 1.17559007
0.12479448 1.17552347
0.12481548 1.17545688
0.12483648 1.17539029
0.12485749 1.17532371
0.12487849 1.17525713
0.12489949 1.17519056
0.12492049 1.17512400
0.12494149 1.17505745
0.12496250 1.17499089
0.12498350 1.17492435
0.12500450 1.17485781
0.12502550 1.17479128
0.12504650 1.17472475
0.12506751 1.17465823
0.12508851 1.17459172
0.12510951 1.17452521
0.12513051 1.17445871
0.12515152 1.17439222
0.12517252 1.17432573
0.12519352 1.17425924
0.12521452 1.17419277
0.12523552 1.17412630
0.12525653 1.17405983
0.12527753 1.17399337
0.12529853 1.17392692
0.12531953 1.17386047
0.12534053 1.17379403
0.12536154 1.17372760
0.12538254 1.17366117
0.12540354 1.17359475
0.12542454 1.17352833
0.12544554 1.17346192
0.12546655 1.17339552
0.12548755 1.17332912
0.12550855 1.17326273
0.12552955 1.17319635
0.12555056 1.17312997
0.12557156 1.17306359
0.12559256 1.17299723
0.12561356 1.17293087
0.12563456 1.17286451
0.12565557 1.17279816
0.12567657 1.17273182
0.12569757 1.17266548
0.12571857 1.17259915
0.12573957 1.17253283
0.12576058 1.17246651
0.12578158 1.17240020
0.12580258 1.17233389
0.12582358 1.17226759
0.12584458 1.17220130
0.12586559 1.17213501
0.12588659 1.17206873
0.12590759 1.17200245
0.12592859 1.17193618
0.12594959 1.17186992
0.12597060 1.17180366
0.12599160 1.17173741
0.12601260 1.17167116
0.12603360 1.17160492
0.12605461 1.17153869
0.12607561 1.17147246
0.12609661 1.17140624
0.12611761 1.17134003
0.12613861 1.17127382
0.12615962 1.17120761
0.12618062 1.17114142
0.12620162 1.17107523
0.12622262 1.17100904
0.12624362 1.17094286
0.12626463 1.17087669
0.12628563 1.17081052
0.12630663 1.17074436
0.12632763 1.17067821
0.12634863 1.17061206
0.12636964 1.17054591
0.12639064 1.17047978
0.12641164 1.17041365
0.12643264 1.17034752
0.12645365 1.17028140
0.12647465 1.17021529
0.12649565 1.17014918
0.12651665 1.17008308
0.12653765 1.17001699
0.12655866 1.16995090
0.12657966 1.16988482
0.12660066 1.16981874
0.12662166 1.16975267
0.12664266 1.16968661
0.12666367 1.16962055
0.12668467 1.16955450
0.12670567 1.16948845
0.12672667 1.16942241
0.12674767 1.16935638
0.12676868 1.16929035
0.12678968 1.16922433
0.12681068 1.16915831
0.12683168 1.16909230
0.12685269 1.16902630
0.12687369 1.16896030
0.12689469 1.16889430
0.12691569 1.16882832
0.12693669 1.16876234
0.12695770 1.16869636
0.12697870 1.16863040
0.12699970 1.16856443
0.12702070 1.16849848
0.12704170 1.16843253
0.12706271 1.16836658
0.12708371 1.16830064
0.12710471 1.16823471
0.12712571 1.16816879
0.12714671 1.16810287
0.12716772 1.16803695
0.12718872 1.16797104
0.12720972 1.16790514
0.12723072 1.16783924
0.12725173 1.16777335
0.12727273 1.16770747
0.12729373 1.16764159
0.12731473 1.16757572
0.12733573 1.16750985
0.12735674 1.16744399
0.12737774 1.16737814
0.12739874 1.16731229
0.12741974 1.16724644
0.12744074 1.16718061
0.12746175 1.16711478
0.12748275 1.16704895
0.12750375 1.16698313
0.12752475 1.16691732
0.12754575 1.16685151
0.12756676 1.16678571
0.12758776 1.16671992
0.12760876 1.16665413
0.12762976 1.16658835
0.12765077 1.16652257
0.12767177 1.16645680
0.12769277 1.16639103
0.12771377 1.16632527
0.12773477 1.16625952
0.12775578 1.16619377
0.12777678 1.16612803
0.12779778 1.16606229
0.12781878 1.16599656
0.12783978 1.16593084
0.12786079 1.16586512
0.12788179 1.16579941
0.12790279 1.16573371
0.12792379 1.16566801
0.12794479 1.16560231
0.12796580 1.16553662
0.12798680 1.16547094
0.12800780 1.16540527
0.12802880 1.16533959
0.12804980 1.16527393
0.12807081 1.16520827
0.12809181 1.16514262
0.12811281 1.16507697
0.12813381 1.16501133
0.12815482 1.16494570
0.12817582 1.16488007
0.12819682 1.16481445
0.12821782 1.16474883
0.12823882 1.16468322
0.12825983 1.16461761
0.12828083 1.16455201
0.12830183 1.16448642
0.12832283 1.16442083
0.12834383 1.16435525
0.12836484 1.16428967
0.12838584 1.16422410
0.12840684 1.16415854
0.12842784 1.16409298
0.12844884 1.16402743
0.12846985 1.16396188
0.12849085 1.16389634
0.12851185 1.16383081
0.12853285 1.16376528
0.12855386 1.16369976
0.12857486 1.16363424
0.12859586 1.16356873
0.12861686 1.16350323
0.12863786 1.16343773
0.12865887 1.16337223
0.12867987 1.16330675
0.12870087 1.16324126
0.12872187 1.16317579
0.12874287 1.16311032
0.12876388 1.16304485
0.12878488 1.16297940
0.12880588 1.16291394
0.12882688 1.16284850
0.12884788 1.16278306
0.12886889 1.16271762
0.12888989 1.16265220
0.12891089 1.16258677
0.12893189 1.16252136
0.12895290 1.16245594
0.12897390 1.16239054
0.12899490 1.16232514
0.12901590 1.16225975
0.12903690 1.16219436
0.12905791 1.16212898
0.12907891 1.16206360
0.12909991 1.16199823
0.12912091 1.16193287
0.12914191 1.16186751
0.12916292 1.16180216
0.12918392 1.16173681
0.12920492 1.16167147
0.12922592 1.16160613
0.12924692 1.16154080
0.12926793 1.16147548
0.12928893 1.16141016
0.12930993 1.16134485
0.12933093 1.16127955
0.12935194 1.16121425
0.12937294 1.16114895
0.12939394 1.16108366
0.12941494 1.16101838
0.12943594 1.16095311
0.12945695 1.16088783
0.12947795 1.16082257
0.12949895 1.16075731
0.12951995 1.16069206
0.12954095 1.16062681
0.12956196 1.16056157
0.12958296 1.16049633
0.12960396 1.16043110
0.12962496 1.16036588
0.12964596 1.16030066
0.12966697 1.16023545
0.12968797 1.16017024
0.12970897 1.16010504
0.12972997 1.16003984
0.12975098 1.15997466
0.12977198 1.15990947
0.12979298 1.15984429
0.12981398 1.15977912
0.12983498 1.15971396
0.12985599 1.15964880
0.12987699 1.15958364
0.12989799 1.15951849
0.12991899 1.15945335
0.12993999 1.15938821
0.12996100 1.15932308
0.12998200 1.15925796
0.13000300 1.15919284
0.13002400 1.15912772
0.13004500 1.15906262
0.13006601 1.15899751
0.13008701 1.15893242
0.13010801 1.15886733
0.13012901 1.15880224
0.13015002 1.15873716
0.13017102 1.15867209
0.13019202 1.15860702
0.13021302 1.15854196
0.13023402 1.15847690
0.13025503 1.15841185
0.13027603 1.15834681
0.13029703 1.15828177
0.13031803 1.15821674
0.13033903 1.15815171
0.13036004 1.15808669
0.13038104 1.15802167
0.13040204 1.15795666
0.13042304 1.15789166
0.13044404 1.15782666
0.13046505 1.15776167
0.13048605 1.15769668
0.13050705 1.15763170
0.13052805 1.15756672
0.13054905 1.15750176
0.13057006 1.15743679
0.13059106 1.15737183
0.13061206 1.15730688
0.13063306 1.15724194
0.13065407 1.15717699
0.13067507 1.15711206
0.13069607 1.15704713
0.13071707 1.15698221
0.13073807 1.15691729
0.13075908 1.15685238
0.13078008 1.15678747
0.13080108 1.15672257
0.13082208 1.15665768
0.13084308 1.15659279
0.13086409 1.15652790
0.13088509 1.15646303
0.13090609 1.15639815
0.13092709 1.15633329
0.13094809 1.15626843
0.13096910 1.15620357
0.13099010 1.15613872
0.13101110 1.15607388
0.13103210 1.15600904
0.13105311 1.15594421
0.13107411 1.15587939
0.13109511 1.15581457
0.13111611 1.15574975
0.13113711 1.15568494
0.13115812 1.15562014
0.13117912 1.15555534
0.13120012 1.15549055
0.13122112 1.15542577
0.13124212 1.15536099
0.13126313 1.15529621
0.13128413 1.15523144
0.13130513 1.15516668
0.13132613 1.15510192
0.13134713 1.15503717
0.13136814 1.15497242
0.13138914 1.15490768
0.13141014 1.15484295
0.13143114 1.15477822
0.13145215 1.15471350
0.13147315 1.15464878
0.13149415 1.15458407
0.13151515 1.15451936
0.13153615 1.15445466
0.13155716 1.15438997
0.13157816 1.15432528
0.13159916 1.15426060
0.13162016 1.15419592
0.13164116 1.15413125
0.13166217 1.15406658
0.13168317 1.15400192
0.13170417 1.15393726
0.13172517 1.15387262
0.13174617 1.15380797
0.13176718 1.15374333
0.13178818 1.15367870
0.13180918 1.15361408
0.13183018 1.15354946
0.13185119 1.15348484
0.13187219 1.15342023
0.13189319 1.15335563
0.13191419 1.15329103
0.13193519 1.15322644
0.13195620 1.15316185
0.13197720 1.15309727
0.13199820 1.15303269
0.13201920 1.15296813
0.13204020 1.15290356
0.13206121 1.15283900
0.13208221 1.15277445
0.13210321 1.15270990
0.13212421 1.15264536
0.13214521 1.15258083
0.13216622 1.15251630
0.13218722 1.15245177
0.13220822 1.15238725
0.13222922 1.15232274
0.13225023 1.15225823
0.13227123 1.15219373
0.13229223 1.15212924
0.13231323 1.15206474
0.13233423 1.15200026
0.13235524 1.15193578
0.13237624 1.15187131
0.13239724 1.15180684
0.13241824 1.15174238
0.13243924 1.15167792
0.13246025 1.15161347
0.13248125 1.15154902
0.13250225 1.15148458
0.13252325 1.15142015
0.13254425 1.15135572
0.13256526 1.15129130
0.13258626 1.15122688
0.13260726 1.15116247
0.13262826 1.15109807
0.13264926 1.15103367
0.13267027 1.15096927
0.13269127 1.15090488
0.13271227 1.15084050
0.13273327 1.15077612
0.13275428 1.15071175
0.13277528 1.15064738
0.13279628 1.15058302
0.13281728 1.15051867
0.13283828 1.15045432
0.13285929 1.15038997
0.13288029 1.15032563
0.13290129 1.15026130
0.13292229 1.15019697
0.13294329 1.15013265
0.13296430 1.15006834
0.13298530 1.15000403
0.13300630 1.14993972
0.13302730 1.14987542
0.13304830 1.14981113
0.13306931 1.14974684
0.13309031 1.14968256
0.13311131 1.14961828
0.13313231 1.14955401
0.13315332 1.14948974
0.13317432 1.14942548
0.13319532 1.14936123
0.13321632 1.14929698
0.13323732 1.14923274
0.13325833 1.14916850
0.13327933 1.14910427
0.13330033 1.14904004
0.13332133 1.14897582
0.13334233 1.14891161
0.13336334 1.14884740
0.13338434 1.14878319
0.13340534 1.14871899
0.13342634 1.14865480
0.13344734 1.14859061
0.13346835 1.14852643
0.13348935 1.14846226
0.13351035 1.14839809
0.13353135 1.14833392
0.13355236 1.14826976
0.13357336 1.14820561
0.13359436 1.14814146
0.13361536 1.14807732
0.13363636 1.14801318
0.13365737 1.14794905
0.13367837 1.14788492
0.13369937 1.14782080
0.13372037 1.14775669
0.13374137 1.14769258
0.13376238 1.14762847
0.13378338 1.14756438
0.13380438 1.14750028
0.13382538 1.14743620
0.13384638 1.14737211
0.13386739 1.14730804
0.13388839 1.14724397
0.13390939 1.14717990
0.13393039 1.14711584
0.13395140 1.14705179
0.13397240 1.14698774
0.13399340 1.14692370
0.13401440 1.14685966
0.13403540 1.14679563
0.13405641 1.14673160
0.13407741 1.14666758
0.13409841 1.14660357
0.13411941 1.14653956
0.13414041 1.14647555
0.13416142 1.14641156
0.13418242 1.14634756
0.13420342 1.14628358
0.13422442 1.14621959
0.13424542 1.14615562
0.13426643 1.14609165
0.13428743 1.14602768
0.13430843 1.14596372
0.13432943 1.14589977
0.13435044 1.14583582
0.13437144 1.14577188
0.13439244 1.14570794
0.13441344 1.14564401
0.13443444 1.14558008
0.13445545 1.14551616
0.13447645 1.14545224
0.13449745 1.14538833
0.13451845 1.14532443
0.13453945 1.14526053
0.13456046 1.14519664
0.13458146 1.14513275
0.13460246 1.14506887
0.13462346 1.14500499
0.13464446 1.14494112
0.13466547 1.14487725
0.13468647 1.14481339
0.13470747 1.14474954
0.13472847 1.14468569
0.13474947 1.14462184
0.13477048 1.14455801
0.13479148 1.14449417
0.13481248 1.14443035
0.13483348 1.14436652
0.13485449 1.14430271
0.13487549 1.14423890
0.13489649 1.14417509
0.13491749 1.14411129
0.13493849 1.14404750
0.13495950 1.14398371
0.13498050 1.14391993
0.13500150 1.14385615
0.13502250 1.14379237
0.13504350 1.14372861
0.13506451 1.14366485
0.13508551 1.14360109
0.13510651 1.14353734
0.13512751 1.14347359
0.13514851 1.14340986
0.13516952 1.14334612
0.13519052 1.14328239
0.13521152 1.14321867
0.13523252 1.14315495
0.13525353 1.14309124
0.13527453 1.14302753
0.13529553 1.14296383
0.13531653 1.14290014
0.13533753 1.14283645
0.13535854 1.14277276
0.13537954 1.14270908
0.13540054 1.14264541
0.13542154 1.14258174
0.13544254 1.14251808
0.13546355 1.14245442
0.13548455 1.14239077
0.13550555 1.14232712
0.13552655 1.14226348
0.13554755 1.14219984
0.13556856 1.14213621
0.13558956 1.14207259
0.13561056 1.14200897
0.13563156 1.14194535
0.13565257 1.14188175
0.13567357 1.14181814
0.13569457 1.14175455
0.13571557 1.14169095
0.13573657 1.14162737
0.13575758 1.14156379
0.13577858 1.14150021
0.13579958 1.14143664
0.13582058 1.14137307
0.13584158 1.14130952
0.13586259 1.14124596
0.13588359 1.14118241
0.13590459 1.14111887
0.13592559 1.14105533
0.13594659 1.14099180
0.13596760 1.14092827
0.13598860 1.14086475
0.13600960 1.14080124
0.13603060 1.14073772
0.13605161 1.14067422
0.13607261 1.14061072
0.13609361 1.14054723
0.13611461 1.14048374
0.13613561 1.14042025
0.13615662 1.14035677
0.13617762 1.14029330
0.13619862 1.14022984
0.13621962 1.14016637
0.13624062 1.14010292
0.13626163 1.14003947
0.13628263 1.13997602
0.13630363 1.13991258
0.13632463 1.13984915
0.13634563 1.13978572
0.13636664 1.13972229
0.13638764 1.13965887
0.13640864 1.13959546
0.13642964 1.13953205
0.13645065 1.13946865
0.13647165 1.13940525
0.13649265 1.13934186
0.13651365 1.13927848
0.13653465 1.13921510
0.13655566 1.13915172
0.13657666 1.13908835
0.13659766 1.13902499
0.13661866 1.13896163
0.13663966 1.13889827
0.13666067 1.13883492
0.13668167 1.13877158
0.13670267 1.13870824
0.13672367 1.13864491
0.13674467 1.13858159
0.13676568 1.13851826
0.13678668 1.13845495
0.13680768 1.13839164
0.13682868 1.13832833
0.13684968 1.13826503
0.13687069 1.13820174
0.13689169 1.13813845
0.13691269 1.13807516
0.13693369 1.13801189
0.13695470 1.13794861
0.13697570 1.13788535
0.13699670 1.13782208
0.13701770 1.13775883
0.13703870 1.13769557
0.13705971 1.13763233
0.13708071 1.13756909
0.13710171 1.13750585
0.13712271 1.13744262
0.13714371 1.13737940
0.13716472 1.13731618
0.13718572 1.13725296
0.13720672 1.13718976
0.13722772 1.13712655
0.13724872 1.13706335
0.13726973 1.13700016
0.13729073 1.13693698
0.13731173 1.13687379
0.13733273 1.13681062
0.13735374 1.13674745
0.13737474 1.13668428
0.13739574 1.13662112
0.13741674 1.13655796
0.13743774 1.13649481
0.13745875 1.13643167
0.13747975 1.13636853
0.13750075 1.13630540
0.13752175 1.13624227
0.13754275 1.13617915
0.13756376 1.13611603
0.13758476 1.13605292
0.13760576 1.13598981
0.13762676 1.13592671
0.13764776 1.13586361
0.13766877 1.13580052
0.13768977 1.13573743
0.13771077 1.13567435
0.13773177 1.13561128
0.13775278 1.13554821
0.13777378 1.13548515
0.13779478 1.13542209
0.13781578 1.13535903
0.13783678 1.13529598
0.13785779 1.13523294
0.13787879 1.13516990
0.13789979 1.13510687
0.13792079 1.13504384
0.13794179 1.13498082
0.13796280 1.13491781
0.13798380 1.13485480
0.13800480 1.13479179
0.13802580 1.13472879
0.13804680 1.13466579
0.13806781 1.13460280
0.13808881 1.13453982
0.13810981 1.13447684
0.13813081 1.13441387
0.13815182 1.13435090
0.13817282 1.13428793
0.13819382 1.13422498
0.13821482 1.13416202
0.13823582 1.13409908
0.13825683 1.13403613
0.13827783 1.13397320
0.13829883 1.13391027
0.13831983 1.13384734
0.13834083 1.13378442
0.13836184 1.13372150
0.13838284 1.13365859
0.13840384 1.13359569
0.13842484 1.13353279
0.13844584 1.13346989
0.13846685 1.13340700
0.13848785 1.13334412
0.13850885 1.13328124
0.13852985 1.13321837
0.13855086 1.13315550
0.13857186 1.13309264
0.13859286 1.13302978
0.13861386 1.13296693
0.13863486 1.13290408
0.13865587 1.13284124
0.13867687 1.13277840
0.13869787 1.13271557
0.13871887 1.13265275
0.13873987 1.13258993
0.13876088 1.13252711
0.13878188 1.13246430
0.13880288 1.13240150
0.13882388 1.13233870
0.13884488 1.13227590
0.13886589 1.13221311
0.13888689 1.13215033
0.13890789 1.13208755
0.13892889 1.13202478
0.13894989 1.13196201
0.13897090 1.13189925
0.13899190 1.13183649
0.13901290 1.13177374
0.13903390 1.13171099
0.13905491 1.13164825
0.13907591 1.13158551
0.13909691 1.13152278
0.13911791 1.13146006
0.13913891 1.13139734
0.13915992 1.13133462
0.13918092 1.13127191
0.13920192 1.13120921
0.13922292 1.13114651
0.13924392 1.13108381
0.13926493 1.13102112
0.13928593 1.13095844
0.13930693 1.13089576
0.13932793 1.13083309
0.13934893 1.13077042
0.13936994 1.13070776
0.13939094 1.13064510
0.13941194 1.13058245
0.13943294 1.13051980
0.13945395 1.13045716
0.13947495 1.13039452
0.13949595 1.13033189
0.13951695 1.13026926
0.13953795 1.13020664
0.13955896 1.13014403
0.13957996 1.13008142
0.13960096 1.13001881
0.13962196 1.12995621
0.13964296 1.12989362
0.13966397 1.12983103
0.13968497 1.12976844
0.13970597 1.12970586
0.13972697 1.12964329
0.13974797 1.12958072
0.13976898 1.12951816
0.13978998 1.12945560
0.13981098 1.12939305
0.13983198 1.12933050
0.13985299 1.12926796
0.13987399 1.12920542
0.13989499 1.12914289
0.13991599 1.12908036
0.13993699 1.12901784
0.13995800 1.12895532
0.13997900 1.12889281
0.14000000 1.12883030
0.14002100 1.12876780
0.14004200 1.12870531
0.14006301 1.12864282
0.14008401 1.12858033
0.14010501 1.12851785
0.14012601 1.12845538
0.14014701 1.12839291
0.14016802 1.12833044
0.14018902 1.12826798
0.14021002 1.12820553
0.14023102 1.12814308
0.14025203 1.12808064
0.14027303 1.12801820
0.14029403 1.12795577
0.14031503 1.12789334
0.14033603 1.12783091
0.14035704 1.12776850
0.14037804 1.12770608
0.14039904 1.12764368
0.14042004 1.12758127
0.14044104 1.12751888
0.14046205 1.12745649
0.14048305 1.12739410
0.14050405 1.12733172
0.14052505 1.12726934
0.14054605 1.12720697
0.14056706 1.12714460
0.14058806 1.12708224
0.14060906 1.12701989
0.14063006 1.12695754
0.14065107 1.12689519
0.14067207 1.12683285
0.14069307 1.12677052
0.14071407 1.12670819
0.14073507 1.12664586
0.14075608 1.12658354
0.14077708 1.12652123
0.14079808 1.12645892
0.14081908 1.12639661
0.14084008 1.12633432
0.14086109 1.12627202
0.14088209 1.12620973
0.14090309 1.12614745
0.14092409 1.12608517
0.14094509 1.12602290
0.14096610 1.12596063
0.14098710 1.12589837
0.14100810 1.12583611
0.14102910 1.12577386
0.14105011 1.12571161
0.14107111 1.12564937
0.14109211 1.12558713
0.14111311 1.12552490
0.14113411 1.12546267
0.14115512 1.12540045
0.14117612 1.12533824
0.14119712 1.12527603
0.14121812 1.12521382
0.14123912 1.12515162
0.14126013 1.12508942
0.14128113 1.12502723
0.14130213 1.12496505
0.14132313 1.12490287
0.14134413 1.12484069
0.14136514 1.12477852
0.14138614 1.12471636
0.14140714 1.12465420
0.14142814 1.12459204
0.14144914 1.12452989
0.14147015 1.12446775
0.14149115 1.12440561
0.14151215 1.12434347
0.14153315 1.12428134
0.14155416 1.12421922
0.14157516 1.12415710
0.14159616 1.12409499
0.14161716 1.12403288
0.14163816 1.12397078
0.14165917 1.12390868
0.14168017 1.12384658
0.14170117 1.12378450
0.14172217 1.12372241
0.14174317 1.12366034
0.14176418 1.12359826
0.14178518 1.12353619
0.14180618 1.12347413
0.14182718 1.12341207
0.14184818 1.12335002
0.14186919 1.12328797
0.14189019 1.12322593
0.14191119 1.12316390
0.14193219 1.12310186
0.14195320 1.12303984
0.14197420 1.12297782
0.14199520 1.12291580
0.14201620 1.12285379
0.14203720 1.12279178
0.14205821 1.12272978
0.14207921 1.12266778
0.14210021 1.12260579
0.14212121 1.12254381
0.14214221 1.12248183
0.14216322 1.12241985
0.14218422 1.12235788
0.14220522 1.12229591
0.14222622 1.12223395
0.14224722 1.12217200
0.14226823 1.12211005
0.14228923 1.12204810
0.14231023 1.12198616
0.14233123 1.12192423
0.14235224 1.12186230
0.14237324 1.12180037
0.14239424 1.12173845
0.14241524 1.12167654
0.14243624 1.12161463
0.14245725 1.12155272
0.14247825 1.12149082
0.14249925 1.12142893
0.14252025 1.12136704
0.14254125 1.12130515
0.14256226 1.12124327
0.14258326 1.12118140
0.14260426 1.12111953
0.14262526 1.12105767
0.14264626 1.12099581
0.14266727 1.12093395
0.14268827 1.12087211
0.14270927 1.12081026
0.14273027 1.12074842
0.14275128 1.12068659
0.14277228 1.12062476
0.14279328 1.12056294
0.14281428 1.12050112
0.14283528 1.12043930
0.14285629 1.12037750
0.14287729 1.12031569
0.14289829 1.12025389
0.14291929 1.12019210
0.14294029 1.12013031
0.14296130 1.12006853
0.14298230 1.12000675
0.14300330 1.11994498
0.14302430 1.11988321
0.14304530 1.11982145
0.14306631 1.11975969
0.14308731 1.11969794
0.14310831 1.11963619
0.14312931 1.11957445
0.14315032 1.11951271
0.14317132 1.11945098
0.14319232 1.11938925
0.14321332 1.11932753
0.14323432 1.11926581
0.14325533 1.11920410
0.14327633 1.11914239
0.14329733 1.11908069
0.14331833 1.11901899
0.14333933 1.11895730
0.14336034 1.11889561
0.14338134 1.11883393
0.14340234 1.11877225
0.14342334 1.11871058
0.14344434 1.11864891
0.14346535 1.11858725
0.14348635 1.11852559
0.14350735 1.11846394
0.14352835 1.11840229
0.14354935 1.11834065
0.14357036 1.11827901
0.14359136 1.11821738
0.14361236 1.11815575
0.14363336 1.11809413
0.14365437 1.11803251
0.14367537 1.11797090
0.14369637 1.11790929
0.14371737 1.11784769
0.14373837 1.11778610
0.14375938 1.11772450
0.14378038 1.11766292
0.14380138 1.11760133
0.14382238 1.11753976
0.14384338 1.11747819
0.14386439 1.11741662
0.14388539 1.11735506
0.14390639 1.11729350
0.14392739 1.11723195
0.14394839 1.11717040
0.14396940 1.11710886
0.14399040 1.11704732
0.14401140 1.11698579
0.14403240 1.11692426
0.14405341 1.11686274
0.14407441 1.11680122
0.14409541 1.11673971
0.14411641 1.11667821
0.14413741 1.11661670
0.14415842 1.11655521
0.14417942 1.11649371
0.14420042 1.11643223
0.14422142 1.11637075
0.14424242 1.11630927
0.14426343 1.11624780
0.14428443 1.11618633
0.14430543 1.11612487
0.14432643 1.11606341
0.14434743 1.11600196
0.14436844 1.11594051
0.14438944 1.11587907
0.14441044 1.11581763
0.14443144 1.11575620
0.14445245 1.11569477
0.14447345 1.11563335
0.14449445 1.11557193
0.14451545 1.11551052
0.14453645 1.11544911
0.14455746 1.11538771
0.14457846 1.11532631
0.14459946 1.11526492
0.14462046 1.11520353
0.14464146 1.11514215
0.14466247 1.11508077
0.14468347 1.11501940
0.14470447 1.11495803
0.14472547 1.11489667
0.14474647 1.11483531
0.14476748 1.11477396
0.14478848 1.11471261
0.14480948 1.11465127
0.14483048 1.11458993
0.14485149 1.11452860
0.14487249 1.11446727
0.14489349 1.11440595
0.14491449 1.11434463
0.14493549 1.11428332
0.14495650 1.11422201
0.14497750 1.11416071
0.14499850 1.11409941
0.14501950 1.11403812
0.14504050 1.11397683
0.14506151 1.11391554
0.14508251 1.11385427
0.14510351 1.11379299
0.14512451 1.11373172
0.14514551 1.11367046
0.14516652 1.11360920
0.14518752 1.11354795
0.14520852 1.11348670
0.14522952 1.11342546
0.14525053 1.11336422
0.14527153 1.11330298
0.14529253 1.11324175
0.14531353 1.11318053
0.14533453 1.11311931
0.14535554 1.11305810
0.14537654 1.11299689
0.14539754 1.11293568
0.14541854 1.11287448
0.14543954 1.11281329
0.14546055 1.11275210
0.14548155 1.11269091
0.14550255 1.11262973
0.14552355 1.11256856
0.14554455 1.11250739
0.14556556 1.11244623
0.14558656 1.11238507
0.14560756 1.11232391
0.14562856 1.11226276
0.14564956 1.11220161
0.14567057 1.11214047
0.14569157 1.11207934
0.14571257 1.11201821
0.14573357 1.11195708
0.14575458 1.11189596
0.14577558 1.11183485
0.14579658 1.11177374
0.14581758 1.11171263
0.14583858 1.11165153
0.14585959 1.11159043
0.14588059 1.11152934
0.14590159 1.11146825
0.14592259 1.11140717
0.14594359 1.11134610
0.14596460 1.11128503
0.14598560 1.11122396
0.14600660 1.11116290
0.14602760 1.11110184
0.14604860 1.11104079
0.14606961 1.11097974
0.14609061 1.11091870
0.14611161 1.11085766
0.14613261 1.11079663
0.14615362 1.11073560
0.14617462 1.11067458
0.14619562 1.11061356
0.14621662 1.11055255
0.14623762 1.11049154
0.14625863 1.11043054
0.14627963 1.11036954
0.14630063 1.11030855
0.14632163 1.11024756
0.14634263 1.11018657
0.14636364 1.11012559
0.14638464 1.11006462
0.14640564 1.11000365
0.14642664 1.10994269
0.14644764 1.10988173
0.14646865 1.10982077
0.14648965 1.10975983
0.14651065 1.10969888
0.14653165 1.10963794
0.14655266 1.10957701
0.14657366 1.10951608
0.14659466 1.10945515
0.14661566 1.10939423
0.14663666 1.10933332
0.14665767 1.10927241
0.14667867 1.10921150
0.14669967 1.10915060
0.14672067 1.10908970
0.14674167 1.10902881
0.14676268 1.10896793
0.14678368 1.10890705
0.14680468 1.10884617
0.14682568 1.10878530
0.14684668 1.10872443
0.14686769 1.10866357
0.14688869 1.10860271
0.14690969 1.10854186
0.14693069 1.10848101
0.14695170 1.10842017
0.14697270 1.10835933
0.14699370 1.10829850
0.14701470 1.10823767
0.14703570 1.10817685
0.14705671 1.10811603
0.14707771 1.10805522
0.14709871 1.10799441
0.14711971 1.10793361
0.14714071 1.10787281
0.14716172 1.10781201
0.14718272 1.10775123
0.14720372 1.10769044
0.14722472 1.10762966
0.14724572 1.10756889
0.14726673 1.10750812
0.14728773 1.10744735
0.14730873 1.10738659
0.14732973 1.10732584
0.14735074 1.10726509
0.14737174 1.10720434
0.14739274 1.10714360
0.14741374 1.10708287
0.14743474 1.10702214
0.14745575 1.10696141
0.14747675 1.10690069
0.14749775 1.10683997
0.14751875 1.10677926
0.14753975 1.10671855
0.14756076 1.10665785
0.14758176 1.10659715
0.14760276 1.10653646
0.14762376 1.10647577
0.14764476 1.10641509
0.14766577 1.10635441
0.14768677 1.10629374
0.14770777 1.10623307
0.14772877 1.10617241
0.14774977 1.10611175
0.14777078 1.10605110
0.14779178 1.10599045
0.14781278 1.10592980
0.14783378 1.10586916
0.14785479 1.10580853
0.14787579 1.10574790
0.14789679 1.10568727
0.14791779 1.10562665
0.14793879 1.10556604
0.14795980 1.10550543
0.14798080 1.10544482
0.14800180 1.10538422
0.14802280 1.10532363
0.14804380 1.10526304
0.14806481 1.10520245
0.14808581 1.10514187
0.14810681 1.10508129
0.14812781 1.10502072
0.14814881 1.10496015
0.14816982 1.10489959
0.14819082 1.10483903
0.14821182 1.10477848
0.14823282 1.10471793
0.14825383 1.10465739
0.14827483 1.10459685
0.14829583 1.10453631
0.14831683 1.10447579
0.14833783 1.10441526
0.14835884 1.10435474
0.14837984 1.10429423
0.14840084 1.10423372
0.14842184 1.10417321
0.14844284 1.10411271
0.14846385 1.10405222
0.14848485 1.10399173
0.14850585 1.10393124
0.14852685 1.10387076
0.14854785 1.10381028
0.14856886 1.10374981
0.14858986 1.10368935
0.14861086 1.10362888
0.14863186 1.10356843
0.14865287 1.10350797
0.14867387 1.10344753
0.14869487 1.10338708
0.14871587 1.10332665
0.14873687 1.10326621
0.14875788 1.10320578
0.14877888 1.10314536
0.14879988 1.10308494
0.14882088 1.10302453
0.14884188 1.10296412
0.14886289 1.10290371
0.14888389 1.10284331
0.14890489 1.10278292
0.14892589 1.10272253
0.14894689 1.10266214
0.14896790 1.10260176
0.14898890 1.10254139
0.14900990 1.10248101
0.14903090 1.10242065
0.14905191 1.10236029
0.14907291 1.10229993
0.14909391 1.10223958
0.14911491 1.10217923
0.14913591 1.10211889
0.14915692 1.10205855
0.14917792 1.10199821
0.14919892 1.10193789
0.14921992 1.10187756
0.14924092 1.10181724
0.14926193 1.10175693
0.14928293 1.10169662
0.14930393 1.10163631
0.14932493 1.10157601
0.14934593 1.10151572
0.14936694 1.10145543
0.14938794 1.10139514
0.14940894 1.10133486
0.14942994 1.10127459
0.14945095 1.10121431
0.14947195 1.10115405
0.14949295 1.10109379
0.14951395 1.10103353
0.14953495 1.10097328
0.14955596 1.10091303
0.14957696 1.10085278
0.14959796 1.10079255
0.14961896 1.10073231
0.14963996 1.10067208
0.14966097 1.10061186
0.14968197 1.10055164
0.14970297 1.10049142
0.14972397 1.10043121
0.14974497 1.10037101
0.14976598 1.10031081
0.14978698 1.10025061
0.14980798 1.10019042
0.14982898 1.10013023
0.14984998 1.10007005
0.14987099 1.10000988
0.14989199 1.09994970
0.14991299 1.09988954
0.14993399 1.09982937
0.14995500 1.09976921
0.14997600 1.09970906
0.14999700 1.09964891
0.15001800 1.09958877
0.15003900 1.09952863
0.15006001 1.09946849
0.15008101 1.09940836
0.15010201 1.09934824
0.15012301 1.09928812
0.15014401 1.09922800
0.15016502 1.09916789
0.15018602 1.09910779
0.15020702 1.09904768
0.15022802 1.09898759
0.15024902 1.09892749
0.15027003 1.09886741
0.15029103 1.09880732
0.15031203 1.09874725
0.15033303 1.09868717
0.15035404 1.09862710
0.15037504 1.09856704
0.15039604 1.09850698
0.15041704 1.09844693
0.15043804 1.09838688
0.15045905 1.09832683
0.15048005 1.09826679
0.15050105 1.09820675
0.15052205 1.09814672
0.15054305 1.09808670
0.15056406 1.09802667
0.15058506 1.09796666
0.15060606 1.09790665
0.15062706 1.09784664
0.15064806 1.09778663
0.15066907 1.09772664
0.15069007 1.09766664
0.15071107 1.09760665
0.15073207 1.09754667
0.15075308 1.09748669
0.15077408 1.09742671
0.15079508 1.09736674
0.15081608 1.09730678
0.15083708 1.09724682
0.15085809 1.09718686
0.15087909 1.09712691
0.15090009 1.09706696
0.15092109 1.09700702
0.15094209 1.09694708
0.15096310 1.09688715
0.15098410 1.09682722
0.15100510 1.09676730
0.15102610 1.09670738
0.15104710 1.09664746
0.15106811 1.09658756
0.15108911 1.09652765
0.15111011 1.09646775
0.15113111 1.09640785
0.15115212 1.09634796
0.15117312 1.09628808
0.15119412 1.09622820
0.15121512 1.09616832
0.15123612 1.09610845
0.15125713 1.09604858
0.15127813 1.09598872
0.15129913 1.09592886
0.15132013 1.09586900
0.15134113 1.09580915
0.15136214 1.09574931
0.15138314 1.09568947
0.15140414 1.09562964
0.15142514 1.09556981
0.15144614 1.09550998
0.15146715 1.09545016
0.15148815 1.09539034
0.15150915 1.09533053
0.15153015 1.09527072
0.15155116 1.09521092
0.15157216 1.09515112
0.15159316 1.09509133
0.15161416 1.09503154
0.15163516 1.09497176
0.15165617 1.09491198
0.15167717 1.09485220
0.15169817 1.09479243
0.15171917 1.09473267
0.15174017 1.09467291
0.15176118 1.09461315
0.15178218 1.09455340
0.15180318 1.09449365
0.15182418 1.09443391
0.15184518 1.09437417
0.15186619 1.09431444
0.15188719 1.09425471
0.15190819 1.09419499
0.15192919 1.09413527
0.15195020 1.09407555
0.15197120 1.09401584
0.15199220 1.09395614
0.15201320 1.09389644
0.15203420 1.09383674
0.15205521 1.09377705
0.15207621 1.09371736
0.15209721 1.09365768
0.15211821 1.09359800
0.15213921 1.09353833
0.15216022 1.09347866
0.15218122 1.09341900
0.15220222 1.09335934
0.15222322 1.09329969
0.15224422 1.09324004
0.15226523 1.09318039
0.15228623 1.09312075
0.15230723 1.09306112
0.15232823 1.09300148
0.15234923 1.09294186
0.15237024 1.09288224
0.15239124 1.09282262
0.15241224 1.09276301
0.15243324 1.09270340
0.15245425 1.09264379
0.15247525 1.09258419
0.15249625 1.09252460
0.15251725 1.09246501
0.15253825 1.09240542
0.15255926 1.09234584
0.15258026 1.09228627
0.15260126 1.09222670
0.15262226 1.09216713
0.15264326 1.09210757
0.15266427 1.09204801
0.15268527 1.09198846
0.15270627 1.09192891
0.15272727 1.09186936
0.15274827 1.09180982
0.15276928 1.09175029
0.15279028 1.09169076
0.15281128 1.09163123
0.15283228 1.09157171
0.15285329 1.09151220
0.15287429 1.09145269
0.15289529 1.09139318
0.15291629 1.09133368
0.15293729 1.09127418
0.15295830 1.09121468
0.15297930 1.09115520
0.15300030 1.09109571
0.15302130 1.09103623
0.15304230 1.09097676
0.15306331 1.09091729
0.15308431 1.09085782
0.15310531 1.09079836
0.15312631 1.09073890
0.15314731 1.09067945
0.15316832 1.09062000
0.15318932 1.09056056
0.15321032 1.09050112
0.15323132 1.09044169
0.15325233 1.09038226
0.15327333 1.09032283
0.15329433 1.09026341
0.15331533 1.09020400
0.15333633 1.09014459
0.15335734 1.09008518
0.15337834 1.09002578
0.15339934 1.08996638
0.15342034 1.08990699
0.15344134 1.08984760
0.15346235 1.08978821
0.15348335 1.08972884
0.15350435 1.08966946
0.15352535 1.08961009
0.15354635 1.08955073
0.15356736 1.08949136
0.15358836 1.08943201
0.15360936 1.08937266
0.15363036 1.08931331
0.15365137 1.08925397
0.15367237 1.08919463
0.15369337 1.08913530
0.15371437 1.08907597
0.15373537 1.08901664
0.15375638 1.08895732
0.15377738 1.08889801
0.15379838 1.08883870
0.15381938 1.08877939
0.15384038 1.08872009
0.15386139 1.08866079
0.15388239 1.08860150
0.15390339 1.08854221
0.15392439 1.08848293
0.15394539 1.08842365
0.15396640 1.08836437
0.15398740 1.08830510
0.15400840 1.08824584
0.15402940 1.08818658
0.15405041 1.08812732
0.15407141 1.08806807
0.15409241 1.08800882
0.15411341 1.08794958
0.15413441 1.08789034
0.15415542 1.08783111
0.15417642 1.08777188
0.15419742 1.08771265
0.15421842 1.08765343
0.15423942 1.08759422
0.15426043 1.08753501
0.15428143 1.08747580
0.15430243 1.08741660
0.15432343 1.08735740
0.15434443 1.08729821
0.15436544 1.08723902
0.15438644 1.08717984
0.15440744 1.08712066
0.15442844 1.08706148
0.15444944 1.08700231
0.15447045 1.08694315
0.15449145 1.08688398
0.15451245 1.08682483
0.15453345 1.08676567
0.15455446 1.08670653
0.15457546 1.08664738
0.15459646 1.08658825
0.15461746 1.08652911
0.15463846 1.08646998
0.15465947 1.08641086
0.15468047 1.08635174
0.15470147 1.08629262
0.15472247 1.08623351
0.15474347 1.08617440
0.15476448 1.08611530
0.15478548 1.08605620
0.15480648 1.08599711
0.15482748 1.08593802
0.15484848 1.08587893
0.15486949 1.08581985
0.15489049 1.08576078
0.15491149 1.08570171
0.15493249 1.08564264
0.15495350 1.08558358
0.15497450 1.08552452
0.15499550 1.08546547
0.15501650 1.08540642
0.15503750 1.08534737
0.15505851 1.08528833
0.15507951 1.08522930
0.15510051 1.08517027
0.15512151 1.08511124
0.15514251 1.08505222
0.15516352 1.08499320
0.15518452 1.08493419
0.15520552 1.08487518
0.15522652 1.08481618
0.15524752 1.08475718
0.15526853 1.08469819
0.15528953 1.08463920
0.15531053 1.08458021
0.15533153 1.08452123
0.15535254 1.08446225
0.15537354 1.08440328
0.15539454 1.08434431
0.15541554 1.08428535
0.15543654 1.08422639
0.15545755 1.08416744
0.15547855 1.08410849
0.15549955 1.08404954
0.15552055 1.08399060
0.15554155 1.08393166
0.15556256 1.08387273
0.15558356 1.08381380
0.15560456 1.08375488
0.15562556 1.08369596
0.15564656 1.08363705
0.15566757 1.08357814
0.15568857 1.08351923
0.15570957 1.08346033
0.15573057 1.08340144
0.15575158 1.08334254
0.15577258 1.08328366
0.15579358 1.08322477
0.15581458 1.08316590
0.15583558 1.08310702
0.15585659 1.08304815
0.15587759 1.08298929
0.15589859 1.08293043
0.15591959 1.08287157
0.15594059 1.08281272
0.15596160 1.08275387
0.15598260 1.08269503
0.15600360 1.08263619
0.15602460 1.08257736
0.15604560 1.08251853
0.15606661 1.08245970
0.15608761 1.08240088
0.15610861 1.08234207
0.15612961 1.08228325
0.15615062 1.08222445
0.15617162 1.08216565
0.15619262 1.08210685
0.15621362 1.08204805
0.15623462 1.08198926
0.15625563 1.08193048
0.15627663 1.08187170
0.15629763 1.08181292
0.15631863 1.08175415
0.15633963 1.08169538
0.15636064 1.08163662
0.15638164 1.08157786
0.15640264 1.08151911
0.15642364 1.08146036
0.15644464 1.08140162
0.15646565 1.08134288
0.15648665 1.08128414
0.15650765 1.08122541
0.15652865 1.08116668
0.15654965 1.08110796
0.15657066 1.08104924
0.15659166 1.08099053
0.15661266 1.08093182
0.15663366 1.08087311
0.15665467 1.08081441
0.15667567 1.08075571
0.15669667 1.08069702
0.15671767 1.08063834
0.15673867 1.08057965
0.15675968 1.08052097
0.15678068 1.08046230
0.15680168 1.08040363
0.15682268 1.08034497
0.15684368 1.08028630
0.15686469 1.08022765
0.15688569 1.08016900
0.15690669 1.08011035
0.15692769 1.08005171
0.15694869 1.07999307
0.15696970 1.07993443
0.15699070 1.07987580
0.15701170 1.07981718
0.15703270 1.07975856
0.15705371 1.07969994
0.15707471 1.07964133
0.15709571 1.07958272
0.15711671 1.07952412
0.15713771 1.07946552
0.15715872 1.07940692
0.15717972 1.07934833
0.15720072 1.07928975
0.15722172 1.07923117
0.15724272 1.07917259
0.15726373 1.07911402
0.15728473 1.07905545
0.15730573 1.07899689
0.15732673 1.07893833
0.15734773 1.07887977
0.15736874 1.07882122
0.15738974 1.07876268
0.15741074 1.07870413
0.15743174 1.07864560
0.15745275 1.07858706
0.15747375 1.07852854
0.15749475 1.07847001
0.15751575 1.07841149
0.15753675 1.07835298
0.15755776 1.07829447
0.15757876 1.07823596
0.15759976 1.07817746
0.15762076 1.07811896
0.15764176 1.07806047
0.15766277 1.07800198
0.15768377 1.07794349
0.15770477 1.07788501
0.15772577 1.07782654
0.15774677 1.07776806
0.15776778 1.07770960
0.15778878 1.07765113
0.15780978 1.07759268
0.15783078 1.07753422
0.15785179 1.07747577
0.15787279 1.07741733
0.15789379 1.07735889
0.15791479 1.07730045
0.15793579 1.07724202
0.15795680 1.07718359
0.15797780 1.07712517
0.15799880 1.07706675
0.15801980 1.07700834
0.15804080 1.07694992
0.15806181 1.07689152
0.15808281 1.07683312
0.15810381 1.07677472
0.15812481 1.07671633
0.15814581 1.07665794
0.15816682 1.07659956
0.15818782 1.07654118
0.15820882 1.07648280
0.15822982 1.07642443
0.15825083 1.07636606
0.15827183 1.07630770
0.15829283 1.07624934
0.15831383 1.07619099
0.15833483 1.07613264
0.15835584 1.07607430
0.15837684 1.07601596
0.15839784 1.07595762
0.15841884 1.07589929
0.15843984 1.07584096
0.15846085 1.07578264
0.15848185 1.07572432
0.15850285 1.07566601
0.15852385 1.07560770
0.15854485 1.07554939
0.15856586 1.07549109
0.15858686 1.07543279
0.15860786 1.07537450
0.15862886 1.07531621
0.15864986 1.07525793
0.15867087 1.07519965
0.15869187 1.07514138
0.15871287 1.07508311
0.15873387 1.07502484
0.15875488 1.07496658
0.15877588 1.07490832
0.15879688 1.07485007
0.15881788 1.07479182
0.15883888 1.07473357
0.15885989 1.07467533
0.15888089 1.07461710
0.15890189 1.07455887
0.15892289 1.07450064
0.15894389 1.07444242
0.15896490 1.07438420
0.15898590 1.07432598
0.15900690 1.07426777
0.15902790 1.07420957
0.15904890 1.07415137
0.15906991 1.07409317
0.15909091 1.07403498
0.15911191 1.07397679
0.15913291 1.07391861
0.15915392 1.07386043
0.15917492 1.07380225
0.15919592 1.07374408
0.15921692 1.07368591
0.15923792 1.07362775
0.15925893 1.07356959
0.15927993 1.07351144
0.15930093 1.07345329
0.15932193 1.07339515
0.15934293 1.07333701
0.15936394 1.07327887
0.15938494 1.07322074
0.15940594 1.07316261
0.15942694 1.07310449
0.15944794 1.07304637
0.15946895 1.07298825
0.15948995 1.07293014
0.15951095 1.07287204
0.15953195 1.07281393
0.15955296 1.07275584
0.15957396 1.07269774
0.15959496 1.07263966
0.15961596 1.07258157
0.15963696 1.07252349
0.15965797 1.07246542
0.15967897 1.07240734
0.15969997 1.07234928
0.15972097 1.07229121
0.15974197 1.07223316
0.15976298 1.07217510
0.15978398 1.07211705
0.15980498 1.07205901
0.15982598 1.07200096
0.15984698 1.07194293
0.15986799 1.07188489
0.15988899 1.07182687
0.15990999 1.07176884
0.15993099 1.07171082
0.15995200 1.07165281
0.15997300 1.07159479
0.15999400 1.07153679
0.16001500 1.07147878
0.16003600 1.07142079
0.16005701 1.07136279
0.16007801 1.07130480
0.16009901 1.07124682
0.16012001 1.07118884
0.16014101 1.07113086
0.16016202 1.07107289
0.16018302 1.07101492
0.16020402 1.07095695
0.16022502 1.07089899
0.16024602 1.07084104
0.16026703 1.07078309
0.16028803 1.07072514
0.16030903 1.07066720
0.16033003 1.07060926
0.16035104 1.07055133
0.16037204 1.07049340
0.16039304 1.07043547
0.16041404 1.07037755
0.16043504 1.07031963
0.16045605 1.07026172
0.16047705 1.07020381
0.16049805 1.07014591
0.16051905 1.07008801
0.16054005 1.07003011
0.16056106 1.06997222
0.16058206 1.06991433
0.16060306 1.06985645
0.16062406 1.06979857
0.16064506 1.06974070
0.16066607 1.06968283
0.16068707 1.06962496
0.16070807 1.06956710
0.16072907 1.06950924
0.16075008 1.06945139
0.16077108 1.06939354
0.16079208 1.06933570
0.16081308 1.06927786
0.16083408 1.06922002
0.16085509 1.06916219
0.16087609 1.06910436
0.16089709 1.06904654
0.16091809 1.06898872
0.16093909 1.06893091
0.16096010 1.06887310
0.16098110 1.06881529
0.16100210 1.06875749
0.16102310 1.06869969
0.16104410 1.06864190
0.16106511 1.06858411
0.16108611 1.06852633
0.16110711 1.06846855
0.16112811 1.06841077
0.16114911 1.06835300
0.16117012 1.06829523
0.16119112 1.06823747
0.16121212 1.06817971
0.16123312 1.06812195
0.16125413 1.06806420
0.16127513 1.06800646
0.16129613 1.06794871
0.16131713 1.06789098
0.16133813 1.06783324
0.16135914 1.06777551
0.16138014 1.06771779
0.16140114 1.06766007
0.16142214 1.06760235
0.16144314 1.06754464
0.16146415 1.06748693
0.16148515 1.06742923
0.16150615 1.06737153
0.16152715 1.06731383
0.16154815 1.06725614
0.16156916 1.06719845
0.16159016 1.06714077
0.16161116 1.06708309
0.16163216 1.06702542
0.16165317 1.06696775
0.16167417 1.06691008
0.16169517 1.06685242
0.16171617 1.06679476
0.16173717 1.06673711
0.16175818 1.06667946
0.16177918 1.06662182
0.16180018 1.06656418
0.16182118 1.06650654
0.16184218 1.06644891
0.16186319 1.06639128
0.16188419 1.06633366
0.16190519 1.06627604
0.16192619 1.06621842
0.16194719 1.06616081
0.16196820 1.06610320
0.16198920 1.06604560
0.16201020 1.06598800
0.16203120 1.06593041
0.16205221 1.06587282
0.16207321 1.06581523
0.16209421 1.06575765
0.16211521 1.06570008
0.16213621 1.06564250
0.16215722 1.06558493
0.16217822 1.06552737
0.16219922 1.06546981
0.16222022 1.06541225
0.16224122 1.06535470
0.16226223 1.06529715
0.16228323 1.06523961
0.16230423 1.06518207
0.16232523 1.06512454
0.16234623 1.06506701
0.16236724 1.06500948
0.16238824 1.06495196
0.16240924 1.06489444
0.16243024 1.06483693
0.16245125 1.06477942
0.16247225 1.06472191
0.16249325 1.06466441
0.16251425 1.06460691
0.16253525 1.06454942
0.16255626 1.06449193
0.16257726 1.06443445
0.16259826 1.06437696
0.16261926 1.06431949
0.16264026 1.06426202
0.16266127 1.06420455
0.16268227 1.06414709
0.16270327 1.06408963
0.16272427 1.06403217
0.16274527 1.06397472
0.16276628 1.06391727
0.16278728 1.06385983
0.16280828 1.06380239
0.16282928 1.06374496
0.16285029 1.06368753
0.16287129 1.06363010
0.16289229 1.06357268
0.16291329 1.06351526
0.16293429 1.06345785
0.16295530 1.06340044
0.16297630 1.06334304
0.16299730 1.06328564
0.16301830 1.06322824
0.16303930 1.06317085
0.16306031 1.06311346
0.16308131 1.06305607
0.16310231 1.06299870
0.16312331 1.06294132
0.16314431 1.06288395
0.16316532 1.06282658
0.16318632 1.06276922
0.16320732 1.06271186
0.16322832 1.06265450
0.16324932 1.06259715
0.16327033 1.06253981
0.16329133 1.06248247
0.16331233 1.06242513
0.16333333 1.06236779
0.16335434 1.06231046
0.16337534 1.06225314
0.16339634 1.06219582
0.16341734 1.06213850
0.16343834 1.06208119
0.16345935 1.06202388
0.16348035 1.06196657
0.16350135 1.06190927
0.16352235 1.06185198
0.16354335 1.06179468
0.16356436 1.06173740
0.16358536 1.06168011
0.16360636 1.06162283
0.16362736 1.06156556
0.16364836 1.06150829
0.16366937 1.06145102
0.16369037 1.06139376
0.16371137 1.06133650
0.16373237 1.06127924
0.16375338 1.06122199
0.16377438 1.06116475
0.16379538 1.06110750
0.16381638 1.06105026
0.16383738 1.06099303
0.16385839 1.06093580
0.16387939 1.06087858
0.16390039 1.06082135
0.16392139 1.06076414
0.16394239 1.06070692
0.16396340 1.06064971
0.16398440 1.06059251
0.16400540 1.06053531
0.16402640 1.06047811
0.16404740 1.06042092
0.16406841 1.06036373
0.16408941 1.06030655
0.16411041 1.06024937
0.16413141 1.06019219
0.16415242 1.06013502
0.16417342 1.06007785
0.16419442 1.06002069
0.16421542 1.05996353
0.16423642 1.05990637
0.16425743 1.05984922
0.16427843 1.05979208
0.16429943 1.05973493
0.16432043 1.05967779
0.16434143 1.05962066
0.16436244 1.05956353
0.16438344 1.05950640
0.16440444 1.05944928
0.16442544 1.05939216
0.16444644 1.05933505
0.16446745 1.05927794
0.16448845 1.05922083
0.16450945 1.05916373
0.16453045 1.05910664
0.16455146 1.05904954
0.16457246 1.05899245
0.16459346 1.05893537
0.16461446 1.05887829
0.16463546 1.05882121
0.16465647 1.05876414
0.16467747 1.05870707
0.16469847 1.05865001
0.16471947 1.05859295
0.16474047 1.05853589
0.16476148 1.05847884
0.16478248 1.05842179
0.16480348 1.05836475
0.16482448 1.05830771
0.16484548 1.05825067
0.16486649 1.05819364
0.16488749 1.05813661
0.16490849 1.05807959
0.16492949 1.05802257
0.16495050 1.05796556
0.16497150 1.05790854
0.16499250 1.05785154
0.16501350 1.05779454
0.16503450 1.05773754
0.16505551 1.05768054
0.16507651 1.05762355
0.16509751 1.05756657
0.16511851 1.05750958
0.16513951 1.05745261
0.16516052 1.05739563
0.16518152 1.05733866
0.16520252 1.05728170
0.16522352 1.05722474
0.16524452 1.05716778
0.16526553 1.05711083
0.16528653 1.05705388
0.16530753 1.05699693
0.16532853 1.05693999
0.16534953 1.05688305
0.16537054 1.05682612
0.16539154 1.05676919
0.16541254 1.05671227
0.16543354 1.05665535
0.16545455 1.05659843
0.16547555 1.05654152
0.16549655 1.05648461
0.16551755 1.05642771
0.16553855 1.05637081
0.16555956 1.05631391
0.16558056 1.05625702
0.16560156 1.05620013
0.16562256 1.05614325
0.16564356 1.05608637
0.16566457 1.05602949
0.16568557 1.05597262
0.16570657 1.05591575
0.16572757 1.05585889
0.16574857 1.05580203
0.16576958 1.05574518
0.16579058 1.05568832
0.16581158 1.05563148
0.16583258 1.05557464
0.16585359 1.05551780
0.16587459 1.05546096
0.16589559 1.05540413
0.16591659 1.05534730
0.16593759 1.05529048
0.16595860 1.05523366
0.16597960 1.05517685
0.16600060 1.05512004
0.16602160 1.05506323
0.16604260 1.05500643
0.16606361 1.05494963
0.16608461 1.05489284
0.16610561 1.05483605
0.16612661 1.05477926
0.16614761 1.05472248
0.16616862 1.05466571
0.16618962 1.05460893
0.16621062 1.05455216
0.16623162 1.05449540
0.16625263 1.05443864
0.16627363 1.05438188
0.16629463 1.05432513
0.16631563 1.05426838
0.16633663 1.05421163
0.16635764 1.05415489
0.16637864 1.05409815
0.16639964 1.05404142
0.16642064 1.05398469
0.16644164 1.05392797
0.16646265 1.05387125
0.16648365 1.05381453
0.16650465 1.05375782
0.16652565 1.05370111
0.16654665 1.05364440
0.16656766 1.05358770
0.16658866 1.05353101
0.16660966 1.05347432
0.16663066 1.05341763
0.16665167 1.05336094
0.16667267 1.05330426
0.16669367 1.05324759
0.16671467 1.05319091
0.16673567 1.05313425
0.16675668 1.05307758
0.16677768 1.05302092
0.16679868 1.05296427
0.16681968 1.05290762
0.16684068 1.05285097
0.16686169 1.05279432
0.16688269 1.05273768
0.16690369 1.05268105
0.16692469 1.05262442
0.16694569 1.05256779
0.16696670 1.05251117
0.16698770 1.05245455
0.16700870 1.05239793
0.16702970 1.05234132
0.16705071 1.05228471
0.16707171 1.05222811
0.16709271 1.05217151
0.16711371 1.05211492
0.16713471 1.05205832
0.16715572 1.05200174
0.16717672 1.05194515
0.16719772 1.05188858
0.16721872 1.05183200
0.16723972 1.05177543
0.16726073 1.05171886
0.16728173 1.05166230
0.16730273 1.05160574
0.16732373 1.05154919
0.16734473 1.05149263
0.16736574 1.05143609
0.16738674 1.05137955
0.16740774 1.05132301
0.16742874 1.05126647
0.16744974 1.05120994
0.16747075 1.05115341
0.16749175 1.05109689
0.16751275 1.05104037
0.16753375 1.05098386
0.16755476 1.05092735
0.16757576 1.05087084
0.16759676 1.05081434
0.16761776 1.05075784
0.16763876 1.05070135
0.16765977 1.05064486
0.16768077 1.05058837
0.16770177 1.05053189
0.16772277 1.05047541
0.16774377 1.05041893
0.16776478 1.05036246
0.16778578 1.05030600
0.16780678 1.05024954
0.16782778 1.05019308
0.16784878 1.05013662
0.16786979 1.05008017
0.16789079 1.05002373
0.16791179 1.04996728
0.16793279 1.04991085
0.16795380 1.04985441
0.16797480 1.04979798
0.16799580 1.04974156
0.16801680 1.04968513
0.16803780 1.04962871
0.16805881 1.04957230
0.16807981 1.04951589
0.16810081 1.04945948
0.16812181 1.04940308
0.16814281 1.04934668
0.16816382 1.04929029
0.16818482 1.04923390
0.16820582 1.04917751
0.16822682 1.04912113
0.16824782 1.04906475
0.16826883 1.04900838
0.16828983 1.04895201
0.16831083 1.04889564
0.16833183 1.04883928
0.16835284 1.04878292
0.16837384 1.04872657
0.16839484 1.04867022
0.16841584 1.04861387
0.16843684 1.04855753
0.16845785 1.04850119
0.16847885 1.04844486
0.16849985 1.04838853
0.16852085 1.04833220
0.16854185 1.04827588
0.16856286 1.04821956
0.16858386 1.04816324
0.16860486 1.04810693
0.16862586 1.04805063
0.16864686 1.04799433
0.16866787 1.04793803
0.16868887 1.04788173
0.16870987 1.04782544
0.16873087 1.04776916
0.16875188 1.04771287
0.16877288 1.04765660
0.16879388 1.04760032
0.16881488 1.04754405
0.16883588 1.04748778
0.16885689 1.04743152
0.16887789 1.04737526
0.16889889 1.04731901
0.16891989 1.04726276
0.16894089 1.04720651
0.16896190 1.04715027
0.16898290 1.04709403
0.16900390 1.04703779
0.16902490 1.04698156
0.16904590 1.04692534
0.16906691 1.04686911
0.16908791 1.04681290
0.16910891 1.04675668
0.16912991 1.04670047
0.16915092 1.04664426
0.16917192 1.04658806
0.16919292 1.04653186
0.16921392 1.04647567
0.16923492 1.04641947
0.16925593 1.04636329
0.16927693 1.04630710
0.16929793 1.04625093
0.16931893 1.04619475
0.16933993 1.04613858
0.16936094 1.04608241
0.16938194 1.04602625
0.16940294 1.04597009
0.16942394 1.04591393
0.16944494 1.04585778
0.16946595 1.04580163
0.16948695 1.04574549
0.16950795 1.04568935
0.16952895 1.04563322
0.16954995 1.04557708
0.16957096 1.04552096
0.16959196 1.04546483
0.16961296 1.04540871
0.16963396 1.04535260
0.16965497 1.04529649
0.16967597 1.04524038
0.16969697 1.04518427
0.16971797 1.04512817
0.16973897 1.04507208
0.16975998 1.04501599
0.16978098 1.04495990
0.16980198 1.04490381
0.16982298 1.04484773
0.16984398 1.04479166
0.16986499 1.04473558
0.16988599 1.04467952
0.16990699 1.04462345
0.16992799 1.04456739
0.16994899 1.04451133
0.16997000 1.04445528
0.16999100 1.04439923
0.17001200 1.04434319
0.17003300 1.04428715
0.17005401 1.04423111
0.17007501 1.04417508
0.17009601 1.04411905
0.17011701 1.04406302
0.17013801 1.04400700
0.17015902 1.04395098
0.17018002 1.04389497
0.17020102 1.04383896
0.17022202 1.04378296
0.17024302 1.04372695
0.17026403 1.04367096
0.17028503 1.04361496
0.17030603 1.04355897
0.17032703 1.04350299
0.17034803 1.04344701
0.17036904 1.04339103
0.17039004 1.04333505
0.17041104 1.04327908
0.17043204 1.04322312
0.17045305 1.04316716
0.17047405 1.04311120
0.17049505 1.04305524
0.17051605 1.04299929
0.17053705 1.04294335
0.17055806 1.04288740
0.17057906 1.04283146
0.17060006 1.04277553
0.17062106 1.04271960
0.17064206 1.04266367
0.17066307 1.04260775
0.17068407 1.04255183
0.17070507 1.04249591
0.17072607 1.04244000
0.17074707 1.04238410
0.17076808 1.04232819
0.17078908 1.04227229
0.17081008 1.04221640
0.17083108 1.04216051
0.17085209 1.04210462
0.17087309 1.04204873
0.17089409 1.04199285
0.17091509 1.04193698
0.17093609 1.04188111
0.17095710 1.04182524
0.17097810 1.04176937
0.17099910 1.04171351
0.17102010 1.04165766
0.17104110 1.04160180
0.17106211 1.04154595
0.17108311 1.04149011
0.17110411 1.04143427
0.17112511 1.04137843
0.17114611 1.04132260
0.17116712 1.04126677
0.17118812 1.04121094
0.17120912 1.04115512
0.17123012 1.04109931
0.17125113 1.04104349
0.17127213 1.04098768
0.17129313 1.04093188
0.17131413 1.04087607
0.17133513 1.04082028
0.17135614 1.04076448
0.17137714 1.04070869
0.17139814 1.04065291
0.17141914 1.04059712
0.17144014 1.04054134
0.17146115 1.04048557
0.17148215 1.04042980
0.17150315 1.04037403
0.17152415 1.04031827
0.17154515 1.04026251
0.17156616 1.04020676
0.17158716 1.04015100
0.17160816 1.04009526
0.17162916 1.04003951
0.17165017 1.03998377
0.17167117 1.03992804
0.17169217 1.03987231
0.17171317 1.03981658
0.17173417 1.03976085
0.17175518 1.03970513
0.17177618 1.03964942
0.17179718 1.03959370
0.17181818 1.03953800
0.17183918 1.03948229
0.17186019 1.03942659
0.17188119 1.03937089
0.17190219 1.03931520
0.17192319 1.03925951
0.17194419 1.03920383
0.17196520 1.03914814
0.17198620 1.03909247
0.17200720 1.03903679
0.17202820 1.03898112
0.17204920 1.03892546
0.17207021 1.03886980
0.17209121 1.03881414
0.17211221 1.03875848
0.17213321 1.03870283
0.17215422 1.03864719
0.17217522 1.03859154
0.17219622 1.03853590
0.17221722 1.03848027
0.17223822 1.03842464
0.17225923 1.03836901
0.17228023 1.03831339
0.17230123 1.03825777
0.17232223 1.03820215
0.17234323 1.03814654
0.17236424 1.03809093
0.17238524 1.03803533
0.17240624 1.03797973
0.17242724 1.03792413
0.17244824 1.03786854
0.17246925 1.03781295
0.17249025 1.03775737
0.17251125 1.03770179
0.17253225 1.03764621
0.17255326 1.03759064
0.17257426 1.03753507
0.17259526 1.03747950
0.17261626 1.03742394
0.17263726 1.03736838
0.17265827 1.03731283
0.17267927 1.03725728
0.17270027 1.03720173
0.17272127 1.03714619
0.17274227 1.03709065
0.17276328 1.03703512
0.17278428 1.03697958
0.17280528 1.03692406
0.17282628 1.03686853
0.17284728 1.03681302
0.17286829 1.03675750
0.17288929 1.03670199
0.17291029 1.03664648
0.17293129 1.03659098
0.17295230 1.03653548
0.17297330 1.03647998
0.17299430 1.03642449
0.17301530 1.03636900
0.17303630 1.03631352
0.17305731 1.03625803
0.17307831 1.03620256
0.17309931 1.03614708
0.17312031 1.03609162
0.17314131 1.03603615
0.17316232 1.03598069
0.17318332 1.03592523
0.17320432 1.03586978
0.17322532 1.03581433
0.17324632 1.03575888
0.17326733 1.03570344
0.17328833 1.03564800
0.17330933 1.03559256
0.17333033 1.03553713
0.17335134 1.03548171
0.17337234 1.03542628
0.17339334 1.03537086
0.17341434 1.03531545
0.17343534 1.03526004
0.17345635 1.03520463
0.17347735 1.03514922
0.17349835 1.03509382
0.17351935 1.03503843
0.17354035 1.03498303
0.17356136 1.03492765
0.17358236 1.03487226
0.17360336 1.03481688
0.17362436 1.03476150
0.17364536 1.03470613
0.17366637 1.03465076
0.17368737 1.03459539
0.17370837 1.03454003
0.17372937 1.03448467
0.17375038 1.03442932
0.17377138 1.03437397
0.17379238 1.03431862
0.17381338 1.03426328
0.17383438 1.03420794
0.17385539 1.03415260
0.17387639 1.03409727
0.17389739 1.03404194
0.17391839 1.03398662
0.17393939 1.03393130
0.17396040 1.03387598
0.17398140 1.03382067
0.17400240 1.03376536
0.17402340 1.03371006
0.17404440 1.03365476
0.17406541 1.03359946
0.17408641 1.03354417
0.17410741 1.03348888
0.17412841 1.03343359
0.17414941 1.03337831
0.17417042 1.03332303
0.17419142 1.03326776
0.17421242 1.03321249
0.17423342 1.03315722
0.17425443 1.03310196
0.17427543 1.03304670
0.17429643 1.03299144
0.17431743 1.03293619
0.17433843 1.03288094
0.17435944 1.03282570
0.17438044 1.03277046
0.17440144 1.03271522
0.17442244 1.03265999
0.17444344 1.03260476
0.17446445 1.03254954
0.17448545 1.03249432
0.17450645 1.03243910
0.17452745 1.03238388
0.17454845 1.03232867
0.17456946 1.03227347
0.17459046 1.03221827
0.17461146 1.03216307
0.17463246 1.03210787
0.17465347 1.03205268
0.17467447 1.03199750
0.17469547 1.03194231
0.17471647 1.03188713
0.17473747 1.03183196
0.17475848 1.03177679
0.17477948 1.03172162
0.17480048 1.03166645
0.17482148 1.03161129
0.17484248 1.03155614
0.17486349 1.03150098
0.17488449 1.03144583
0.17490549 1.03139069
0.17492649 1.03133555
0.17494749 1.03128041
0.17496850 1.03122528
0.17498950 1.03117015
0.17501050 1.03111502
0.17503150 1.03105990
0.17505251 1.03100478
0.17507351 1.03094966
0.17509451 1.03089455
0.17511551 1.03083944
0.17513651 1.03078434
0.17515752 1.03072924
0.17517852 1.03067414
0.17519952 1.03061905
0.17522052 1.03056396
0.17524152 1.03050888
0.17526253 1.03045380
0.17528353 1.03039872
0.17530453 1.03034365
0.17532553 1.03028858
0.17534653 1.03023351
0.17536754 1.03017845
0.17538854 1.03012339
0.17540954 1.03006833
0.17543054 1.03001328
0.17545155 1.02995824
0.17547255 1.02990319
0.17549355 1.02984815
0.17551455 1.02979312
0.17553555 1.02973808
0.17555656 1.02968306
0.17557756 1.02962803
0.17559856 1.02957301
0.17561956 1.02951799
0.17564056 1.02946298
0.17566157 1.02940797
0.17568257 1.02935296
0.17570357 1.02929796
0.17572457 1.02924296
0.17574557 1.02918797
0.17576658 1.02913298
0.17578758 1.02907799
0.17580858 1.02902301
0.17582958 1.02896803
0.17585059 1.02891305
0.17587159 1.02885808
0.17589259 1.02880311
0.17591359 1.02874815
0.17593459 1.02869319
0.17595560 1.02863823
0.17597660 1.02858328
0.17599760 1.02852833
0.17601860 1.02847338
0.17603960 1.02841844
0.17606061 1.02836350
0.17608161 1.02830857
0.17610261 1.02825364
0.17612361 1.02819871
0.17614461 1.02814379
0.17616562 1.02808887
0.17618662 1.02803395
0.17620762 1.02797904
0.17622862 1.02792413
0.17624962 1.02786923
0.17627063 1.02781433
0.17629163 1.02775943
0.17631263 1.02770454
0.17633363 1.02764965
0.17635464 1.02759476
0.17637564 1.02753988
0.17639664 1.02748500
0.17641764 1.02743012
0.17643864 1.02737525
0.17645965 1.02732039
0.17648065 1.02726552
0.17650165 1.02721066
0.17652265 1.02715581
0.17654365 1.02710096
0.17656466 1.02704611
0.17658566 1.02699126
0.17660666 1.02693642
0.17662766 1.02688158
0.17664866 1.02682675
0.17666967 1.02677192
0.17669067 1.02671709
0.17671167 1.02666227
0.17673267 1.02660745
0.17675368 1.02655264
0.17677468 1.02649783
0.17679568 1.02644302
0.17681668 1.02638822
0.17683768 1.02633342
0.17685869 1.02627862
0.17687969 1.02622383
0.17690069 1.02616904
0.17692169 1.02611425
0.17694269 1.02605947
0.17696370 1.02600469
0.17698470 1.02594992
0.17700570 1.02589515
0.17702670 1.02584038
0.17704770 1.02578562
0.17706871 1.02573086
0.17708971 1.02567611
0.17711071 1.02562135
0.17713171 1.02556661
0.17715272 1.02551186
0.17717372 1.02545712
0.17719472 1.02540239
0.17721572 1.02534765
0.17723672 1.02529292
0.17725773 1.02523820
0.17727873 1.02518348
0.17729973 1.02512876
0.17732073 1.02507404
0.17734173 1.02501933
0.17736274 1.02496462
0.17738374 1.02490992
0.17740474 1.02485522
0.17742574 1.02480053
0.17744674 1.02474583
0.17746775 1.02469114
0.17748875 1.02463646
0.17750975 1.02458178
0.17753075 1.02452710
0.17755176 1.02447243
0.17757276 1.02441776
0.17759376 1.02436309
0.17761476 1.02430843
0.17763576 1.02425377
0.17765677 1.02419911
0.17767777 1.02414446
0.17769877 1.02408981
0.17771977 1.02403517
0.17774077 1.02398053
0.17776178 1.02392589
0.17778278 1.02387126
0.17780378 1.02381663
0.17782478 1.02376201
0.17784578 1.02370738
0.17786679 1.02365277
0.17788779 1.02359815
0.17790879 1.02354354
0.17792979 1.02348893
0.17795080 1.02343433
0.17797180 1.02337973
0.17799280 1.02332513
0.17801380 1.02327054
0.17803480 1.02321595
0.17805581 1.02316137
0.17807681 1.02310679
0.17809781 1.02305221
0.17811881 1.02299763
0.17813981 1.02294306
0.17816082 1.02288850
0.17818182 1.02283393
0.17820282 1.02277938
0.17822382 1.02272482
0.17824482 1.02267027
0.17826583 1.02261572
0.17828683 1.02256117
0.17830783 1.02250663
0.17832883 1.02245210
0.17834983 1.02239756
0.17837084 1.02234303
0.17839184 1.02228851
0.17841284 1.02223399
0.17843384 1.02217947
0.17845485 1.02212495
0.17847585 1.02207044
0.17849685 1.02201593
0.17851785 1.02196143
0.17853885 1.02190693
0.17855986 1.02185243
0.17858086 1.02179794
0.17860186 1.02174345
0.17862286 1.02168896
0.17864386 1.02163448
0.17866487 1.02158000
0.17868587 1.02152553
0.17870687 1.02147106
0.17872787 1.02141659
0.17874887 1.02136213
0.17876988 1.02130767
0.17879088 1.02125321
0.17881188 1.02119876
0.17883288 1.02114431
0.17885389 1.02108986
0.17887489 1.02103542
0.17889589 1.02098098
0.17891689 1.02092655
0.17893789 1.02087212
0.17895890 1.02081769
0.17897990 1.02076327
0.17900090 1.02070885
0.17902190 1.02065443
0.17904290 1.02060002
0.17906391 1.02054561
0.17908491 1.02049121
0.17910591 1.02043680
0.17912691 1.02038241
0.17914791 1.02032801
0.17916892 1.02027362
0.17918992 1.02021924
0.17921092 1.02016485
0.17923192 1.02011047
0.17925293 1.02005610
0.17927393 1.02000172
0.17929493 1.01994736
0.17931593 1.01989299
0.17933693 1.01983863
0.17935794 1.01978427
0.17937894 1.01972992
0.17939994 1.01967557
0.17942094 1.01962122
0.17944194 1.01956688
0.17946295 1.01951254
0.17948395 1.01945820
0.17950495 1.01940387
0.17952595 1.01934954
0.17954695 1.01929522
0.17956796 1.01924090
0.17958896 1.01918658
0.17960996 1.01913227
0.17963096 1.01907796
0.17965197 1.01902365
0.17967297 1.01896935
0.17969397 1.01891505
0.17971497 1.01886075
0.17973597 1.01880646
0.17975698 1.01875217
0.17977798 1.01869789
0.17979898 1.01864361
0.17981998 1.01858933
0.17984098 1.01853505
0.17986199 1.01848078
0.17988299 1.01842652
0.17990399 1.01837226
0.17992499 1.01831800
0.17994599 1.01826374
0.17996700 1.01820949
0.17998800 1.01815524
0.18000900 1.01810100
0.18003000 1.01804675
0.18005101 1.01799252
0.18007201 1.01793828
0.18009301 1.01788405
0.18011401 1.01782983
0.18013501 1.01777560
0.18015602 1.01772138
0.18017702 1.01766717
0.18019802 1.01761296
0.18021902 1.01755875
0.18024002 1.01750454
0.18026103 1.01745034
0.18028203 1.01739614
0.18030303 1.01734195
0.18032403 1.01728776
0.18034503 1.01723357
0.18036604 1.01717939
0.18038704 1.01712521
0.18040804 1.01707104
0.18042904 1.01701686
0.18045005 1.01696270
0.18047105 1.01690853
0.18049205 1.01685437
0.18051305 1.01680021
0.18053405 1.01674606
0.18055506 1.01669191
0.18057606 1.01663776
0.18059706 1.01658362
0.18061806 1.01652948
0.18063906 1.01647534
0.18066007 1.01642121
0.18068107 1.01636708
0.18070207 1.01631295
0.18072307 1.01625883
0.18074407 1.01620471
0.18076508 1.01615060
0.18078608 1.01609649
0.18080708 1.01604238
0.18082808 1.01598828
0.18084908 1.01593418
0.18087009 1.01588008
0.18089109 1.01582599
0.18091209 1.01577190
0.18093309 1.01571782
0.18095410 1.01566373
0.18097510 1.01560966
0.18099610 1.01555558
0.18101710 1.01550151
0.18103810 1.01544744
0.18105911 1.01539338
0.18108011 1.01533932
0.18110111 1.01528526
0.18112211 1.01523121
0.18114311 1.01517716
0.18116412 1.01512311
0.18118512 1.01506907
0.18120612 1.01501503
0.18122712 1.01496100
0.18124812 1.01490697
0.18126913 1.01485294
0.18129013 1.01479891
0.18131113 1.01474489
0.18133213 1.01469088
0.18135314 1.01463686
0.18137414 1.01458285
0.18139514 1.01452885
0.18141614 1.01447484
0.18143714 1.01442084
0.18145815 1.01436685
0.18147915 1.01431286
0.18150015 1.01425887
0.18152115 1.01420488
0.18154215 1.01415090
0.18156316 1.01409692
0.18158416 1.01404295
0.18160516 1.01398898
0.18162616 1.01393501
0.18164716 1.01388105
0.18166817 1.01382709
0.18168917 1.01377313
0.18171017 1.01371918
0.18173117 1.01366523
0.18175218 1.01361129
0.18177318 1.01355735
0.18179418 1.01350341
0.18181518 1.01344947
0.18183618 1.01339554
0.18185719 1.01334161
0.18187819 1.01328769
0.18189919 1.01323377
0.18192019 1.01317985
0.18194119 1.01312594
0.18196220 1.01307203
0.18198320 1.01301813
0.18200420 1.01296422
0.18202520 1.01291032
0.18204620 1.01285643
0.18206721 1.01280254
0.18208821 1.01274865
0.18210921 1.01269476
0.18213021 1.01264088
0.18215122 1.01258701
0.18217222 1.01253313
0.18219322 1.01247926
0.18221422 1.01242540
0.18223522 1.01237153
0.18225623 1.01231767
0.18227723 1.01226382
0.18229823 1.01220996
0.18231923 1.01215612
0.18234023 1.01210227
0.18236124 1.01204843
0.18238224 1.01199459
0.18240324 1.01194076
0.18242424 1.01188693
0.18244524 1.01183310
0.18246625 1.01177927
0.18248725 1.01172545
0.18250825 1.01167164
0.18252925 1.01161782
0.18255026 1.01156401
0.18257126 1.01151021
0.18259226 1.01145641
0.18261326 1.01140261
0.18263426 1.01134881
0.18265527 1.01129502
0.18267627 1.01124123
0.18269727 1.01118745
0.18271827 1.01113366
0.18273927 1.01107989
0.18276028 1.01102611
0.18278128 1.01097234
0.18280228 1.01091858
0.18282328 1.01086481
0.18284428 1.01081105
0.18286529 1.01075730
0.18288629 1.01070354
0.18290729 1.01064979
0.18292829 1.01059605
0.18294929 1.01054231
0.18297030 1.01048857
0.18299130 1.01043483
0.18301230 1.01038110
0.18303330 1.01032737
0.18305431 1.01027365
0.18307531 1.01021993
0.18309631 1.01016621
0.18311731 1.01011250
0.18313831 1.01005879
0.18315932 1.01000508
0.18318032 1.00995138
0.18320132 1.00989768
0.18322232 1.00984398
0.18324332 1.00979029
0.18326433 1.00973660
0.18328533 1.00968292
0.18330633 1.00962923
0.18332733 1.00957555
0.18334833 1.00952188
0.18336934 1.00946821
0.18339034 1.00941454
0.18341134 1.00936088
0.18343234 1.00930722
0.18345335 1.00925356
0.18347435 1.00919991
0.18349535 1.00914626
0.18351635 1.00909261
0.18353735 1.00903897
0.18355836 1.00898533
0.18357936 1.00893169
0.18360036 1.00887806
0.18362136 1.00882443
0.18364236 1.00877080
0.18366337 1.00871718
0.18368437 1.00866356
0.18370537 1.00860995
0.18372637 1.00855634
0.18374737 1.00850273
0.18376838 1.00844913
0.18378938 1.00839553
0.18381038 1.00834193
0.18383138 1.00828834
0.18385239 1.00823475
0.18387339 1.00818116
0.18389439 1.00812758
0.18391539 1.00807400
0.18393639 1.00802042
0.18395740 1.00796685
0.18397840 1.00791328
0.18399940 1.00785971
0.18402040 1.00780615
0.18404140 1.00775259
0.18406241 1.00769904
0.18408341 1.00764549
0.18410441 1.00759194
0.18412541 1.00753840
0.18414641 1.00748485
0.18416742 1.00743132
0.18418842 1.00737778
0.18420942 1.00732425
0.18423042 1.00727073
0.18425143 1.00721720
0.18427243 1.00716368
0.18429343 1.00711017
0.18431443 1.00705666
0.18433543 1.00700315
0.18435644 1.00694964
0.18437744 1.00689614
0.18439844 1.00684264
0.18441944 1.00678914
0.18444044 1.00673565
0.18446145 1.00668217
0.18448245 1.00662868
0.18450345 1.00657520
0.18452445 1.00652172
0.18454545 1.00646825
0.18456646 1.00641478
0.18458746 1.00636131
0.18460846 1.00630785
0.18462946 1.00625439
0.18465047 1.00620093
0.18467147 1.00614748
0.18469247 1.00609403
0.18471347 1.00604058
0.18473447 1.00598714
0.18475548 1.00593370
0.18477648 1.00588026
0.18479748 1.00582683
0.18481848 1.00577340
0.18483948 1.00571998
0.18486049 1.00566656
0.18488149 1.00561314
0.18490249 1.00555972
0.18492349 1.00550631
0.18494449 1.00545291
0.18496550 1.00539950
0.18498650 1.00534610
0.18500750 1.00529270
0.18502850 1.00523931
0.18504950 1.00518592
0.18507051 1.00513253
0.18509151 1.00507915
0.18511251 1.00502577
0.18513351 1.00497240
0.18515452 1.00491902
0.18517552 1.00486565
0.18519652 1.00481229
0.18521752 1.00475893
0.18523852 1.00470557
0.18525953 1.00465221
0.18528053 1.00459886
0.18530153 1.00454551
0.18532253 1.00449217
0.18534353 1.00443883
0.18536454 1.00438549
0.18538554 1.00433215
0.18540654 1.00427882
0.18542754 1.00422550
0.18544854 1.00417217
0.18546955 1.00411885
0.18549055 1.00406553
0.18551155 1.00401222
0.18553255 1.00395891
0.18555356 1.00390561
0.18557456 1.00385230
0.18559556 1.00379900
0.18561656 1.00374571
0.18563756 1.00369241
0.18565857 1.00363913
0.18567957 1.00358584
0.18570057 1.00353256
0.18572157 1.00347928
0.18574257 1.00342600
0.18576358 1.00337273
0.18578458 1.00331946
0.18580558 1.00326620
0.18582658 1.00321294
0.18584758 1.00315968
0.18586859 1.00310643
0.18588959 1.00305317
0.18591059 1.00299993
0.18593159 1.00294668
0.18595260 1.00289344
0.18597360 1.00284021
0.18599460 1.00278697
0.18601560 1.00273374
0.18603660 1.00268052
0.18605761 1.00262729
0.18607861 1.00257407
0.18609961 1.00252086
0.18612061 1.00246764
0.18614161 1.00241443
0.18616262 1.00236123
0.18618362 1.00230803
0.18620462 1.00225483
0.18622562 1.00220163
0.18624662 1.00214844
0.18626763 1.00209525
0.18628863 1.00204207
0.18630963 1.00198889
0.18633063 1.00193571
0.18635164 1.00188253
0.18637264 1.00182936
0.18639364 1.00177619
0.18641464 1.00172303
0.18643564 1.00166987
0.18645665 1.00161671
0.18647765 1.00156356
0.18649865 1.00151041
0.18651965 1.00145726
0.18654065 1.00140412
0.18656166 1.00135098
0.18658266 1.00129784
0.18660366 1.00124471
0.18662466 1.00119158
0.18664566 1.00113845
0.18666667 1.00108533
0.18668767 1.00103221
0.18670867 1.00097909
0.18672967 1.00092598
0.18675068 1.00087287
0.18677168 1.00081976
0.18679268 1.00076666
0.18681368 1.00071356
0.18683468 1.00066047
0.18685569 1.00060738
0.18687669 1.00055429
0.18689769 1.00050120
0.18691869 1.00044812
0.18693969 1.00039504
0.18696070 1.00034197
0.18698170 1.00028890
0.18700270 1.00023583
0.18702370 1.00018277
0.18704470 1.00012970
0.18706571 1.00007665
0.18708671 1.00002359
0.18710771 0.99997054
0.18712871 0.99991750
0.18714971 0.99986445
0.18717072 0.99981141
0.18719172 0.99975837
0.18721272 0.99970534
0.18723372 0.99965231
0.18725473 0.99959929
0.18727573 0.99954626
0.18729673 0.99949324
0.18731773 0.99944023
0.18733873 0.99938721
0.18735974 0.99933420
0.18738074 0.99928120
0.18740174 0.99922820
0.18742274 0.99917520
0.18744374 0.99912220
0.18746475 0.99906921
0.18748575 0.99901622
0.18750675 0.99896323
0.18752775 0.99891025
0.18754875 0.99885727
0.18756976 0.99880430
0.18759076 0.99875133
0.18761176 0.99869836
0.18763276 0.99864539
0.18765377 0.99859243
0.18767477 0.99853948
0.18769577 0.99848652
0.18771677 0.99843357
0.18773777 0.99838062
0.18775878 0.99832768
0.18777978 0.99827474
0.18780078 0.99822180
0.18782178 0.99816887
0.18784278 0.99811593
0.18786379 0.99806301
0.18788479 0.99801008
0.18790579 0.99795716
0.18792679 0.99790425
0.18794779 0.99785133
0.18796880 0.99779842
0.18798980 0.99774552
0.18801080 0.99769261
0.18803180 0.99763971
0.18805281 0.99758682
0.18807381 0.99753392
0.18809481 0.99748103
0.18811581 0.99742815
0.18813681 0.99737527
0.18815782 0.99732239
0.18817882 0.99726951
0.18819982 0.99721664
0.18822082 0.99716377
0.18824182 0.99711090
0.18826283 0.99705804
0.18828383 0.99700518
0.18830483 0.99695233
0.18832583 0.99689947
0.18834683 0.99684662
0.18836784 0.99679378
0.18838884 0.99674094
0.18840984 0.99668810
0.18843084 0.99663526
0.18845185 0.99658243
0.18847285 0.99652960
0.18849385 0.99647678
0.18851485 0.99642396
0.18853585 0.99637114
0.18855686 0.99631833
0.18857786 0.99626551
0.18859886 0.99621271
0.18861986 0.99615990
0.18864086 0.99610710
0.18866187 0.99605430
0.18868287 0.99600151
0.18870387 0.99594872
0.18872487 0.99589593
0.18874587 0.99584315
0.18876688 0.99579037
0.18878788 0.99573759
0.18880888 0.99568481
0.18882988 0.99563204
0.18885089 0.99557928
0.18887189 0.99552651
0.18889289 0.99547375
0.18891389 0.99542100
0.18893489 0.99536824
0.18895590 0.99531549
0.18897690 0.99526275
0.18899790 0.99521000
0.18901890 0.99515726
0.18903990 0.99510453
0.18906091 0.99505179
0.18908191 0.99499906
0.18910291 0.99494634
0.18912391 0.99489361
0.18914491 0.99484089
0.18916592 0.99478818
0.18918692 0.99473546
0.18920792 0.99468275
0.18922892 0.99463005
0.18924992 0.99457735
0.18927093 0.99452465
0.18929193 0.99447195
0.18931293 0.99441926
0.18933393 0.99436657
0.18935494 0.99431388
0.18937594 0.99426120
0.18939694 0.99420852
0.18941794 0.99415585
0.18943894 0.99410317
0.18945995 0.99405050
0.18948095 0.99399784
0.18950195 0.99394518
0.18952295 0.99389252
0.18954395 0.99383986
0.18956496 0.99378721
0.18958596 0.99373456
0.18960696 0.99368192
0.18962796 0.99362927
0.18964896 0.99357664
0.18966997 0.99352400
0.18969097 0.99347137
0.18971197 0.99341874
0.18973297 0.99336611
0.18975398 0.99331349
0.18977498 0.99326087
0.18979598 0.99320826
0.18981698 0.99315565
0.18983798 0.99310304
0.18985899 0.99305043
0.18987999 0.99299783
0.18990099 0.99294523
0.18992199 0.99289264
0.18994299 0.99284005
0.18996400 0.99278746
0.18998500 0.99273488
0.19000600 0.99268229
0.19002700 0.99262972
0.19004800 0.99257714
0.19006901 0.99252457
0.19009001 0.99247200
0.19011101 0.99241944
0.19013201 0.99236688
0.19015302 0.99231432
0.19017402 0.99226177
0.19019502 0.99220921
0.19021602 0.99215667
0.19023702 0.99210412
0.19025803 0.99205158
0.19027903 0.99199904
0.19030003 0.99194651
0.19032103 0.99189398
0.19034203 0.99184145
0.19036304 0.99178893
0.19038404 0.99173641
0.19040504 0.99168389
0.19042604 0.99163137
0.19044704 0.99157886
0.19046805 0.99152636
0.19048905 0.99147385
0.19051005 0.99142135
0.19053105 0.99136885
0.19055206 0.99131636
0.19057306 0.99126387
0.19059406 0.99121138
0.19061506 0.99115890
0.19063606 0.99110642
0.19065707 0.99105394
0.19067807 0.99100147
0.19069907 0.99094899
0.19072007 0.99089653
0.19074107 0.99084406
0.19076208 0.99079160
0.19078308 0.99073915
0.19080408 0.99068669
0.19082508 0.99063424
0.19084608 0.99058179
0.19086709 0.99052935
0.19088809 0.99047691
0.19090909 0.99042447
0.19093009 0.99037204
0.19095110 0.99031961
0.19097210 0.99026718
0.19099310 0.99021476
0.19101410 0.99016234
0.19103510 0.99010992
0.19105611 0.99005751
0.19107711 0.99000509
0.19109811 0.98995269
0.19111911 0.98990028
0.19114011 0.98984788
0.19116112 0.98979549
0.19118212 0.98974309
0.19120312 0.98969070
0.19122412 0.98963831
0.19124512 0.98958593
0.19126613 0.98953355
0.19128713 0.98948117
0.19130813 0.98942880
0.19132913 0.98937643
0.19135014 0.98932406
0.19137114 0.98927170
0.19139214 0.98921934
0.19141314 0.98916698
0.19143414 0.98911463
0.19145515 0.98906228
0.19147615 0.98900993
0.19149715 0.98895759
0.19151815 0.98890524
0.19153915 0.98885291
0.19156016 0.98880057
0.19158116 0.98874824
0.19160216 0.98869592
0.19162316 0.98864359
0.19164416 0.98859127
0.19166517 0.98853895
0.19168617 0.98848664
0.19170717 0.98843433
0.19172817 0.98838202
0.19174917 0.98832972
0.19177018 0.98827742
0.19179118 0.98822512
0.19181218 0.98817283
0.19183318 0.98812054
0.19185419 0.98806825
0.19187519 0.98801596
0.19189619 0.98796368
0.19191719 0.98791141
0.19193819 0.98785913
0.19195920 0.98780686
0.19198020 0.98775459
0.19200120 0.98770233
0.19202220 0.98765007
0.19204320 0.98759781
0.19206421 0.98754556
0.19208521 0.98749331
0.19210621 0.98744106
0.19212721 0.98738881
0.19214821 0.98733657
0.19216922 0.98728434
0.19219022 0.98723210
0.19221122 0.98717987
0.19223222 0.98712764
0.19225323 0.98707542
0.19227423 0.98702320
0.19229523 0.98697098
0.19231623 0.98691876
0.19233723 0.98686655
0.19235824 0.98681435
0.19237924 0.98676214
0.19240024 0.98670994
0.19242124 0.98665774
0.19244224 0.98660555
0.19246325 0.98655336
0.19248425 0.98650117
0.19250525 0.98644898
0.19252625 0.98639680
0.19254725 0.98634462
0.19256826 0.98629245
0.19258926 0.98624028
0.19261026 0.98618811
0.19263126 0.98613594
0.19265227 0.98608378
0.19267327 0.98603162
0.19269427 0.98597947
0.19271527 0.98592732
0.19273627 0.98587517
0.19275728 0.98582302
0.19277828 0.98577088
0.19279928 0.98571874
0.19282028 0.98566661
0.19284128 0.98561448
0.19286229 0.98556235
0.19288329 0.98551022
0.19290429 0.98545810
0.19292529 0.98540598
0.19294629 0.98535386
0.19296730 0.98530175
0.19298830 0.98524964
0.19300930 0.98519754
0.19303030 0.98514544
0.19305131 0.98509334
0.19307231 0.98504124
0.19309331 0.98498915
0.19311431 0.98493706
0.19313531 0.98488497
0.19315632 0.98483289
0.19317732 0.98478081
0.19319832 0.98472873
0.19321932 0.98467666
0.19324032 0.98462459
0.19326133 0.98457253
0.19328233 0.98452046
0.19330333 0.98446840
0.19332433 0.98441635
0.19334533 0.98436429
0.19336634 0.98431224
0.19338734 0.98426020
0.19340834 0.98420815
0.19342934 0.98415611
0.19345035 0.98410408
0.19347135 0.98405204
0.19349235 0.98400001
0.19351335 0.98394799
0.19353435 0.98389596
0.19355536 0.98384394
0.19357636 0.98379193
0.19359736 0.98373991
0.19361836 0.98368790
0.19363936 0.98363589
0.19366037 0.98358389
0.19368137 0.98353189
0.19370237 0.98347989
0.19372337 0.98342790
0.19374437 0.98337591
0.19376538 0.98332392
0.19378638 0.98327194
0.19380738 0.98321996
0.19382838 0.98316798
0.19384938 0.98311600
0.19387039 0.98306403
0.19389139 0.98301206
0.19391239 0.98296010
0.19393339 0.98290814
0.19395440 0.98285618
0.19397540 0.98280422
0.19399640 0.98275227
0.19401740 0.98270032
0.19403840 0.98264838
0.19405941 0.98259644
0.19408041 0.98254450
0.19410141 0.98249256
0.19412241 0.98244063
0.19414341 0.98238870
0.19416442 0.98233678
0.19418542 0.98228486
0.19420642 0.98223294
0.19422742 0.98218102
0.19424842 0.98212911
0.19426943 0.98207720
0.19429043 0.98202529
0.19431143 0.98197339
0.19433243 0.98192149
0.19435344 0.98186959
0.19437444 0.98181770
0.19439544 0.98176581
0.19441644 0.98171393
0.19443744 0.98166204
0.19445845 0.98161016
0.19447945 0.98155829
0.19450045 0.98150641
0.19452145 0.98145454
0.19454245 0.98140268
0.19456346 0.98135081
0.19458446 0.98129895
0.19460546 0.98124709
0.19462646 0.98119524
0.19464746 0.98114339
0.19466847 0.98109154
0.19468947 0.98103970
0.19471047 0.98098786
0.19473147 0.98093602
0.19475248 0.98088419
0.19477348 0.98083235
0.19479448 0.98078053
0.19481548 0.98072870
0.19483648 0.98067688
0.19485749 0.98062506
0.19487849 0.98057325
0.19489949 0.98052144
0.19492049 0.98046963
0.19494149 0.98041782
0.19496250 0.98036602
0.19498350 0.98031422
0.19500450 0.98026243
0.19502550 0.98021063
0.19504650 0.98015885
0.19506751 0.98010706
0.19508851 0.98005528
0.19510951 0.98000350
0.19513051 0.97995172
0.19515152 0.97989995
0.19517252 0.97984818
0.19519352 0.97979641
0.19521452 0.97974465
0.19523552 0.97969289
0.19525653 0.97964113
0.19527753 0.97958938
0.19529853 0.97953763
0.19531953 0.97948588
0.19534053 0.97943414
0.19536154 0.97938240
0.19538254 0.97933066
0.19540354 0.97927893
0.19542454 0.97922720
0.19544554 0.97917547
0.19546655 0.97912375
0.19548755 0.97907203
0.19550855 0.97902031
0.19552955 0.97896859
0.19555056 0.97891688
0.19557156 0.97886517
0.19559256 0.97881347
0.19561356 0.97876177
0.19563456 0.97871007
0.19565557 0.97865837
0.19567657 0.97860668
0.19569757 0.97855499
0.19571857 0.97850331
0.19573957 0.97845163
0.19576058 0.97839995
0.19578158 0.97834827
0.19580258 0.97829660
0.19582358 0.97824493
0.19584458 0.97819326
0.19586559 0.97814160
0.19588659 0.97808994
0.19590759 0.97803828
0.19592859 0.97798663
0.19594959 0.97793498
0.19597060 0.97788333
0.19599160 0.97783169
0.19601260 0.97778005
0.19603360 0.97772841
0.19605461 0.97767678
0.19607561 0.97762515
0.19609661 0.97757352
0.19611761 0.97752190
0.19613861 0.97747028
0.19615962 0.97741866
0.19618062 0.97736704
0.19620162 0.97731543
0.19622262 0.97726382
0.19624362 0.97721222
0.19626463 0.97716062
0.19628563 0.97710902
0.19630663 0.97705742
0.19632763 0.97700583
0.19634863 0.97695424
0.19636964 0.97690266
0.19639064 0.97685107
0.19641164 0.97679949
0.19643264 0.97674792
0.19645365 0.97669634
0.19647465 0.97664477
0.19649565 0.97659321
0.19651665 0.97654165
0.19653765 0.97649009
0.19655866 0.97643853
0.19657966 0.97638697
0.19660066 0.97633542
0.19662166 0.97628388
0.19664266 0.97623233
0.19666367 0.97618079
0.19668467 0.97612925
0.19670567 0.97607772
0.19672667 0.97602619
0.19674767 0.97597466
0.19676868 0.97592314
0.19678968 0.97587161
0.19681068 0.97582010
0.19683168 0.97576858
0.19685269 0.97571707
0.19687369 0.97566556
0.19689469 0.97561405
0.19691569 0.97556255
0.19693669 0.97551105
0.19695770 0.97545956
0.19697870 0.97540806
0.19699970 0.97535657
0.19702070 0.97530509
0.19704170 0.97525360
0.19706271 0.97520212
0.19708371 0.97515065
0.19710471 0.97509917
0.19712571 0.97504770
0.19714671 0.97499624
0.19716772 0.97494477
0.19718872 0.97489331
0.19720972 0.97484185
0.19723072 0.97479040
0.19725173 0.97473895
0.19727273 0.97468750
0.19729373 0.97463605
0.19731473 0.97458461
0.19733573 0.97453317
0.19735674 0.97448174
0.19737774 0.97443031
0.19739874 0.97437888
0.19741974 0.97432745
0.19744074 0.97427603
0.19746175 0.97422461
0.19748275 0.97417319
0.19750375 0.97412178
0.19752475 0.97407037
0.19754575 0.97401896
0.19756676 0.97396756
0.19758776 0.97391616
0.19760876 0.97386476
0.19762976 0.97381337
0.19765077 0.97376198
0.19767177 0.97371059
0.19769277 0.97365921
0.19771377 0.97360783
0.19773477 0.97355645
0.19775578 0.97350507
0.19777678 0.97345370
0.19779778 0.97340233
0.19781878 0.97335097
0.19783978 0.97329960
0.19786079 0.97324825
0.19788179 0.97319689
0.19790279 0.97314554
0.19792379 0.97309419
0.19794479 0.97304284
0.19796580 0.97299150
0.19798680 0.97294016
0.19800780 0.97288882
0.19802880 0.97283749
0.19804980 0.97278616
0.19807081 0.97273483
0.19809181 0.97268351
0.19811281 0.97263218
0.19813381 0.97258087
0.19815482 0.97252955
0.19817582 0.97247824
0.19819682 0.97242693
0.19821782 0.97237563
0.19823882 0.97232433
0.19825983 0.97227303
0.19828083 0.97222173
0.19830183 0.97217044
0.19832283 0.97211915
0.19834383 0.97206786
0.19836484 0.97201658
0.19838584 0.97196530
0.19840684 0.97191402
0.19842784 0.97186275
0.19844884 0.97181148
0.19846985 0.97176021
0.19849085 0.97170895
0.19851185 0.97165769
0.19853285 0.97160643
0.19855386 0.97155518
0.19857486 0.97150393
0.19859586 0.97145268
0.19861686 0.97140143
0.19863786 0.97135019
0.19865887 0.97129895
0.19867987 0.97124772
0.19870087 0.97119648
0.19872187 0.97114526
0.19874287 0.97109403
0.19876388 0.97104281
0.19878488 0.97099159
0.19880588 0.97094037
0.19882688 0.97088916
0.19884788 0.97083795
0.19886889 0.97078674
0.19888989 0.97073554
0.19891089 0.97068433
0.19893189 0.97063314
0.19895290 0.97058194
0.19897390 0.97053075
0.19899490 0.97047956
0.19901590 0.97042838
0.19903690 0.97037720
0.19905791 0.97032602
0.19907891 0.97027484
0.19909991 0.97022367
0.19912091 0.97017250
0.19914191 0.97012133
0.19916292 0.97007017
0.19918392 0.97001901
0.19920492 0.96996785
0.19922592 0.96991670
0.19924692 0.96986555
0.19926793 0.96981440
0.19928893 0.96976326
0.19930993 0.96971212
0.19933093 0.96966098
0.19935194 0.96960985
0.19937294 0.96955871
0.19939394 0.96950759
0.19941494 0.96945646
0.19943594 0.96940534
0.19945695 0.96935422
0.19947795 0.96930310
0.19949895 0.96925199
0.19951995 0.96920088
0.19954095 0.96914977
0.19956196 0.96909867
0.19958296 0.96904757
0.19960396 0.96899647
0.19962496 0.96894538
0.19964596 0.96889429
0.19966697 0.96884320
0.19968797 0.96879212
0.19970897 0.96874104
0.19972997 0.96868996
0.19975098 0.96863888
0.19977198 0.96858781
0.19979298 0.96853674
0.19981398 0.96848568
0.19983498 0.96843461
0.19985599 0.96838356
0.19987699 0.96833250
0.19989799 0.96828145
0.19991899 0.96823040
0.19993999 0.96817935
0.19996100 0.96812831
0.19998200 0.96807726
0.20000300 0.96802623
0.20002400 0.96797519
0.20004500 0.96792416
0.20006601 0.96787313
0.20008701 0.96782211
0.20010801 0.96777109
0.20012901 0.96772007
0.20015002 0.96766905
0.20017102 0.96761804
0.20019202 0.96756703
0.20021302 0.96751602
0.20023402 0.96746502
0.20025503 0.96741402
0.20027603 0.96736302
0.20029703 0.96731203
0.20031803 0.96726104
0.20033903 0.96721005
0.20036004 0.96715907
0.20038104 0.96710809
0.20040204 0.96705711
0.20042304 0.96700613
0.20044404 0.96695516
0.20046505 0.96690419
0.20048605 0.96685323
0.20050705 0.96680226
0.20052805 0.96675131
0.20054905 0.96670035
0.20057006 0.96664940
0.20059106 0.96659845
0.20061206 0.96654750
0.20063306 0.96649655
0.20065407 0.96644561
0.20067507 0.96639468
0.20069607 0.96634374
0.20071707 0.96629281
0.20073807 0.96624188
0.20075908 0.96619096
0.20078008 0.96614004
0.20080108 0.96608912
0.20082208 0.96603820
0.20084308 0.96598729
0.20086409 0.96593638
0.20088509 0.96588547
0.20090609 0.96583457
0.20092709 0.96578367
0.20094809 0.96573277
0.20096910 0.96568188
0.20099010 0.96563099
0.20101110 0.96558010
0.20103210 0.96552921
0.20105311 0.96547833
0.20107411 0.96542745
0.20109511 0.96537658
0.20111611 0.96532571
0.20113711 0.96527484
0.20115812 0.96522397
0.20117912 0.96517311
0.20120012 0.96512225
0.20122112 0.96507139
0.20124212 0.96502054
0.20126313 0.96496969
0.20128413 0.96491884
0.20130513 0.96486799
0.20132613 0.96481715
0.20134713 0.96476631
0.20136814 0.96471548
0.20138914 0.96466465
0.20141014 0.96461382
0.20143114 0.96456299
0.20145215 0.96451217
0.20147315 0.96446135
0.20149415 0.96441053
0.20151515 0.96435972
0.20153615 0.96430891
0.20155716 0.96425810
0.20157816 0.96420730
0.20159916 0.96415650
0.20162016 0.96410570
0.20164116 0.96405490
0.20166217 0.96400411
0.20168317 0.96395332
0.20170417 0.96390254
0.20172517 0.96385176
0.20174617 0.96380098
0.20176718 0.96375020
0.20178818 0.96369943
0.20180918 0.96364866
0.20183018 0.96359789
0.20185119 0.96354713
0.20187219 0.96349637
0.20189319 0.96344561
0.20191419 0.96339485
0.20193519 0.96334410
0.20195620 0.96329335
0.20197720 0.96324261
0.20199820 0.96319186
0.20201920 0.96314113
0.20204020 0.96309039
0.20206121 0.96303966
0.20208221 0.96298893
0.20210321 0.96293820
0.20212421 0.96288748
0.20214521 0.96283675
0.20216622 0.96278604
0.20218722 0.96273532
0.20220822 0.96268461
0.20222922 0.96263390
0.20225023 0.96258320
0.20227123 0.96253249
0.20229223 0.96248180
0.20231323 0.96243110
0.20233423 0.96238041
0.20235524 0.96232972
0.20237624 0.96227903
0.20239724 0.96222835
0.20241824 0.96217766
0.20243924 0.96212699
0.20246025 0.96207631
0.20248125 0.96202564
0.20250225 0.96197497
0.20252325 0.96192431
0.20254425 0.96187364
0.20256526 0.96182299
0.20258626 0.96177233
0.20260726 0.96172168
0.20262826 0.96167103
0.20264926 0.96162038
0.20267027 0.96156974
0.20269127 0.96151909
0.20271227 0.96146846
0.20273327 0.96141782
0.20275428 0.96136719
0.20277528 0.96131656
0.20279628 0.96126594
0.20281728 0.96121531
0.20283828 0.96116469
0.20285929 0.96111408
0.20288029 0.96106347
0.20290129 0.96101286
0.20292229 0.96096225
0.20294329 0.96091164
0.20296430 0.96086104
0.20298530 0.96081045
0.20300630 0.96075985
0.20302730 0.96070926
0.20304830 0.96065867
0.20306931 0.96060808
0.20309031 0.96055750
0.20311131 0.96050692
0.20313231 0.96045635
0.20315332 0.96040577
0.20317432 0.96035520
0.20319532 0.96030463
0.20321632 0.96025407
0.20323732 0.96020351
0.20325833 0.96015295
0.20327933 0.96010240
0.20330033 0.96005184
0.20332133 0.96000130
0.20334233 0.95995075
0.20336334 0.95990021
0.20338434 0.95984967
0.20340534 0.95979913
0.20342634 0.95974860
0.20344734 0.95969807
0.20346835 0.95964754
0.20348935 0.95959701
0.20351035 0.95954649
0.20353135 0.95949597
0.20355236 0.95944546
0.20357336 0.95939495
0.20359436 0.95934444
0.20361536 0.95929393
0.20363636 0.95924343
0.20365737 0.95919293
0.20367837 0.95914243
0.20369937 0.95909194
0.20372037 0.95904145
0.20374137 0.95899096
0.20376238 0.95894047
0.20378338 0.95888999
0.20380438 0.95883951
0.20382538 0.95878904
0.20384638 0.95873856
0.20386739 0.95868810
0.20388839 0.95863763
0.20390939 0.95858717
0.20393039 0.95853670
0.20395140 0.95848625
0.20397240 0.95843579
0.20399340 0.95838534
0.20401440 0.95833489
0.20403540 0.95828445
0.20405641 0.95823401
0.20407741 0.95818357
0.20409841 0.95813313
0.20411941 0.95808270
0.20414041 0.95803227
0.20416142 0.95798184
0.20418242 0.95793142
0.20420342 0.95788100
0.20422442 0.95783058
0.20424542 0.95778016
0.20426643 0.95772975
0.20428743 0.95767934
0.20430843 0.95762894
0.20432943 0.95757853
0.20435044 0.95752813
0.20437144 0.95747774
0.20439244 0.95742734
0.20441344 0.95737695
0.20443444 0.95732657
0.20445545 0.95727618
0.20447645 0.95722580
0.20449745 0.95717542
0.20451845 0.95712505
0.20453945 0.95707467
0.20456046 0.95702430
0.20458146 0.95697394
0.20460246 0.95692357
0.20462346 0.95687321
0.20464446 0.95682286
0.20466547 0.95677250
0.20468647 0.95672215
0.20470747 0.95667180
0.20472847 0.95662146
0.20474947 0.95657112
0.20477048 0.95652078
0.20479148 0.95647044
0.20481248 0.95642011
0.20483348 0.95636978
0.20485449 0.95631945
0.20487549 0.95626913
0.20489649 0.95621881
0.20491749 0.95616849
0.20493849 0.95611817
0.20495950 0.95606786
0.20498050 0.95601755
0.20500150 0.95596725
0.20502250 0.95591694
0.20504350 0.95586665
0.20506451 0.95581635
0.20508551 0.95576605
0.20510651 0.95571576
0.20512751 0.95566548
0.20514851 0.95561519
0.20516952 0.95556491
0.20519052 0.95551463
0.20521152 0.95546436
0.20523252 0.95541408
0.20525353 0.95536381
0.20527453 0.95531355
0.20529553 0.95526328
0.20531653 0.95521302
0.20533753 0.95516277
0.20535854 0.95511251
0.20537954 0.95506226
0.20540054 0.95501201
0.20542154 0.95496177
0.20544254 0.95491152
0.20546355 0.95486128
0.20548455 0.95481105
0.20550555 0.95476081
0.20552655 0.95471058
0.20554755 0.95466036
0.20556856 0.95461013
0.20558956 0.95455991
0.20561056 0.95450969
0.20563156 0.95445948
0.20565257 0.95440926
0.20567357 0.95435906
0.20569457 0.95430885
0.20571557 0.95425865
0.20573657 0.95420845
0.20575758 0.95415825
0.20577858 0.95410805
0.20579958 0.95405786
0.20582058 0.95400767
0.20584158 0.95395749
0.20586259 0.95390731
0.20588359 0.95385713
0.20590459 0.95380695
0.20592559 0.95375678
0.20594659 0.95370661
0.20596760 0.95365644
0.20598860 0.95360628
0.20600960 0.95355611
0.20603060 0.95350596
0.20605161 0.95345580
0.20607261 0.95340565
0.20609361 0.95335550
0.20611461 0.95330535
0.20613561 0.95325521
0.20615662 0.95320507
0.20617762 0.95315493
0.20619862 0.95310480
0.20621962 0.95305467
0.20624062 0.95300454
0.20626163 0.95295441
0.20628263 0.95290429
0.20630363 0.95285417
0.20632463 0.95280406
0.20634563 0.95275394
0.20636664 0.95270383
0.20638764 0.95265372
0.20640864 0.95260362
0.20642964 0.95255352
0.20645065 0.95250342
0.20647165 0.95245333
0.20649265 0.95240323
0.20651365 0.95235314
0.20653465 0.95230306
0.20655566 0.95225297
0.20657666 0.95220289
0.20659766 0.95215282
0.20661866 0.95210274
0.20663966 0.95205267
0.20666067 0.95200260
0.20668167 0.95195254
0.20670267 0.95190247
0.20672367 0.95185241
0.20674467 0.95180236
0.20676568 0.95175230
0.20678668 0.95170225
0.20680768 0.95165221
0.20682868 0.95160216
0.20684968 0.95155212
0.20687069 0.95150208
0.20689169 0.95145205
0.20691269 0.95140201
0.20693369 0.95135198
0.20695470 0.95130196
0.20697570 0.95125193
0.20699670 0.95120191
0.20701770 0.95115189
0.20703870 0.95110188
0.20705971 0.95105187
0.20708071 0.95100186
0.20710171 0.95095185
0.20712271 0.95090185
0.20714371 0.95085185
0.20716472 0.95080185
0.20718572 0.95075186
0.20720672 0.95070187
0.20722772 0.95065188
0.20724872 0.95060190
0.20726973 0.95055191
0.20729073 0.95050194
0.20731173 0.95045196
0.20733273 0.95040199
0.20735374 0.95035202
0.20737474 0.95030205
0.20739574 0.95025208
0.20741674 0.95020212
0.20743774 0.95015217
0.20745875 0.95010221
0.20747975 0.95005226
0.20750075 0.95000231
0.20752175 0.94995236
0.20754275 0.94990242
0.20756376 0.94985248
0.20758476 0.94980254
0.20760576 0.94975261
0.20762676 0.94970267
0.20764776 0.94965275
0.20766877 0.94960282
0.20768977 0.94955290
0.20771077 0.94950298
0.20773177 0.94945306
0.20775278 0.94940315
0.20777378 0.94935324
0.20779478 0.94930333
0.20781578 0.94925343
0.20783678 0.94920352
0.20785779 0.94915362
0.20787879 0.94910373
0.20789979 0.94905384
0.20792079 0.94900395
0.20794179 0.94895406
0.20796280 0.94890417
0.20798380 0.94885429
0.20800480 0.94880442
0.20802580 0.94875454
0.20804680 0.94870467
0.20806781 0.94865480
0.20808881 0.94860493
0.20810981 0.94855507
0.20813081 0.94850521
0.20815182 0.94845535
0.20817282 0.94840550
0.20819382 0.94835565
0.20821482 0.94830580
0.20823582 0.94825595
0.20825683 0.94820611
0.20827783 0.94815627
0.20829883 0.94810643
0.20831983 0.94805660
0.20834083 0.94800677
0.20836184 0.94795694
0.20838284 0.94790711
0.20840384 0.94785729
0.20842484 0.94780747
0.20844584 0.94775766
0.20846685 0.94770784
0.20848785 0.94765803
0.20850885 0.94760823
0.20852985 0.94755842
0.20855086 0.94750862
0.20857186 0.94745882
0.20859286 0.94740903
0.20861386 0.94735924
0.20863486 0.94730945
0.20865587 0.94725966
0.20867687 0.94720988
0.20869787 0.94716009
0.20871887 0.94711032
0.20873987 0.94706054
0.20876088 0.94701077
0.20878188 0.94696100
0.20880288 0.94691124
0.20882388 0.94686147
0.20884488 0.94681171
0.20886589 0.94676196
0.20888689 0.94671220
0.20890789 0.94666245
0.20892889 0.94661270
0.20894989 0.94656296
0.20897090 0.94651321
0.20899190 0.94646347
0.20901290 0.94641374
0.20903390 0.94636400
0.20905491 0.94631427
0.20907591 0.94626455
0.20909691 0.94621482
0.20911791 0.94616510
0.20913891 0.94611538
0.20915992 0.94606566
0.20918092 0.94601595
0.20920192 0.94596624
0.20922292 0.94591653
0.20924392 0.94586683
0.20926493 0.94581713
0.20928593 0.94576743
0.20930693 0.94571774
0.20932793 0.94566804
0.20934893 0.94561835
0.20936994 0.94556867
0.20939094 0.94551898
0.20941194 0.94546930
0.20943294 0.94541962
0.20945395 0.94536995
0.20947495 0.94532028
0.20949595 0.94527061
0.20951695 0.94522094
0.20953795 0.94517128
0.20955896 0.94512162
0.20957996 0.94507196
0.20960096 0.94502231
0.20962196 0.94497266
0.20964296 0.94492301
0.20966397 0.94487336
0.20968497 0.94482372
0.20970597 0.94477408
0.20972697 0.94472444
0.20974797 0.94467481
0.20976898 0.94462518
0.20978998 0.94457555
0.20981098 0.94452593
0.20983198 0.94447630
0.20985299 0.94442668
0.20987399 0.94437707
0.20989499 0.94432745
0.20991599 0.94427784
0.20993699 0.94422824
0.20995800 0.94417863
0.20997900 0.94412903
0.21000000 0.94407943


==> mmi-converse.dat <==
x y
0.00000000 1.00144342
0.00002100 1.00144342
0.00004200 1.00144342
0.00006301 1.00144342
0.00008401 1.00144342
0.00010501 1.00144342
0.00012601 1.00144342
0.00014701 1.00144342
0.00016802 1.00144342
0.00018902 1.00144342
0.00021002 1.00144342
0.00023102 1.00144342
0.00025203 1.00144342
0.00027303 1.00144342
0.00029403 1.00144342
0.00031503 1.00144342
0.00033603 1.00144342
0.00035704 1.00144342
0.00037804 1.00144342
0.00039904 1.00144342
0.00042004 1.00144342
0.00044104 1.00144342
0.00046205 1.00144342
0.00048305 1.00144342
0.00050405 1.00144342
0.00052505 1.00144342
0.00054605 1.00144342
0.00056706 1.00144342
0.00058806 1.00144342
0.00060906 1.00144342
0.00063006 1.00144342
0.00065107 1.00144342
0.00067207 1.00144342
0.00069307 1.00144342
0.00071407 1.00144342
0.00073507 1.00144342
0.00075608 1.00144342
0.00077708 1.00144342
0.00079808 1.00144342
0.00081908 1.00144342
0.00084008 1.00144342
0.00086109 1.00144342
0.00088209 1.00144342
0.00090309 1.00144342
0.00092409 1.00144342
0.00094509 1.00144342
0.00096610 1.00144342
0.00098710 1.00144342
0.00100810 1.00144342
0.00102910 1.00144342
0.00105011 1.00144342
0.00107111 1.00144342
0.00109211 1.00144342
0.00111311 1.00144342
0.00113411 1.00144342
0.00115512 1.00144342
0.00117612 1.00144342
0.00119712 1.00144342
0.00121812 1.00144342
0.00123912 1.00144342
0.00126013 1.00144342
0.00128113 1.00144342
0.00130213 1.00144342
0.00132313 1.00144342
0.00134413 1.00144342
0.00136514 1.00144342
0.00138614 1.00144342
0.00140714 1.00144342
0.00142814 1.00144342
0.00144914 1.00144342
0.00147015 1.00144342
0.00149115 1.00144342
0.00151215 1.00144342
0.00153315 1.00144342
0.00155416 1.00144342
0.00157516 1.00144342
0.00159616 1.00144342
0.00161716 1.00144342
0.00163816 1.00144342
0.00165917 1.00144342
0.00168017 1.00144342
0.00170117 1.00144342
0.00172217 1.00144342
0.00174317 1.00144342
0.00176418 1.00144342
0.00178518 1.00144342
0.00180618 1.00144342
0.00182718 1.00144342
0.00184818 1.00144342
0.00186919 1.00144342
0.00189019 1.00144342
0.00191119 1.00144342
0.00193219 1.00144342
0.00195320 1.00144342
0.00197420 1.00144342
0.00199520 1.00144342
0.00201620 1.00144342
0.00203720 1.00144342
0.00205821 1.00144342
0.00207921 1.00144342
0.00210021 1.00144342
0.00212121 1.00144342
0.00214221 1.00144342
0.00216322 1.00144342
0.00218422 1.00144342
0.00220522 1.00144342
0.00222622 1.00144342
0.00224722 1.00144342
0.00226823 1.00144342
0.00228923 1.00144342
0.00231023 1.00144342
0.00233123 1.00144342
0.00235224 1.00144342
0.00237324 1.00144342
0.00239424 1.00144342
0.00241524 1.00144342
0.00243624 1.00144342
0.00245725 1.00144342
0.00247825 1.00144342
0.00249925 1.00144342
0.00252025 1.00144342
0.00254125 1.00144342
0.00256226 1.00144342
0.00258326 1.00144342
0.00260426 1.00144342
0.00262526 1.00144342
0.00264626 1.00144342
0.00266727 1.00144342
0.00268827 1.00144342
0.00270927 1.00144342
0.00273027 1.00144342
0.00275128 1.00144342
0.00277228 1.00144342
0.00279328 1.00144342
0.00281428 1.00144342
0.00283528 1.00144342
0.00285629 1.00144342
0.00287729 1.00144342
0.00289829 1.00144342
0.00291929 1.00144342
0.00294029 1.00144342
0.00296130 1.00144342
0.00298230 1.00144342
0.00300330 1.00144342
0.00302430 1.00144342
0.00304530 1.00144342
0.00306631 1.00144342
0.00308731 1.00144342
0.00310831 1.00144342
0.00312931 1.00144342
0.00315032 1.00144342
0.00317132 1.00144342
0.00319232 1.00144342
0.00321332 1.00144342
0.00323432 1.00144342
0.00325533 1.00144342
0.00327633 1.00144342
0.00329733 1.00144342
0.00331833 1.00144342
0.00333933 1.00144342
0.00336034 1.00144342
0.00338134 1.00144342
0.00340234 1.00144342
0.00342334 1.00144342
0.00344434 1.00144342
0.00346535 1.00144342
0.00348635 1.00144342
0.00350735 1.00144342
0.00352835 1.00144342
0.00354935 1.00144342
0.00357036 1.00144342
0.00359136 1.00144342
0.00361236 1.00144342
0.00363336 1.00144342
0.00365437 1.00144342
0.00367537 1.00144342
0.00369637 1.00144342
0.00371737 1.00144342
0.00373837 1.00144342
0.00375938 1.00144342
0.00378038 1.00144342
0.00380138 1.00144342
0.00382238 1.00144342
0.00384338 1.00144342
0.00386439 1.00144342
0.00388539 1.00144342
0.00390639 1.00144342
0.00392739 1.00144342
0.00394839 1.00144342
0.00396940 1.00144342
0.00399040 1.00144342
0.00401140 1.00144342
0.00403240 1.00144342
0.00405341 1.00144342
0.00407441 1.00144342
0.00409541 1.00144342
0.00411641 1.00144342
0.00413741 1.00144342
0.00415842 1.00144342
0.00417942 1.00144342
0.00420042 1.00144342
0.00422142 1.00144342
0.00424242 1.00144342
0.00426343 1.00144342
0.00428443 1.00144342
0.00430543 1.00144342
0.00432643 1.00144342
0.00434743 1.00144342
0.00436844 1.00144342
0.00438944 1.00144342
0.00441044 1.00144342
0.00443144 1.00144342
0.00445245 1.00144342
0.00447345 1.00144342
0.00449445 1.00144342
0.00451545 1.00144342
0.00453645 1.00144342
0.00455746 1.00144342
0.00457846 1.00144342
0.00459946 1.00144342
0.00462046 1.00144342
0.00464146 1.00144342
0.00466247 1.00144342
0.00468347 1.00144342
0.00470447 1.00144342
0.00472547 1.00144342
0.00474647 1.00144342
0.00476748 1.00144342
0.00478848 1.00144342
0.00480948 1.00144342
0.00483048 1.00144342
0.00485149 1.00144342
0.00487249 1.00144342
0.00489349 1.00144342
0.00491449 1.00144342
0.00493549 1.00144342
0.00495650 1.00144342
0.00497750 1.00144342
0.00499850 1.00144342
0.00501950 1.00144342
0.00504050 1.00144342
0.00506151 1.00144342
0.00508251 1.00144342
0.00510351 1.00144342
0.00512451 1.00144342
0.00514551 1.00144342
0.00516652 1.00144342
0.00518752 1.00144342
0.00520852 1.00144342
0.00522952 1.00144342
0.00525053 1.00144342
0.00527153 1.00144342
0.00529253 1.00144342
0.00531353 1.00144342
0.00533453 1.00144342
0.00535554 1.00144342
0.00537654 1.00144342
0.00539754 1.00144342
0.00541854 1.00144342
0.00543954 1.00144342
0.00546055 1.00144342
0.00548155 1.00144342
0.00550255 1.00144342
0.00552355 1.00144342
0.00554455 1.00144342
0.00556556 1.00144342
0.00558656 1.00144342
0.00560756 1.00144342
0.00562856 1.00144342
0.00564956 1.00144342
0.00567057 1.00144342
0.00569157 1.00144342
0.00571257 1.00144342
0.00573357 1.00144342
0.00575458 1.00144342
0.00577558 1.00144342
0.00579658 1.00144342
0.00581758 1.00144342
0.00583858 1.00144342
0.00585959 1.00144342
0.00588059 1.00144342
0.00590159 1.00144342
0.00592259 1.00144342
0.00594359 1.00144342
0.00596460 1.00144342
0.00598560 1.00144342
0.00600660 1.00144342
0.00602760 1.00144342
0.00604860 1.00144342
0.00606961 1.00144342
0.00609061 1.00144342
0.00611161 1.00144342
0.00613261 1.00144342
0.00615362 1.00144342
0.00617462 1.00144342
0.00619562 1.00144342
0.00621662 1.00144342
0.00623762 1.00144342
0.00625863 1.00144342
0.00627963 1.00144342
0.00630063 1.00144342
0.00632163 1.00144342
0.00634263 1.00144342
0.00636364 1.00144342
0.00638464 1.00144342
0.00640564 1.00144342
0.00642664 1.00144342
0.00644764 1.00144342
0.00646865 1.00144342
0.00648965 1.00144342
0.00651065 1.00144342
0.00653165 1.00144342
0.00655266 1.00144342
0.00657366 1.00144342
0.00659466 1.00144342
0.00661566 1.00144342
0.00663666 1.00144342
0.00665767 1.00144342
0.00667867 1.00144342
0.00669967 1.00144342
0.00672067 1.00144342
0.00674167 1.00144342
0.00676268 1.00144342
0.00678368 1.00144342
0.00680468 1.00144342
0.00682568 1.00144342
0.00684668 1.00144342
0.00686769 1.00144342
0.00688869 1.00144342
0.00690969 1.00144342
0.00693069 1.00144342
0.00695170 1.00144342
0.00697270 1.00144342
0.00699370 1.00144342
0.00701470 1.00144342
0.00703570 1.00144342
0.00705671 1.00144342
0.00707771 1.00144342
0.00709871 1.00144342
0.00711971 1.00144342
0.00714071 1.00144342
0.00716172 1.00144342
0.00718272 1.00144342
0.00720372 1.00144342
0.00722472 1.00144342
0.00724572 1.00144342
0.00726673 1.00144342
0.00728773 1.00144342
0.00730873 1.00144342
0.00732973 1.00144342
0.00735074 1.00144342
0.00737174 1.00144342
0.00739274 1.00144342
0.00741374 1.00144342
0.00743474 1.00144342
0.00745575 1.00144342
0.00747675 1.00144342
0.00749775 1.00144342
0.00751875 1.00144342
0.00753975 1.00144342
0.00756076 1.00144342
0.00758176 1.00144342
0.00760276 1.00144342
0.00762376 1.00144342
0.00764476 1.00144342
0.00766577 1.00144342
0.00768677 1.00144342
0.00770777 1.00144342
0.00772877 1.00144342
0.00774977 1.00144342
0.00777078 1.00144342
0.00779178 1.00144342
0.00781278 1.00144342
0.00783378 1.00144342
0.00785479 1.00144342
0.00787579 1.00144342
0.00789679 1.00144342
0.00791779 1.00144342
0.00793879 1.00144342
0.00795980 1.00144342
0.00798080 1.00144342
0.00800180 1.00144342
0.00802280 1.00144342
0.00804380 1.00144342
0.00806481 1.00144342
0.00808581 1.00144342
0.00810681 1.00144342
0.00812781 1.00144342
0.00814881 1.00144342
0.00816982 1.00144342
0.00819082 1.00144342
0.00821182 1.00144342
0.00823282 1.00144342
0.00825383 1.00144342
0.00827483 1.00144342
0.00829583 1.00144342
0.00831683 1.00144342
0.00833783 1.00144342
0.00835884 1.00144342
0.00837984 1.00144342
0.00840084 1.00144342
0.00842184 1.00144342
0.00844284 1.00144342
0.00846385 1.00144342
0.00848485 1.00144342
0.00850585 1.00144342
0.00852685 1.00144342
0.00854785 1.00144342
0.00856886 1.00144342
0.00858986 1.00144342
0.00861086 1.00144342
0.00863186 1.00144342
0.00865287 1.00144342
0.00867387 1.00144342
0.00869487 1.00144342
0.00871587 1.00144342
0.00873687 1.00144342
0.00875788 1.00144342
0.00877888 1.00144342
0.00879988 1.00144342
0.00882088 1.00144342
0.00884188 1.00144342
0.00886289 1.00144342
0.00888389 1.00144342
0.00890489 1.00144342
0.00892589 1.00144342
0.00894689 1.00144342
0.00896790 1.00144342
0.00898890 1.00144342
0.00900990 1.00144342
0.00903090 1.00144342
0.00905191 1.00144342
0.00907291 1.00144342
0.00909391 1.00144342
0.00911491 1.00144342
0.00913591 1.00144342
0.00915692 1.00144342
0.00917792 1.00144342
0.00919892 1.00144342
0.00921992 1.00144342
0.00924092 1.00144342
0.00926193 1.00144342
0.00928293 1.00144342
0.00930393 1.00144342
0.00932493 1.00144342
0.00934593 1.00144342
0.00936694 1.00144342
0.00938794 1.00144342
0.00940894 1.00144342
0.00942994 1.00144342
0.00945095 1.00144342
0.00947195 1.00144342
0.00949295 1.00144342
0.00951395 1.00144342
0.00953495 1.00144342
0.00955596 1.00144342
0.00957696 1.00144342
0.00959796 1.00144342
0.00961896 1.00144342
0.00963996 1.00144342
0.00966097 1.00144342
0.00968197 1.00144342
0.00970297 1.00144342
0.00972397 1.00144342
0.00974497 1.00144342
0.00976598 1.00144342
0.00978698 1.00144342
0.00980798 1.00144342
0.00982898 1.00144342
0.00984998 1.00144342
0.00987099 1.00144342
0.00989199 1.00144342
0.00991299 1.00144342
0.00993399 1.00144342
0.00995500 1.00144342
0.00997600 1.00144342
0.00999700 1.00144342
0.01001800 1.00144342
0.01003900 1.00144342
0.01006001 1.00144342
0.01008101 1.00144342
0.01010201 1.00144342
0.01012301 1.00144342
0.01014401 1.00144342
0.01016502 1.00144342
0.01018602 1.00144342
0.01020702 1.00144342
0.01022802 1.00144342
0.01024902 1.00144342
0.01027003 1.00144342
0.01029103 1.00144342
0.01031203 1.00144342
0.01033303 1.00144342
0.01035404 1.00144342
0.01037504 1.00144342
0.01039604 1.00144342
0.01041704 1.00144342
0.01043804 1.00144342
0.01045905 1.00144342
0.01048005 1.00144342
0.01050105 1.00144342
0.01052205 1.00144342
0.01054305 1.00144342
0.01056406 1.00144342
0.01058506 1.00144342
0.01060606 1.00144342
0.01062706 1.00144342
0.01064806 1.00144342
0.01066907 1.00144342
0.01069007 1.00144342
0.01071107 1.00144342
0.01073207 1.00144342
0.01075308 1.00144342
0.01077408 1.00144342
0.01079508 1.00144342
0.01081608 1.00144342
0.01083708 1.00144342
0.01085809 1.00144342
0.01087909 1.00144342
0.01090009 1.00144342
0.01092109 1.00144342
0.01094209 1.00144342
0.01096310 1.00144342
0.01098410 1.00144342
0.01100510 1.00144342
0.01102610 1.00144342
0.01104710 1.00144342
0.01106811 1.00144342
0.01108911 1.00144342
0.01111011 1.00144342
0.01113111 1.00144342
0.01115212 1.00144342
0.01117312 1.00144342
0.01119412 1.00144342
0.01121512 1.00144342
0.01123612 1.00144342
0.01125713 1.00144342
0.01127813 1.00144342
0.01129913 1.00144342
0.01132013 1.00144342
0.01134113 1.00144342
0.01136214 1.00144342
0.01138314 1.00144342
0.01140414 1.00144342
0.01142514 1.00144342
0.01144614 1.00144342
0.01146715 1.00144342
0.01148815 1.00144342
0.01150915 1.00144342
0.01153015 1.00144342
0.01155116 1.00144342
0.01157216 1.00144342
0.01159316 1.00144342
0.01161416 1.00144342
0.01163516 1.00144342
0.01165617 1.00144342
0.01167717 1.00144342
0.01169817 1.00144342
0.01171917 1.00144342
0.01174017 1.00144342
0.01176118 1.00144342
0.01178218 1.00144342
0.01180318 1.00144342
0.01182418 1.00144342
0.01184518 1.00144342
0.01186619 1.00144342
0.01188719 1.00144342
0.01190819 1.00144342
0.01192919 1.00144342
0.01195020 1.00144342
0.01197120 1.00144342
0.01199220 1.00144342
0.01201320 1.00144342
0.01203420 1.00144342
0.01205521 1.00144342
0.01207621 1.00144342
0.01209721 1.00144342
0.01211821 1.00144342
0.01213921 1.00144342
0.01216022 1.00144342
0.01218122 1.00144342
0.01220222 1.00144342
0.01222322 1.00144342
0.01224422 1.00144342
0.01226523 1.00144342
0.01228623 1.00144342
0.01230723 1.00144342
0.01232823 1.00144342
0.01234923 1.00144342
0.01237024 1.00144342
0.01239124 1.00144342
0.01241224 1.00144342
0.01243324 1.00144342
0.01245425 1.00144342
0.01247525 1.00144342
0.01249625 1.00144342
0.01251725 1.00144342
0.01253825 1.00144342
0.01255926 1.00144342
0.01258026 1.00144342
0.01260126 1.00144342
0.01262226 1.00144342
0.01264326 1.00144342
0.01266427 1.00144342
0.01268527 1.00144342
0.01270627 1.00144342
0.01272727 1.00144342
0.01274827 1.00144342
0.01276928 1.00144342
0.01279028 1.00144342
0.01281128 1.00144342
0.01283228 1.00144342
0.01285329 1.00144342
0.01287429 1.00144342
0.01289529 1.00144342
0.01291629 1.00144342
0.01293729 1.00144342
0.01295830 1.00144342
0.01297930 1.00144342
0.01300030 1.00144342
0.01302130 1.00144342
0.01304230 1.00144342
0.01306331 1.00144342
0.01308431 1.00144342
0.01310531 1.00144342
0.01312631 1.00144342
0.01314731 1.00144342
0.01316832 1.00144342
0.01318932 1.00144342
0.01321032 1.00144342
0.01323132 1.00144342
0.01325233 1.00144342
0.01327333 1.00144342
0.01329433 1.00144342
0.01331533 1.00144342
0.01333633 1.00144342
0.01335734 1.00144342
0.01337834 1.00144342
0.01339934 1.00144342
0.01342034 1.00144342
0.01344134 1.00144342
0.01346235 1.00144342
0.01348335 1.00144342
0.01350435 1.00144342
0.01352535 1.00144342
0.01354635 1.00144342
0.01356736 1.00144342
0.01358836 1.00144342
0.01360936 1.00144342
0.01363036 1.00144342
0.01365137 1.00144342
0.01367237 1.00144342
0.01369337 1.00144342
0.01371437 1.00144342
0.01373537 1.00144342
0.01375638 1.00144342
0.01377738 1.00144342
0.01379838 1.00144342
0.01381938 1.00144342
0.01384038 1.00144342
0.01386139 1.00144342
0.01388239 1.00144342
0.01390339 1.00144342
0.01392439 1.00144342
0.01394539 1.00144342
0.01396640 1.00144342
0.01398740 1.00144342
0.01400840 1.00144342
0.01402940 1.00144342
0.01405041 1.00144342
0.01407141 1.00144342
0.01409241 1.00144342
0.01411341 1.00144342
0.01413441 1.00144342
0.01415542 1.00144342
0.01417642 1.00144342
0.01419742 1.00144342
0.01421842 1.00144342
0.01423942 1.00144342
0.01426043 1.00144342
0.01428143 1.00144342
0.01430243 1.00144342
0.01432343 1.00144342
0.01434443 1.00144342
0.01436544 1.00144342
0.01438644 1.00144342
0.01440744 1.00144342
0.01442844 1.00144342
0.01444944 1.00144342
0.01447045 1.00144342
0.01449145 1.00144342
0.01451245 1.00144342
0.01453345 1.00144342
0.01455446 1.00144342
0.01457546 1.00144342
0.01459646 1.00144342
0.01461746 1.00144342
0.01463846 1.00144342
0.01465947 1.00144342
0.01468047 1.00144342
0.01470147 1.00144342
0.01472247 1.00144342
0.01474347 1.00144342
0.01476448 1.00144342
0.01478548 1.00144342
0.01480648 1.00144342
0.01482748 1.00144342
0.01484848 1.00144342
0.01486949 1.00144342
0.01489049 1.00144342
0.01491149 1.00144342
0.01493249 1.00144342
0.01495350 1.00144342
0.01497450 1.00144342
0.01499550 1.00144342
0.01501650 1.00144342
0.01503750 1.00144342
0.01505851 1.00144342
0.01507951 1.00144342
0.01510051 1.00144342
0.01512151 1.00144342
0.01514251 1.00144342
0.01516352 1.00144342
0.01518452 1.00144342
0.01520552 1.00144342
0.01522652 1.00144342
0.01524752 1.00144342
0.01526853 1.00144342
0.01528953 1.00144342
0.01531053 1.00144342
0.01533153 1.00144342
0.01535254 1.00144342
0.01537354 1.00144342
0.01539454 1.00144342
0.01541554 1.00144342
0.01543654 1.00144342
0.01545755 1.00144342
0.01547855 1.00144342
0.01549955 1.00144342
0.01552055 1.00144342
0.01554155 1.00144342
0.01556256 1.00144342
0.01558356 1.00144342
0.01560456 1.00144342
0.01562556 1.00144342
0.01564656 1.00144342
0.01566757 1.00144342
0.01568857 1.00144342
0.01570957 1.00144342
0.01573057 1.00144342
0.01575158 1.00144342
0.01577258 1.00144342
0.01579358 1.00144342
0.01581458 1.00144342
0.01583558 1.00144342
0.01585659 1.00144342
0.01587759 1.00144342
0.01589859 1.00144342
0.01591959 1.00144342
0.01594059 1.00144342
0.01596160 1.00144342
0.01598260 1.00144342
0.01600360 1.00144342
0.01602460 1.00144342
0.01604560 1.00144342
0.01606661 1.00144342
0.01608761 1.00144342
0.01610861 1.00144342
0.01612961 1.00144342
0.01615062 1.00144342
0.01617162 1.00144342
0.01619262 1.00144342
0.01621362 1.00144342
0.01623462 1.00144342
0.01625563 1.00144342
0.01627663 1.00144342
0.01629763 1.00144342
0.01631863 1.00144342
0.01633963 1.00144342
0.01636064 1.00144342
0.01638164 1.00144342
0.01640264 1.00144342
0.01642364 1.00144342
0.01644464 1.00144342
0.01646565 1.00144342
0.01648665 1.00144342
0.01650765 1.00144342
0.01652865 1.00144342
0.01654965 1.00144342
0.01657066 1.00144342
0.01659166 1.00144342
0.01661266 1.00144342
0.01663366 1.00144342
0.01665467 1.00144342
0.01667567 1.00144342
0.01669667 1.00144342
0.01671767 1.00144342
0.01673867 1.00144342
0.01675968 1.00144342
0.01678068 1.00144342
0.01680168 1.00144342
0.01682268 1.00144342
0.01684368 1.00144342
0.01686469 1.00144342
0.01688569 1.00144342
0.01690669 1.00144342
0.01692769 1.00144342
0.01694869 1.00144342
0.01696970 1.00144342
0.01699070 1.00144342
0.01701170 1.00144342
0.01703270 1.00144342
0.01705371 1.00144342
0.01707471 1.00144342
0.01709571 1.00144342
0.01711671 1.00144342
0.01713771 1.00144342
0.01715872 1.00144342
0.01717972 1.00144342
0.01720072 1.00144342
0.01722172 1.00144342
0.01724272 1.00144342
0.01726373 1.00144342
0.01728473 1.00144342
0.01730573 1.00144342
0.01732673 1.00144342
0.01734773 1.00144342
0.01736874 1.00144342
0.01738974 1.00144342
0.01741074 1.00144342
0.01743174 1.00144342
0.01745275 1.00144342
0.01747375 1.00144342
0.01749475 1.00144342
0.01751575 1.00144342
0.01753675 1.00144342
0.01755776 1.00144342
0.01757876 1.00144342
0.01759976 1.00144342
0.01762076 1.00144342
0.01764176 1.00144342
0.01766277 1.00144342
0.01768377 1.00144342
0.01770477 1.00144342
0.01772577 1.00144342
0.01774677 1.00144342
0.01776778 1.00144342
0.01778878 1.00144342
0.01780978 1.00144342
0.01783078 1.00144342
0.01785179 1.00144342
0.01787279 1.00144342
0.01789379 1.00144342
0.01791479 1.00144342
0.01793579 1.00144342
0.01795680 1.00144342
0.01797780 1.00144342
0.01799880 1.00144342
0.01801980 1.00144342
0.01804080 1.00144342
0.01806181 1.00144342
0.01808281 1.00144342
0.01810381 1.00144342
0.01812481 1.00144342
0.01814581 1.00144342
0.01816682 1.00144342
0.01818782 1.00144342
0.01820882 1.00144342
0.01822982 1.00144342
0.01825083 1.00144342
0.01827183 1.00144342
0.01829283 1.00144342
0.01831383 1.00144342
0.01833483 1.00144342
0.01835584 1.00144342
0.01837684 1.00144342
0.01839784 1.00144342
0.01841884 1.00144342
0.01843984 1.00144342
0.01846085 1.00144342
0.01848185 1.00144342
0.01850285 1.00144342
0.01852385 1.00144342
0.01854485 1.00144342
0.01856586 1.00144342
0.01858686 1.00144342
0.01860786 1.00144342
0.01862886 1.00144342
0.01864986 1.00144342
0.01867087 1.00144342
0.01869187 1.00144342
0.01871287 1.00144342
0.01873387 1.00144342
0.01875488 1.00144342
0.01877588 1.00144342
0.01879688 1.00144342
0.01881788 1.00144342
0.01883888 1.00144342
0.01885989 1.00144342
0.01888089 1.00144342
0.01890189 1.00144342
0.01892289 1.00144342
0.01894389 1.00144342
0.01896490 1.00144342
0.01898590 1.00144342
0.01900690 1.00144342
0.01902790 1.00144342
0.01904890 1.00144342
0.01906991 1.00144342
0.01909091 1.00144342
0.01911191 1.00144342
0.01913291 1.00144342
0.01915392 1.00144342
0.01917492 1.00144342
0.01919592 1.00144342
0.01921692 1.00144342
0.01923792 1.00144342
0.01925893 1.00144342
0.01927993 1.00144342
0.01930093 1.00144342
0.01932193 1.00144342
0.01934293 1.00144342
0.01936394 1.00144342
0.01938494 1.00144342
0.01940594 1.00144342
0.01942694 1.00144342
0.01944794 1.00144342
0.01946895 1.00144342
0.01948995 1.00144342
0.01951095 1.00144342
0.01953195 1.00144342
0.01955296 1.00144342
0.01957396 1.00144342
0.01959496 1.00144342
0.01961596 1.00144342
0.01963696 1.00144342
0.01965797 1.00144342
0.01967897 1.00144342
0.01969997 1.00144342
0.01972097 1.00144342
0.01974197 1.00144342
0.01976298 1.00144342
0.01978398 1.00144342
0.01980498 1.00144342
0.01982598 1.00144342
0.01984698 1.00144342
0.01986799 1.00144342
0.01988899 1.00144342
0.01990999 1.00144342
0.01993099 1.00144342
0.01995200 1.00144342
0.01997300 1.00144342
0.01999400 1.00144342
0.02001500 1.00144342
0.02003600 1.00144342
0.02005701 1.00144342
0.02007801 1.00144342
0.02009901 1.00144342
0.02012001 1.00144342
0.02014101 1.00144342
0.02016202 1.00144342
0.02018302 1.00144342
0.02020402 1.00144342
0.02022502 1.00144342
0.02024602 1.00144342
0.02026703 1.00144342
0.02028803 1.00144342
0.02030903 1.00144342
0.02033003 1.00144342
0.02035104 1.00144342
0.02037204 1.00144342
0.02039304 1.00144342
0.02041404 1.00144342
0.02043504 1.00144342
0.02045605 1.00144342
0.02047705 1.00144342
0.02049805 1.00144342
0.02051905 1.00144342
0.02054005 1.00144342
0.02056106 1.00144342
0.02058206 1.00144342
0.02060306 1.00144342
0.02062406 1.00144342
0.02064506 1.00144342
0.02066607 1.00144342
0.02068707 1.00144342
0.02070807 1.00144342
0.02072907 1.00144342
0.02075008 1.00144342
0.02077108 1.00144342
0.02079208 1.00144342
0.02081308 1.00144342
0.02083408 1.00144342
0.02085509 1.00144342
0.02087609 1.00144342
0.02089709 1.00144342
0.02091809 1.00144342
0.02093909 1.00144342
0.02096010 1.00144342
0.02098110 1.00144342
0.02100210 1.00144342
0.02102310 1.00144342
0.02104410 1.00144342
0.02106511 1.00144342
0.02108611 1.00144342
0.02110711 1.00144342
0.02112811 1.00144342
0.02114911 1.00144342
0.02117012 1.00144342
0.02119112 1.00144342
0.02121212 1.00144342
0.02123312 1.00144342
0.02125413 1.00144342
0.02127513 1.00144342
0.02129613 1.00144342
0.02131713 1.00144342
0.02133813 1.00144342
0.02135914 1.00144342
0.02138014 1.00144342
0.02140114 1.00144342
0.02142214 1.00144342
0.02144314 1.00144342
0.02146415 1.00144342
0.02148515 1.00144342
0.02150615 1.00144342
0.02152715 1.00144342
0.02154815 1.00144342
0.02156916 1.00144342
0.02159016 1.00144342
0.02161116 1.00144342
0.02163216 1.00144342
0.02165317 1.00144342
0.02167417 1.00144342
0.02169517 1.00144342
0.02171617 1.00144342
0.02173717 1.00144342
0.02175818 1.00144342
0.02177918 1.00144342
0.02180018 1.00144342
0.02182118 1.00144342
0.02184218 1.00144342
0.02186319 1.00144342
0.02188419 1.00144342
0.02190519 1.00144342
0.02192619 1.00144342
0.02194719 1.00144342
0.02196820 1.00144342
0.02198920 1.00144342
0.02201020 1.00144342
0.02203120 1.00144342
0.02205221 1.00144342
0.02207321 1.00144342
0.02209421 1.00144342
0.02211521 1.00144342
0.02213621 1.00144342
0.02215722 1.00144342
0.02217822 1.00144342
0.02219922 1.00144342
0.02222022 1.00144342
0.02224122 1.00144342
0.02226223 1.00144342
0.02228323 1.00144342
0.02230423 1.00144342
0.02232523 1.00144342
0.02234623 1.00144342
0.02236724 1.00144342
0.02238824 1.00144342
0.02240924 1.00144342
0.02243024 1.00144342
0.02245125 1.00144342
0.02247225 1.00144342
0.02249325 1.00144342
0.02251425 1.00144342
0.02253525 1.00144342
0.02255626 1.00144342
0.02257726 1.00144342
0.02259826 1.00144342
0.02261926 1.00144342
0.02264026 1.00144342
0.02266127 1.00144342
0.02268227 1.00144342
0.02270327 1.00144342
0.02272427 1.00144342
0.02274527 1.00144342
0.02276628 1.00144342
0.02278728 1.00144342
0.02280828 1.00144342
0.02282928 1.00144342
0.02285029 1.00144342
0.02287129 1.00144342
0.02289229 1.00144342
0.02291329 1.00144342
0.02293429 1.00144342
0.02295530 1.00144342
0.02297630 1.00144342
0.02299730 1.00144342
0.02301830 1.00144342
0.02303930 1.00144342
0.02306031 1.00144342
0.02308131 1.00144342
0.02310231 1.00144342
0.02312331 1.00144342
0.02314431 1.00144342
0.02316532 1.00144342
0.02318632 1.00144342
0.02320732 1.00144342
0.02322832 1.00144342
0.02324932 1.00144342
0.02327033 1.00144342
0.02329133 1.00144342
0.02331233 1.00144342
0.02333333 1.00144342
0.02335434 1.00144342
0.02337534 1.00144342
0.02339634 1.00144342
0.02341734 1.00144342
0.02343834 1.00144342
0.02345935 1.00144342
0.02348035 1.00144342
0.02350135 1.00144342
0.02352235 1.00144342
0.02354335 1.00144342
0.02356436 1.00144342
0.02358536 1.00144342
0.02360636 1.00144342
0.02362736 1.00144342
0.02364836 1.00144342
0.02366937 1.00144342
0.02369037 1.00144342
0.02371137 1.00144342
0.02373237 1.00144342
0.02375338 1.00144342
0.02377438 1.00144342
0.02379538 1.00144342
0.02381638 1.00144342
0.02383738 1.00144342
0.02385839 1.00144342
0.02387939 1.00144342
0.02390039 1.00144342
0.02392139 1.00144342
0.02394239 1.00144342
0.02396340 1.00144342
0.02398440 1.00144342
0.02400540 1.00144342
0.02402640 1.00144342
0.02404740 1.00144342
0.02406841 1.00144342
0.02408941 1.00144342
0.02411041 1.00144342
0.02413141 1.00144342
0.02415242 1.00144342
0.02417342 1.00144342
0.02419442 1.00144342
0.02421542 1.00144342
0.02423642 1.00144342
0.02425743 1.00144342
0.02427843 1.00144342
0.02429943 1.00144342
0.02432043 1.00144342
0.02434143 1.00144342
0.02436244 1.00144342
0.02438344 1.00144342
0.02440444 1.00144342
0.02442544 1.00144342
0.02444644 1.00144342
0.02446745 1.00144342
0.02448845 1.00144342
0.02450945 1.00144342
0.02453045 1.00144342
0.02455146 1.00144342
0.02457246 1.00144342
0.02459346 1.00144342
0.02461446 1.00144342
0.02463546 1.00144342
0.02465647 1.00144342
0.02467747 1.00144342
0.02469847 1.00144342
0.02471947 1.00144342
0.02474047 1.00144342
0.02476148 1.00144342
0.02478248 1.00144342
0.02480348 1.00144342
0.02482448 1.00144342
0.02484548 1.00144342
0.02486649 1.00144342
0.02488749 1.00144342
0.02490849 1.00144342
0.02492949 1.00144342
0.02495050 1.00144342
0.02497150 1.00144342
0.02499250 1.00144342
0.02501350 1.00144342
0.02503450 1.00144342
0.02505551 1.00144342
0.02507651 1.00144342
0.02509751 1.00144342
0.02511851 1.00144342
0.02513951 1.00144342
0.02516052 1.00144342
0.02518152 1.00144342
0.02520252 1.00144342
0.02522352 1.00144342
0.02524452 1.00144342
0.02526553 1.00144342
0.02528653 1.00144342
0.02530753 1.00144342
0.02532853 1.00144342
0.02534953 1.00144342
0.02537054 1.00144342
0.02539154 1.00144342
0.02541254 1.00144342
0.02543354 1.00144342
0.02545455 1.00144342
0.02547555 1.00144342
0.02549655 1.00144342
0.02551755 1.00144342
0.02553855 1.00144342
0.02555956 1.00144342
0.02558056 1.00144342
0.02560156 1.00144342
0.02562256 1.00144342
0.02564356 1.00144342
0.02566457 1.00144342
0.02568557 1.00144342
0.02570657 1.00144342
0.02572757 1.00144342
0.02574857 1.00144342
0.02576958 1.00144342
0.02579058 1.00144342
0.02581158 1.00144342
0.02583258 1.00144342
0.02585359 1.00144342
0.02587459 1.00144342
0.02589559 1.00144342
0.02591659 1.00144342
0.02593759 1.00144342
0.02595860 1.00144342
0.02597960 1.00144342
0.02600060 1.00144342
0.02602160 1.00144342
0.02604260 1.00144342
0.02606361 1.00144342
0.02608461 1.00144342
0.02610561 1.00144342
0.02612661 1.00144342
0.02614761 1.00144342
0.02616862 1.00144342
0.02618962 1.00144342
0.02621062 1.00144342
0.02623162 1.00144342
0.02625263 1.00144342
0.02627363 1.00144342
0.02629463 1.00144342
0.02631563 1.00144342
0.02633663 1.00144342
0.02635764 1.00144342
0.02637864 1.00144342
0.02639964 1.00144342
0.02642064 1.00144342
0.02644164 1.00144342
0.02646265 1.00144342
0.02648365 1.00144342
0.02650465 1.00144342
0.02652565 1.00144342
0.02654665 1.00144342
0.02656766 1.00144342
0.02658866 1.00144342
0.02660966 1.00144342
0.02663066 1.00144342
0.02665167 1.00144342
0.02667267 1.00144342
0.02669367 1.00144342
0.02671467 1.00144342
0.02673567 1.00144342
0.02675668 1.00144342
0.02677768 1.00144342
0.02679868 1.00144342
0.02681968 1.00144342
0.02684068 1.00144342
0.02686169 1.00144342
0.02688269 1.00144342
0.02690369 1.00144342
0.02692469 1.00144342
0.02694569 1.00144342
0.02696670 1.00144342
0.02698770 1.00144342
0.02700870 1.00144342
0.02702970 1.00144342
0.02705071 1.00144342
0.02707171 1.00144342
0.02709271 1.00144342
0.02711371 1.00144342
0.02713471 1.00144342
0.02715572 1.00144342
0.02717672 1.00144342
0.02719772 1.00144342
0.02721872 1.00144342
0.02723972 1.00144342
0.02726073 1.00144342
0.02728173 1.00144342
0.02730273 1.00144342
0.02732373 1.00144342
0.02734473 1.00144342
0.02736574 1.00144342
0.02738674 1.00144342
0.02740774 1.00144342
0.02742874 1.00144342
0.02744974 1.00144342
0.02747075 1.00144342
0.02749175 1.00144342
0.02751275 1.00144342
0.02753375 1.00144342
0.02755476 1.00144342
0.02757576 1.00144342
0.02759676 1.00144342
0.02761776 1.00144342
0.02763876 1.00144342
0.02765977 1.00144342
0.02768077 1.00144342
0.02770177 1.00144342
0.02772277 1.00144342
0.02774377 1.00144342
0.02776478 1.00144342
0.02778578 1.00144342
0.02780678 1.00144342
0.02782778 1.00144342
0.02784878 1.00144342
0.02786979 1.00144342
0.02789079 1.00144342
0.02791179 1.00144342
0.02793279 1.00144342
0.02795380 1.00144342
0.02797480 1.00144342
0.02799580 1.00144342
0.02801680 1.00144342
0.02803780 1.00144342
0.02805881 1.00144342
0.02807981 1.00144342
0.02810081 1.00144342
0.02812181 1.00144342
0.02814281 1.00144342
0.02816382 1.00144342
0.02818482 1.00144342
0.02820582 1.00144342
0.02822682 1.00144342
0.02824782 1.00144342
0.02826883 1.00144342
0.02828983 1.00144342
0.02831083 1.00144342
0.02833183 1.00144342
0.02835284 1.00144342
0.02837384 1.00144342
0.02839484 1.00144342
0.02841584 1.00144342
0.02843684 1.00144342
0.02845785 1.00144342
0.02847885 1.00144342
0.02849985 1.00144342
0.02852085 1.00144342
0.02854185 1.00144342
0.02856286 1.00144342
0.02858386 1.00144342
0.02860486 1.00144342
0.02862586 1.00144342
0.02864686 1.00144342
0.02866787 1.00144342
0.02868887 1.00144342
0.02870987 1.00144342
0.02873087 1.00144342
0.02875188 1.00144342
0.02877288 1.00144342
0.02879388 1.00144342
0.02881488 1.00144342
0.02883588 1.00144342
0.02885689 1.00144342
0.02887789 1.00144342
0.02889889 1.00144342
0.02891989 1.00144342
0.02894089 1.00144342
0.02896190 1.00144342
0.02898290 1.00144342
0.02900390 1.00144342
0.02902490 1.00144342
0.02904590 1.00144342
0.02906691 1.00144342
0.02908791 1.00144342
0.02910891 1.00144342
0.02912991 1.00144342
0.02915092 1.00144342
0.02917192 1.00144342
0.02919292 1.00144342
0.02921392 1.00144342
0.02923492 1.00144342
0.02925593 1.00144342
0.02927693 1.00144342
0.02929793 1.00144342
0.02931893 1.00144342
0.02933993 1.00144342
0.02936094 1.00144342
0.02938194 1.00144342
0.02940294 1.00144342
0.02942394 1.00144342
0.02944494 1.00144342
0.02946595 1.00144342
0.02948695 1.00144342
0.02950795 1.00144342
0.02952895 1.00144342
0.02954995 1.00144342
0.02957096 1.00144342
0.02959196 1.00144342
0.02961296 1.00144342
0.02963396 1.00144342
0.02965497 1.00144342
0.02967597 1.00144342
0.02969697 1.00144342
0.02971797 1.00144342
0.02973897 1.00144342
0.02975998 1.00144342
0.02978098 1.00144342
0.02980198 1.00144342
0.02982298 1.00144342
0.02984398 1.00144342
0.02986499 1.00144342
0.02988599 1.00144342
0.02990699 1.00144342
0.02992799 1.00144342
0.02994899 1.00144342
0.02997000 1.00144342
0.02999100 1.00144342
0.03001200 1.00144342
0.03003300 1.00144342
0.03005401 1.00144342
0.03007501 1.00144342
0.03009601 1.00144342
0.03011701 1.00144342
0.03013801 1.00144342
0.03015902 1.00144342
0.03018002 1.00144342
0.03020102 1.00144342
0.03022202 1.00144342
0.03024302 1.00144342
0.03026403 1.00144342
0.03028503 1.00144342
0.03030603 1.00144342
0.03032703 1.00144342
0.03034803 1.00144342
0.03036904 1.00144342
0.03039004 1.00144342
0.03041104 1.00144342
0.03043204 1.00144342
0.03045305 1.00144342
0.03047405 1.00144342
0.03049505 1.00144342
0.03051605 1.00144342
0.03053705 1.00144342
0.03055806 1.00144342
0.03057906 1.00144342
0.03060006 1.00144342
0.03062106 1.00144342
0.03064206 1.00144342
0.03066307 1.00144342
0.03068407 1.00144342
0.03070507 1.00144342
0.03072607 1.00144342
0.03074707 1.00144342
0.03076808 1.00144342
0.03078908 1.00144342
0.03081008 1.00144342
0.03083108 1.00144342
0.03085209 1.00144342
0.03087309 1.00144342
0.03089409 1.00144342
0.03091509 1.00144342
0.03093609 1.00144342
0.03095710 1.00144342
0.03097810 1.00144342
0.03099910 1.00144342
0.03102010 1.00144342
0.03104110 1.00144342
0.03106211 1.00144342
0.03108311 1.00144342
0.03110411 1.00144342
0.03112511 1.00144342
0.03114611 1.00144342
0.03116712 1.00144342
0.03118812 1.00144342
0.03120912 1.00144342
0.03123012 1.00144342
0.03125113 1.00144342
0.03127213 1.00144342
0.03129313 1.00144342
0.03131413 1.00144342
0.03133513 1.00144342
0.03135614 1.00144342
0.03137714 1.00144342
0.03139814 1.00144342
0.03141914 1.00144342
0.03144014 1.00144342
0.03146115 1.00144342
0.03148215 1.00144342
0.03150315 1.00144342
0.03152415 1.00144342
0.03154515 1.00144342
0.03156616 1.00144342
0.03158716 1.00144342
0.03160816 1.00144342
0.03162916 1.00144342
0.03165017 1.00144342
0.03167117 1.00144342
0.03169217 1.00144342
0.03171317 1.00144342
0.03173417 1.00144342
0.03175518 1.00144342
0.03177618 1.00144342
0.03179718 1.00144342
0.03181818 1.00144342
0.03183918 1.00144342
0.03186019 1.00144342
0.03188119 1.00144342
0.03190219 1.00144342
0.03192319 1.00144342
0.03194419 1.00144342
0.03196520 1.00144342
0.03198620 1.00144342
0.03200720 1.00144342
0.03202820 1.00144342
0.03204920 1.00144342
0.03207021 1.00144342
0.03209121 1.00144342
0.03211221 1.00144342
0.03213321 1.00144342
0.03215422 1.00144342
0.03217522 1.00144342
0.03219622 1.00144342
0.03221722 1.00144342
0.03223822 1.00144342
0.03225923 1.00144342
0.03228023 1.00144342
0.03230123 1.00144342
0.03232223 1.00144342
0.03234323 1.00144342
0.03236424 1.00144342
0.03238524 1.00144342
0.03240624 1.00144342
0.03242724 1.00144342
0.03244824 1.00144342
0.03246925 1.00144342
0.03249025 1.00144342
0.03251125 1.00144342
0.03253225 1.00144342
0.03255326 1.00144342
0.03257426 1.00144342
0.03259526 1.00144342
0.03261626 1.00144342
0.03263726 1.00144342
0.03265827 1.00144342
0.03267927 1.00144342
0.03270027 1.00144342
0.03272127 1.00144342
0.03274227 1.00144342
0.03276328 1.00144342
0.03278428 1.00144342
0.03280528 1.00144342
0.03282628 1.00144342
0.03284728 1.00144342
0.03286829 1.00144342
0.03288929 1.00144342
0.03291029 1.00144342
0.03293129 1.00144342
0.03295230 1.00144342
0.03297330 1.00144342
0.03299430 1.00144342
0.03301530 1.00144342
0.03303630 1.00144342
0.03305731 1.00144342
0.03307831 1.00144342
0.03309931 1.00144342
0.03312031 1.00144342
0.03314131 1.00144342
0.03316232 1.00144342
0.03318332 1.00144342
0.03320432 1.00144342
0.03322532 1.00144342
0.03324632 1.00144342
0.03326733 1.00144342
0.03328833 1.00144342
0.03330933 1.00144342
0.03333033 1.00144342
0.03335134 1.00144342
0.03337234 1.00144342
0.03339334 1.00144342
0.03341434 1.00144342
0.03343534 1.00144342
0.03345635 1.00144342
0.03347735 1.00144342
0.03349835 1.00144342
0.03351935 1.00144342
0.03354035 1.00144342
0.03356136 1.00144342
0.03358236 1.00144342
0.03360336 1.00144342
0.03362436 1.00144342
0.03364536 1.00144342
0.03366637 1.00144342
0.03368737 1.00144342
0.03370837 1.00144342
0.03372937 1.00144342
0.03375038 1.00144342
0.03377138 1.00144342
0.03379238 1.00144342
0.03381338 1.00144342
0.03383438 1.00144342
0.03385539 1.00144342
0.03387639 1.00144342
0.03389739 1.00144342
0.03391839 1.00144342
0.03393939 1.00144342
0.03396040 1.00144342
0.03398140 1.00144342
0.03400240 1.00144342
0.03402340 1.00144342
0.03404440 1.00144342
0.03406541 1.00144342
0.03408641 1.00144342
0.03410741 1.00144342
0.03412841 1.00144342
0.03414941 1.00144342
0.03417042 1.00144342
0.03419142 1.00144342
0.03421242 1.00144342
0.03423342 1.00144342
0.03425443 1.00144342
0.03427543 1.00144342
0.03429643 1.00144342
0.03431743 1.00144342
0.03433843 1.00144342
0.03435944 1.00144342
0.03438044 1.00144342
0.03440144 1.00144342
0.03442244 1.00144342
0.03444344 1.00144342
0.03446445 1.00144342
0.03448545 1.00144342
0.03450645 1.00144342
0.03452745 1.00144342
0.03454845 1.00144342
0.03456946 1.00144342
0.03459046 1.00144342
0.03461146 1.00144342
0.03463246 1.00144342
0.03465347 1.00144342
0.03467447 1.00144342
0.03469547 1.00144342
0.03471647 1.00144342
0.03473747 1.00144342
0.03475848 1.00144342
0.03477948 1.00144342
0.03480048 1.00144342
0.03482148 1.00144342
0.03484248 1.00144342
0.03486349 1.00144342
0.03488449 1.00144342
0.03490549 1.00144342
0.03492649 1.00144342
0.03494749 1.00144342
0.03496850 1.00144342
0.03498950 1.00144342
0.03501050 1.00144342
0.03503150 1.00144342
0.03505251 1.00144342
0.03507351 1.00144342
0.03509451 1.00144342
0.03511551 1.00144342
0.03513651 1.00144342
0.03515752 1.00144342
0.03517852 1.00144342
0.03519952 1.00144342
0.03522052 1.00144342
0.03524152 1.00144342
0.03526253 1.00144342
0.03528353 1.00144342
0.03530453 1.00144342
0.03532553 1.00144342
0.03534653 1.00144342
0.03536754 1.00144342
0.03538854 1.00144342
0.03540954 1.00144342
0.03543054 1.00144342
0.03545155 1.00144342
0.03547255 1.00144342
0.03549355 1.00144342
0.03551455 1.00144342
0.03553555 1.00144342
0.03555656 1.00144342
0.03557756 1.00144342
0.03559856 1.00144342
0.03561956 1.00144342
0.03564056 1.00144342
0.03566157 1.00144342
0.03568257 1.00144342
0.03570357 1.00144342
0.03572457 1.00144342
0.03574557 1.00144342
0.03576658 1.00144342
0.03578758 1.00144342
0.03580858 1.00144342
0.03582958 1.00144342
0.03585059 1.00144342
0.03587159 1.00144342
0.03589259 1.00144342
0.03591359 1.00144342
0.03593459 1.00144342
0.03595560 1.00144342
0.03597660 1.00144342
0.03599760 1.00144342
0.03601860 1.00144342
0.03603960 1.00144342
0.03606061 1.00144342
0.03608161 1.00144342
0.03610261 1.00144342
0.03612361 1.00144342
0.03614461 1.00144342
0.03616562 1.00144342
0.03618662 1.00144342
0.03620762 1.00144342
0.03622862 1.00144342
0.03624962 1.00144342
0.03627063 1.00144342
0.03629163 1.00144342
0.03631263 1.00144342
0.03633363 1.00144342
0.03635464 1.00144342
0.03637564 1.00144342
0.03639664 1.00144342
0.03641764 1.00144342
0.03643864 1.00144342
0.03645965 1.00144342
0.03648065 1.00144342
0.03650165 1.00144342
0.03652265 1.00144342
0.03654365 1.00144342
0.03656466 1.00144342
0.03658566 1.00144342
0.03660666 1.00144342
0.03662766 1.00144342
0.03664866 1.00144342
0.03666967 1.00144342
0.03669067 1.00144342
0.03671167 1.00144342
0.03673267 1.00144342
0.03675368 1.00144342
0.03677468 1.00144342
0.03679568 1.00144342
0.03681668 1.00144342
0.03683768 1.00144342
0.03685869 1.00144342
0.03687969 1.00144342
0.03690069 1.00144342
0.03692169 1.00144342
0.03694269 1.00144342
0.03696370 1.00144342
0.03698470 1.00144342
0.03700570 1.00144342
0.03702670 1.00144342
0.03704770 1.00144342
0.03706871 1.00144342
0.03708971 1.00144342
0.03711071 1.00144342
0.03713171 1.00144342
0.03715272 1.00144342
0.03717372 1.00144342
0.03719472 1.00144342
0.03721572 1.00144342
0.03723672 1.00144342
0.03725773 1.00144342
0.03727873 1.00144342
0.03729973 1.00144342
0.03732073 1.00144342
0.03734173 1.00144342
0.03736274 1.00144342
0.03738374 1.00144342
0.03740474 1.00144342
0.03742574 1.00144342
0.03744674 1.00144342
0.03746775 1.00144342
0.03748875 1.00144342
0.03750975 1.00144342
0.03753075 1.00144342
0.03755176 1.00144342
0.03757276 1.00144342
0.03759376 1.00144342
0.03761476 1.00144342
0.03763576 1.00144342
0.03765677 1.00144342
0.03767777 1.00144342
0.03769877 1.00144342
0.03771977 1.00144342
0.03774077 1.00144342
0.03776178 1.00144342
0.03778278 1.00144342
0.03780378 1.00144342
0.03782478 1.00144342
0.03784578 1.00144342
0.03786679 1.00144342
0.03788779 1.00144342
0.03790879 1.00144342
0.03792979 1.00144342
0.03795080 1.00144342
0.03797180 1.00144342
0.03799280 1.00144342
0.03801380 1.00144342
0.03803480 1.00144342
0.03805581 1.00144342
0.03807681 1.00144342
0.03809781 1.00144342
0.03811881 1.00144342
0.03813981 1.00144342
0.03816082 1.00144342
0.03818182 1.00144342
0.03820282 1.00144342
0.03822382 1.00144342
0.03824482 1.00144342
0.03826583 1.00144342
0.03828683 1.00144342
0.03830783 1.00144342
0.03832883 1.00144342
0.03834983 1.00144342
0.03837084 1.00144342
0.03839184 1.00144342
0.03841284 1.00144342
0.03843384 1.00144342
0.03845485 1.00144342
0.03847585 1.00144342
0.03849685 1.00144342
0.03851785 1.00144342
0.03853885 1.00144342
0.03855986 1.00144342
0.03858086 1.00144342
0.03860186 1.00144342
0.03862286 1.00144342
0.03864386 1.00144342
0.03866487 1.00144342
0.03868587 1.00144342
0.03870687 1.00144342
0.03872787 1.00144342
0.03874887 1.00144342
0.03876988 1.00144342
0.03879088 1.00144342
0.03881188 1.00144342
0.03883288 1.00144342
0.03885389 1.00144342
0.03887489 1.00144342
0.03889589 1.00144342
0.03891689 1.00144342
0.03893789 1.00144342
0.03895890 1.00144342
0.03897990 1.00144342
0.03900090 1.00144342
0.03902190 1.00144342
0.03904290 1.00144342
0.03906391 1.00144342
0.03908491 1.00144342
0.03910591 1.00144342
0.03912691 1.00144342
0.03914791 1.00144342
0.03916892 1.00144342
0.03918992 1.00144342
0.03921092 1.00144342
0.03923192 1.00144342
0.03925293 1.00144342
0.03927393 1.00144342
0.03929493 1.00144342
0.03931593 1.00144342
0.03933693 1.00144342
0.03935794 1.00144342
0.03937894 1.00144342
0.03939994 1.00144342
0.03942094 1.00144342
0.03944194 1.00144342
0.03946295 1.00144342
0.03948395 1.00144342
0.03950495 1.00144342
0.03952595 1.00144342
0.03954695 1.00144342
0.03956796 1.00144342
0.03958896 1.00144342
0.03960996 1.00144342
0.03963096 1.00144342
0.03965197 1.00144342
0.03967297 1.00144342
0.03969397 1.00144342
0.03971497 1.00144342
0.03973597 1.00144342
0.03975698 1.00144342
0.03977798 1.00144342
0.03979898 1.00144342
0.03981998 1.00144342
0.03984098 1.00144342
0.03986199 1.00144342
0.03988299 1.00144342
0.03990399 1.00144342
0.03992499 1.00144342
0.03994599 1.00144342
0.03996700 1.00144342
0.03998800 1.00144342
0.04000900 1.00144342
0.04003000 1.00144342
0.04005101 1.00144342
0.04007201 1.00144342
0.04009301 1.00144342
0.04011401 1.00144342
0.04013501 1.00144342
0.04015602 1.00144342
0.04017702 1.00144342
0.04019802 1.00144342
0.04021902 1.00144342
0.04024002 1.00144342
0.04026103 1.00144342
0.04028203 1.00144342
0.04030303 1.00144342
0.04032403 1.00144342
0.04034503 1.00144342
0.04036604 1.00144342
0.04038704 1.00144342
0.04040804 1.00144342
0.04042904 1.00144342
0.04045005 1.00144342
0.04047105 1.00144342
0.04049205 1.00144342
0.04051305 1.00144342
0.04053405 1.00144342
0.04055506 1.00144342
0.04057606 1.00144342
0.04059706 1.00144342
0.04061806 1.00144342
0.04063906 1.00144342
0.04066007 1.00144342
0.04068107 1.00144342
0.04070207 1.00144342
0.04072307 1.00144342
0.04074407 1.00144342
0.04076508 1.00144342
0.04078608 1.00144342
0.04080708 1.00144342
0.04082808 1.00144342
0.04084908 1.00144342
0.04087009 1.00144342
0.04089109 1.00144342
0.04091209 1.00144342
0.04093309 1.00144342
0.04095410 1.00144342
0.04097510 1.00144342
0.04099610 1.00144342
0.04101710 1.00144342
0.04103810 1.00144342
0.04105911 1.00144342
0.04108011 1.00144342
0.04110111 1.00144342
0.04112211 1.00144342
0.04114311 1.00144342
0.04116412 1.00144342
0.04118512 1.00144342
0.04120612 1.00144342
0.04122712 1.00144342
0.04124812 1.00144342
0.04126913 1.00144342
0.04129013 1.00144342
0.04131113 1.00144342
0.04133213 1.00144342
0.04135314 1.00144342
0.04137414 1.00144342
0.04139514 1.00144342
0.04141614 1.00144342
0.04143714 1.00144342
0.04145815 1.00144342
0.04147915 1.00144342
0.04150015 1.00144342
0.04152115 1.00144342
0.04154215 1.00144342
0.04156316 1.00144342
0.04158416 1.00144342
0.04160516 1.00144342
0.04162616 1.00144342
0.04164716 1.00144342
0.04166817 1.00144342
0.04168917 1.00144342
0.04171017 1.00144342
0.04173117 1.00144342
0.04175218 1.00144342
0.04177318 1.00144342
0.04179418 1.00144342
0.04181518 1.00144342
0.04183618 1.00144342
0.04185719 1.00144342
0.04187819 1.00144342
0.04189919 1.00144342
0.04192019 1.00144342
0.04194119 1.00144342
0.04196220 1.00144342
0.04198320 1.00144342
0.04200420 1.00144342
0.04202520 1.00144342
0.04204620 1.00144342
0.04206721 1.00144342
0.04208821 1.00144342
0.04210921 1.00144342
0.04213021 1.00144342
0.04215122 1.00144342
0.04217222 1.00144342
0.04219322 1.00144342
0.04221422 1.00144342
0.04223522 1.00144342
0.04225623 1.00144342
0.04227723 1.00144342
0.04229823 1.00144342
0.04231923 1.00144342
0.04234023 1.00144342
0.04236124 1.00144342
0.04238224 1.00144342
0.04240324 1.00144342
0.04242424 1.00144342
0.04244524 1.00144342
0.04246625 1.00144342
0.04248725 1.00144342
0.04250825 1.00144342
0.04252925 1.00144342
0.04255026 1.00144342
0.04257126 1.00144342
0.04259226 1.00144342
0.04261326 1.00144342
0.04263426 1.00144342
0.04265527 1.00144342
0.04267627 1.00144342
0.04269727 1.00144342
0.04271827 1.00144342
0.04273927 1.00144342
0.04276028 1.00144342
0.04278128 1.00144342
0.04280228 1.00144342
0.04282328 1.00144342
0.04284428 1.00144342
0.04286529 1.00144342
0.04288629 1.00144342
0.04290729 1.00144342
0.04292829 1.00144342
0.04294929 1.00144342
0.04297030 1.00144342
0.04299130 1.00144342
0.04301230 1.00144342
0.04303330 1.00144342
0.04305431 1.00144342
0.04307531 1.00144342
0.04309631 1.00144342
0.04311731 1.00144342
0.04313831 1.00144342
0.04315932 1.00144342
0.04318032 1.00144342
0.04320132 1.00144342
0.04322232 1.00144342
0.04324332 1.00144342
0.04326433 1.00144342
0.04328533 1.00144342
0.04330633 1.00144342
0.04332733 1.00144342
0.04334833 1.00144342
0.04336934 1.00144342
0.04339034 1.00144342
0.04341134 1.00144342
0.04343234 1.00144342
0.04345335 1.00144342
0.04347435 1.00144342
0.04349535 1.00144342
0.04351635 1.00144342
0.04353735 1.00144342
0.04355836 1.00144342
0.04357936 1.00144342
0.04360036 1.00144342
0.04362136 1.00144342
0.04364236 1.00144342
0.04366337 1.00144342
0.04368437 1.00144342
0.04370537 1.00144342
0.04372637 1.00144342
0.04374737 1.00144342
0.04376838 1.00144342
0.04378938 1.00144342
0.04381038 1.00144342
0.04383138 1.00144342
0.04385239 1.00144342
0.04387339 1.00144342
0.04389439 1.00144342
0.04391539 1.00144342
0.04393639 1.00144342
0.04395740 1.00144342
0.04397840 1.00144342
0.04399940 1.00144342
0.04402040 1.00144342
0.04404140 1.00144342
0.04406241 1.00144342
0.04408341 1.00144342
0.04410441 1.00144342
0.04412541 1.00144342
0.04414641 1.00144342
0.04416742 1.00144342
0.04418842 1.00144342
0.04420942 1.00144342
0.04423042 1.00144342
0.04425143 1.00144342
0.04427243 1.00144342
0.04429343 1.00144342
0.04431443 1.00144342
0.04433543 1.00144342
0.04435644 1.00144342
0.04437744 1.00144342
0.04439844 1.00144342
0.04441944 1.00144342
0.04444044 1.00144342
0.04446145 1.00144342
0.04448245 1.00144342
0.04450345 1.00144342
0.04452445 1.00144342
0.04454545 1.00144342
0.04456646 1.00144342
0.04458746 1.00144342
0.04460846 1.00144342
0.04462946 1.00144342
0.04465047 1.00144342
0.04467147 1.00144342
0.04469247 1.00144342
0.04471347 1.00144342
0.04473447 1.00144342
0.04475548 1.00144342
0.04477648 1.00144342
0.04479748 1.00144342
0.04481848 1.00144342
0.04483948 1.00144342
0.04486049 1.00144342
0.04488149 1.00144342
0.04490249 1.00144342
0.04492349 1.00144342
0.04494449 1.00144342
0.04496550 1.00144342
0.04498650 1.00144342
0.04500750 1.00144342
0.04502850 1.00144342
0.04504950 1.00144342
0.04507051 1.00144342
0.04509151 1.00144342
0.04511251 1.00144342
0.04513351 1.00144342
0.04515452 1.00144342
0.04517552 1.00144342
0.04519652 1.00144342
0.04521752 1.00144342
0.04523852 1.00144342
0.04525953 1.00144342
0.04528053 1.00144342
0.04530153 1.00144342
0.04532253 1.00144342
0.04534353 1.00144342
0.04536454 1.00144342
0.04538554 1.00144342
0.04540654 1.00144342
0.04542754 1.00144342
0.04544854 1.00144342
0.04546955 1.00144342
0.04549055 1.00144342
0.04551155 1.00144342
0.04553255 1.00144342
0.04555356 1.00144342
0.04557456 1.00144342
0.04559556 1.00144342
0.04561656 1.00144342
0.04563756 1.00144342
0.04565857 1.00144342
0.04567957 1.00144342
0.04570057 1.00144342
0.04572157 1.00144342
0.04574257 1.00144342
0.04576358 1.00144342
0.04578458 1.00144342
0.04580558 1.00144342
0.04582658 1.00144342
0.04584758 1.00144342
0.04586859 1.00144342
0.04588959 1.00144342
0.04591059 1.00144342
0.04593159 1.00144342
0.04595260 1.00144342
0.04597360 1.00144342
0.04599460 1.00144342
0.04601560 1.00144342
0.04603660 1.00144342
0.04605761 1.00144342
0.04607861 1.00144342
0.04609961 1.00144342
0.04612061 1.00144342
0.04614161 1.00144342
0.04616262 1.00144342
0.04618362 1.00144342
0.04620462 1.00144342
0.04622562 1.00144342
0.04624662 1.00144342
0.04626763 1.00144342
0.04628863 1.00144342
0.04630963 1.00144342
0.04633063 1.00144342
0.04635164 1.00144342
0.04637264 1.00144342
0.04639364 1.00144342
0.04641464 1.00144342
0.04643564 1.00144342
0.04645665 1.00144342
0.04647765 1.00144342
0.04649865 1.00144342
0.04651965 1.00144342
0.04654065 1.00144342
0.04656166 1.00144342
0.04658266 1.00144342
0.04660366 1.00144342
0.04662466 1.00144342
0.04664566 1.00144342
0.04666667 1.00144342
0.04668767 1.00144342
0.04670867 1.00144342
0.04672967 1.00144342
0.04675068 1.00144342
0.04677168 1.00144342
0.04679268 1.00144342
0.04681368 1.00144342
0.04683468 1.00144342
0.04685569 1.00144342
0.04687669 1.00144342
0.04689769 1.00144342
0.04691869 1.00144342
0.04693969 1.00144342
0.04696070 1.00144342
0.04698170 1.00144342
0.04700270 1.00144342
0.04702370 1.00144342
0.04704470 1.00144342
0.04706571 1.00144342
0.04708671 1.00144342
0.04710771 1.00144342
0.04712871 1.00144342
0.04714971 1.00144342
0.04717072 1.00144342
0.04719172 1.00144342
0.04721272 1.00144342
0.04723372 1.00144342
0.04725473 1.00144342
0.04727573 1.00144342
0.04729673 1.00144342
0.04731773 1.00144342
0.04733873 1.00144342
0.04735974 1.00144342
0.04738074 1.00144342
0.04740174 1.00144342
0.04742274 1.00144342
0.04744374 1.00144342
0.04746475 1.00144342
0.04748575 1.00144342
0.04750675 1.00144342
0.04752775 1.00144342
0.04754875 1.00144342
0.04756976 1.00144342
0.04759076 1.00144342
0.04761176 1.00144342
0.04763276 1.00144342
0.04765377 1.00144342
0.04767477 1.00144342
0.04769577 1.00144342
0.04771677 1.00144342
0.04773777 1.00144342
0.04775878 1.00144342
0.04777978 1.00144342
0.04780078 1.00144342
0.04782178 1.00144342
0.04784278 1.00144342
0.04786379 1.00144342
0.04788479 1.00144342
0.04790579 1.00144342
0.04792679 1.00144342
0.04794779 1.00144342
0.04796880 1.00144342
0.04798980 1.00144342
0.04801080 1.00144342
0.04803180 1.00144342
0.04805281 1.00144342
0.04807381 1.00144342
0.04809481 1.00144342
0.04811581 1.00144342
0.04813681 1.00144342
0.04815782 1.00144342
0.04817882 1.00144342
0.04819982 1.00144342
0.04822082 1.00144342
0.04824182 1.00144342
0.04826283 1.00144342
0.04828383 1.00144342
0.04830483 1.00144342
0.04832583 1.00144342
0.04834683 1.00144342
0.04836784 1.00144342
0.04838884 1.00144342
0.04840984 1.00144342
0.04843084 1.00144342
0.04845185 1.00144342
0.04847285 1.00144342
0.04849385 1.00144342
0.04851485 1.00144342
0.04853585 1.00144342
0.04855686 1.00144342
0.04857786 1.00144342
0.04859886 1.00144342
0.04861986 1.00144342
0.04864086 1.00144342
0.04866187 1.00144342
0.04868287 1.00144342
0.04870387 1.00144342
0.04872487 1.00144342
0.04874587 1.00144342
0.04876688 1.00144342
0.04878788 1.00144342
0.04880888 1.00144342
0.04882988 1.00144342
0.04885089 1.00144342
0.04887189 1.00144342
0.04889289 1.00144342
0.04891389 1.00144342
0.04893489 1.00144342
0.04895590 1.00144342
0.04897690 1.00144342
0.04899790 1.00144342
0.04901890 1.00144342
0.04903990 1.00144342
0.04906091 1.00144342
0.04908191 1.00144342
0.04910291 1.00144342
0.04912391 1.00144342
0.04914491 1.00144342
0.04916592 1.00144342
0.04918692 1.00144342
0.04920792 1.00144342
0.04922892 1.00144342
0.04924992 1.00144342
0.04927093 1.00144342
0.04929193 1.00144342
0.04931293 1.00144342
0.04933393 1.00144342
0.04935494 1.00144342
0.04937594 1.00144342
0.04939694 1.00144342
0.04941794 1.00144342
0.04943894 1.00144342
0.04945995 1.00144342
0.04948095 1.00144342
0.04950195 1.00144342
0.04952295 1.00144342
0.04954395 1.00144342
0.04956496 1.00144342
0.04958596 1.00144342
0.04960696 1.00144342
0.04962796 1.00144342
0.04964896 1.00144342
0.04966997 1.00144342
0.04969097 1.00144342
0.04971197 1.00144342
0.04973297 1.00144342
0.04975398 1.00144342
0.04977498 1.00144342
0.04979598 1.00144342
0.04981698 1.00144342
0.04983798 1.00144342
0.04985899 1.00144342
0.04987999 1.00144342
0.04990099 1.00144342
0.04992199 1.00144342
0.04994299 1.00144342
0.04996400 1.00144342
0.04998500 1.00144342
0.05000600 1.00144342
0.05002700 1.00144342
0.05004800 1.00144342
0.05006901 1.00144342
0.05009001 1.00144342
0.05011101 1.00144342
0.05013201 1.00144342
0.05015302 1.00144342
0.05017402 1.00144342
0.05019502 1.00144342
0.05021602 1.00144342
0.05023702 1.00144342
0.05025803 1.00144342
0.05027903 1.00144342
0.05030003 1.00144342
0.05032103 1.00144342
0.05034203 1.00144342
0.05036304 1.00144342
0.05038404 1.00144342
0.05040504 1.00144342
0.05042604 1.00144342
0.05044704 1.00144342
0.05046805 1.00144342
0.05048905 1.00144342
0.05051005 1.00144342
0.05053105 1.00144342
0.05055206 1.00144342
0.05057306 1.00144342
0.05059406 1.00144342
0.05061506 1.00144342
0.05063606 1.00144342
0.05065707 1.00144342
0.05067807 1.00144342
0.05069907 1.00144342
0.05072007 1.00144342
0.05074107 1.00144342
0.05076208 1.00144342
0.05078308 1.00144342
0.05080408 1.00144342
0.05082508 1.00144342
0.05084608 1.00144342
0.05086709 1.00144342
0.05088809 1.00144342
0.05090909 1.00144342
0.05093009 1.00144342
0.05095110 1.00144342
0.05097210 1.00144342
0.05099310 1.00144342
0.05101410 1.00144342
0.05103510 1.00144342
0.05105611 1.00144342
0.05107711 1.00144342
0.05109811 1.00144342
0.05111911 1.00144342
0.05114011 1.00144342
0.05116112 1.00144342
0.05118212 1.00144342
0.05120312 1.00144342
0.05122412 1.00144342
0.05124512 1.00144342
0.05126613 1.00144342
0.05128713 1.00144342
0.05130813 1.00144342
0.05132913 1.00144342
0.05135014 1.00144342
0.05137114 1.00144342
0.05139214 1.00144342
0.05141314 1.00144342
0.05143414 1.00144342
0.05145515 1.00144342
0.05147615 1.00144342
0.05149715 1.00144342
0.05151815 1.00144342
0.05153915 1.00144342
0.05156016 1.00144342
0.05158116 1.00144342
0.05160216 1.00144342
0.05162316 1.00144342
0.05164416 1.00144342
0.05166517 1.00144342
0.05168617 1.00144342
0.05170717 1.00144342
0.05172817 1.00144342
0.05174917 1.00144342
0.05177018 1.00144342
0.05179118 1.00144342
0.05181218 1.00144342
0.05183318 1.00144342
0.05185419 1.00144342
0.05187519 1.00144342
0.05189619 1.00144342
0.05191719 1.00144342
0.05193819 1.00144342
0.05195920 1.00144342
0.05198020 1.00144342
0.05200120 1.00144342
0.05202220 1.00144342
0.05204320 1.00144342
0.05206421 1.00144342
0.05208521 1.00144342
0.05210621 1.00144342
0.05212721 1.00144342
0.05214821 1.00144342
0.05216922 1.00144342
0.05219022 1.00144342
0.05221122 1.00144342
0.05223222 1.00144342
0.05225323 1.00144342
0.05227423 1.00144342
0.05229523 1.00144342
0.05231623 1.00144342
0.05233723 1.00144342
0.05235824 1.00144342
0.05237924 1.00144342
0.05240024 1.00144342
0.05242124 1.00144342
0.05244224 1.00144342
0.05246325 1.00144342
0.05248425 1.00144342
0.05250525 1.00144342
0.05252625 1.00144342
0.05254725 1.00144342
0.05256826 1.00144342
0.05258926 1.00144342
0.05261026 1.00144342
0.05263126 1.00144342
0.05265227 1.00144342
0.05267327 1.00144342
0.05269427 1.00144342
0.05271527 1.00144342
0.05273627 1.00144342
0.05275728 1.00144342
0.05277828 1.00144342
0.05279928 1.00144342
0.05282028 1.00144342
0.05284128 1.00144342
0.05286229 1.00144342
0.05288329 1.00144342
0.05290429 1.00144342
0.05292529 1.00144342
0.05294629 1.00144342
0.05296730 1.00144342
0.05298830 1.00144342
0.05300930 1.00144342
0.05303030 1.00144342
0.05305131 1.00144342
0.05307231 1.00144342
0.05309331 1.00144342
0.05311431 1.00144342
0.05313531 1.00144342
0.05315632 1.00144342
0.05317732 1.00144342
0.05319832 1.00144342
0.05321932 1.00144342
0.05324032 1.00144342
0.05326133 1.00144342
0.05328233 1.00144342
0.05330333 1.00144342
0.05332433 1.00144342
0.05334533 1.00144342
0.05336634 1.00144342
0.05338734 1.00144342
0.05340834 1.00144342
0.05342934 1.00144342
0.05345035 1.00144342
0.05347135 1.00144342
0.05349235 1.00144342
0.05351335 1.00144342
0.05353435 1.00144342
0.05355536 1.00144342
0.05357636 1.00144342
0.05359736 1.00144342
0.05361836 1.00144342
0.05363936 1.00144342
0.05366037 1.00144342
0.05368137 1.00144342
0.05370237 1.00144342
0.05372337 1.00144342
0.05374437 1.00144342
0.05376538 1.00144342
0.05378638 1.00144342
0.05380738 1.00144342
0.05382838 1.00144342
0.05384938 1.00144342
0.05387039 1.00144342
0.05389139 1.00144342
0.05391239 1.00144342
0.05393339 1.00144342
0.05395440 1.00144342
0.05397540 1.00144342
0.05399640 1.00144342
0.05401740 1.00144342
0.05403840 1.00144342
0.05405941 1.00144342
0.05408041 1.00144342
0.05410141 1.00144342
0.05412241 1.00144342
0.05414341 1.00144342
0.05416442 1.00144342
0.05418542 1.00144342
0.05420642 1.00144342
0.05422742 1.00144342
0.05424842 1.00144342
0.05426943 1.00144342
0.05429043 1.00144342
0.05431143 1.00144342
0.05433243 1.00144342
0.05435344 1.00144342
0.05437444 1.00144342
0.05439544 1.00144342
0.05441644 1.00144342
0.05443744 1.00144342
0.05445845 1.00144342
0.05447945 1.00144342
0.05450045 1.00144342
0.05452145 1.00144342
0.05454245 1.00144342
0.05456346 1.00144342
0.05458446 1.00144342
0.05460546 1.00144342
0.05462646 1.00144342
0.05464746 1.00144342
0.05466847 1.00144342
0.05468947 1.00144342
0.05471047 1.00144342
0.05473147 1.00144342
0.05475248 1.00144342
0.05477348 1.00144342
0.05479448 1.00144342
0.05481548 1.00144342
0.05483648 1.00144342
0.05485749 1.00144342
0.05487849 1.00144342
0.05489949 1.00144342
0.05492049 1.00144342
0.05494149 1.00144342
0.05496250 1.00144342
0.05498350 1.00144342
0.05500450 1.00144342
0.05502550 1.00144342
0.05504650 1.00144342
0.05506751 1.00144342
0.05508851 1.00144342
0.05510951 1.00144342
0.05513051 1.00144342
0.05515152 1.00144342
0.05517252 1.00144342
0.05519352 1.00144342
0.05521452 1.00144342
0.05523552 1.00144342
0.05525653 1.00144342
0.05527753 1.00144342
0.05529853 1.00144342
0.05531953 1.00144342
0.05534053 1.00144342
0.05536154 1.00144342
0.05538254 1.00144342
0.05540354 1.00144342
0.05542454 1.00144342
0.05544554 1.00144342
0.05546655 1.00144342
0.05548755 1.00144342
0.05550855 1.00144342
0.05552955 1.00144342
0.05555056 1.00144342
0.05557156 1.00144342
0.05559256 1.00144342
0.05561356 1.00144342
0.05563456 1.00144342
0.05565557 1.00144342
0.05567657 1.00144342
0.05569757 1.00144342
0.05571857 1.00144342
0.05573957 1.00144342
0.05576058 1.00144342
0.05578158 1.00144342
0.05580258 1.00144342
0.05582358 1.00144342
0.05584458 1.00144342
0.05586559 1.00144342
0.05588659 1.00144342
0.05590759 1.00144342
0.05592859 1.00144342
0.05594959 1.00144342
0.05597060 1.00144342
0.05599160 1.00144342
0.05601260 1.00144342
0.05603360 1.00144342
0.05605461 1.00144342
0.05607561 1.00144342
0.05609661 1.00144342
0.05611761 1.00144342
0.05613861 1.00144342
0.05615962 1.00144342
0.05618062 1.00144342
0.05620162 1.00144342
0.05622262 1.00144342
0.05624362 1.00144342
0.05626463 1.00144342
0.05628563 1.00144342
0.05630663 1.00144342
0.05632763 1.00144342
0.05634863 1.00144342
0.05636964 1.00144342
0.05639064 1.00144342
0.05641164 1.00144342
0.05643264 1.00144342
0.05645365 1.00144342
0.05647465 1.00144342
0.05649565 1.00144342
0.05651665 1.00144342
0.05653765 1.00144342
0.05655866 1.00144342
0.05657966 1.00144342
0.05660066 1.00144342
0.05662166 1.00144342
0.05664266 1.00144342
0.05666367 1.00144342
0.05668467 1.00144342
0.05670567 1.00144342
0.05672667 1.00144342
0.05674767 1.00144342
0.05676868 1.00144342
0.05678968 1.00144342
0.05681068 1.00144342
0.05683168 1.00144342
0.05685269 1.00144342
0.05687369 1.00144342
0.05689469 1.00144342
0.05691569 1.00144342
0.05693669 1.00144342
0.05695770 1.00144342
0.05697870 1.00144342
0.05699970 1.00144342
0.05702070 1.00144342
0.05704170 1.00144342
0.05706271 1.00144342
0.05708371 1.00144342
0.05710471 1.00144342
0.05712571 1.00144342
0.05714671 1.00144342
0.05716772 1.00144342
0.05718872 1.00144342
0.05720972 1.00144342
0.05723072 1.00144342
0.05725173 1.00144342
0.05727273 1.00144342
0.05729373 1.00144342
0.05731473 1.00144342
0.05733573 1.00144342
0.05735674 1.00144342
0.05737774 1.00144342
0.05739874 1.00144342
0.05741974 1.00144342
0.05744074 1.00144342
0.05746175 1.00144342
0.05748275 1.00144342
0.05750375 1.00144342
0.05752475 1.00144342
0.05754575 1.00144342
0.05756676 1.00144342
0.05758776 1.00144342
0.05760876 1.00144342
0.05762976 1.00144342
0.05765077 1.00144342
0.05767177 1.00144342
0.05769277 1.00144342
0.05771377 1.00144342
0.05773477 1.00144342
0.05775578 1.00144342
0.05777678 1.00144342
0.05779778 1.00144342
0.05781878 1.00144342
0.05783978 1.00144342
0.05786079 1.00144342
0.05788179 1.00144342
0.05790279 1.00144342
0.05792379 1.00144342
0.05794479 1.00144342
0.05796580 1.00144342
0.05798680 1.00144342
0.05800780 1.00144342
0.05802880 1.00144342
0.05804980 1.00144342
0.05807081 1.00144342
0.05809181 1.00144342
0.05811281 1.00144342
0.05813381 1.00144342
0.05815482 1.00144342
0.05817582 1.00144342
0.05819682 1.00144342
0.05821782 1.00144342
0.05823882 1.00144342
0.05825983 1.00144342
0.05828083 1.00144342
0.05830183 1.00144342
0.05832283 1.00144342
0.05834383 1.00144342
0.05836484 1.00144342
0.05838584 1.00144342
0.05840684 1.00144342
0.05842784 1.00144342
0.05844884 1.00144342
0.05846985 1.00144342
0.05849085 1.00144342
0.05851185 1.00144342
0.05853285 1.00144342
0.05855386 1.00144342
0.05857486 1.00144342
0.05859586 1.00144342
0.05861686 1.00144342
0.05863786 1.00144342
0.05865887 1.00144342
0.05867987 1.00144342
0.05870087 1.00144342
0.05872187 1.00144342
0.05874287 1.00144342
0.05876388 1.00144342
0.05878488 1.00144342
0.05880588 1.00144342
0.05882688 1.00144342
0.05884788 1.00144342
0.05886889 1.00144342
0.05888989 1.00144342
0.05891089 1.00144342
0.05893189 1.00144342
0.05895290 1.00144342
0.05897390 1.00144342
0.05899490 1.00144342
0.05901590 1.00144342
0.05903690 1.00144342
0.05905791 1.00144342
0.05907891 1.00144342
0.05909991 1.00144342
0.05912091 1.00144342
0.05914191 1.00144342
0.05916292 1.00144342
0.05918392 1.00144342
0.05920492 1.00144342
0.05922592 1.00144342
0.05924692 1.00144342
0.05926793 1.00144342
0.05928893 1.00144342
0.05930993 1.00144342
0.05933093 1.00144342
0.05935194 1.00144342
0.05937294 1.00144342
0.05939394 1.00144342
0.05941494 1.00144342
0.05943594 1.00144342
0.05945695 1.00144342
0.05947795 1.00144342
0.05949895 1.00144342
0.05951995 1.00144342
0.05954095 1.00144342
0.05956196 1.00144342
0.05958296 1.00144342
0.05960396 1.00144342
0.05962496 1.00144342
0.05964596 1.00144342
0.05966697 1.00144342
0.05968797 1.00144342
0.05970897 1.00144342
0.05972997 1.00144342
0.05975098 1.00144342
0.05977198 1.00144342
0.05979298 1.00144342
0.05981398 1.00144342
0.05983498 1.00144342
0.05985599 1.00144342
0.05987699 1.00144342
0.05989799 1.00144342
0.05991899 1.00144342
0.05993999 1.00144342
0.05996100 1.00144342
0.05998200 1.00144342
0.06000300 1.00144342
0.06002400 1.00144342
0.06004500 1.00144342
0.06006601 1.00144342
0.06008701 1.00144342
0.06010801 1.00144342
0.06012901 1.00144342
0.06015002 1.00144342
0.06017102 1.00144342
0.06019202 1.00144342
0.06021302 1.00144342
0.06023402 1.00144342
0.06025503 1.00144342
0.06027603 1.00144342
0.06029703 1.00144342
0.06031803 1.00144342
0.06033903 1.00144342
0.06036004 1.00144342
0.06038104 1.00144342
0.06040204 1.00144342
0.06042304 1.00144342
0.06044404 1.00144342
0.06046505 1.00144342
0.06048605 1.00144342
0.06050705 1.00144342
0.06052805 1.00144342
0.06054905 1.00144342
0.06057006 1.00144342
0.06059106 1.00144342
0.06061206 1.00144342
0.06063306 1.00144342
0.06065407 1.00144342
0.06067507 1.00144342
0.06069607 1.00144342
0.06071707 1.00144342
0.06073807 1.00144342
0.06075908 1.00144342
0.06078008 1.00144342
0.06080108 1.00144342
0.06082208 1.00144342
0.06084308 1.00144342
0.06086409 1.00144342
0.06088509 1.00144342
0.06090609 1.00144342
0.06092709 1.00144342
0.06094809 1.00144342
0.06096910 1.00144342
0.06099010 1.00144342
0.06101110 1.00144342
0.06103210 1.00144342
0.06105311 1.00144342
0.06107411 1.00144342
0.06109511 1.00144342
0.06111611 1.00144342
0.06113711 1.00144342
0.06115812 1.00144342
0.06117912 1.00144342
0.06120012 1.00144342
0.06122112 1.00144342
0.06124212 1.00144342
0.06126313 1.00144342
0.06128413 1.00144342
0.06130513 1.00144342
0.06132613 1.00144342
0.06134713 1.00144342
0.06136814 1.00144342
0.06138914 1.00144342
0.06141014 1.00144342
0.06143114 1.00144342
0.06145215 1.00144342
0.06147315 1.00144342
0.06149415 1.00144342
0.06151515 1.00144342
0.06153615 1.00144342
0.06155716 1.00144342
0.06157816 1.00144342
0.06159916 1.00144342
0.06162016 1.00144342
0.06164116 1.00144342
0.06166217 1.00144342
0.06168317 1.00144342
0.06170417 1.00144342
0.06172517 1.00144342
0.06174617 1.00144342
0.06176718 1.00144342
0.06178818 1.00144342
0.06180918 1.00144342
0.06183018 1.00144342
0.06185119 1.00144342
0.06187219 1.00144342
0.06189319 1.00144342
0.06191419 1.00144342
0.06193519 1.00144342
0.06195620 1.00144342
0.06197720 1.00144342
0.06199820 1.00144342
0.06201920 1.00144342
0.06204020 1.00144342
0.06206121 1.00144342
0.06208221 1.00144342
0.06210321 1.00144342
0.06212421 1.00144342
0.06214521 1.00144342
0.06216622 1.00144342
0.06218722 1.00144342
0.06220822 1.00144342
0.06222922 1.00144342
0.06225023 1.00144342
0.06227123 1.00144342
0.06229223 1.00144342
0.06231323 1.00144342
0.06233423 1.00144342
0.06235524 1.00144342
0.06237624 1.00144342
0.06239724 1.00144342
0.06241824 1.00144342
0.06243924 1.00144342
0.06246025 1.00144342
0.06248125 1.00144342
0.06250225 1.00144342
0.06252325 1.00144342
0.06254425 1.00144342
0.06256526 1.00144342
0.06258626 1.00144342
0.06260726 1.00144342
0.06262826 1.00144342
0.06264926 1.00144342
0.06267027 1.00144342
0.06269127 1.00144342
0.06271227 1.00144342
0.06273327 1.00144342
0.06275428 1.00144342
0.06277528 1.00144342
0.06279628 1.00144342
0.06281728 1.00144342
0.06283828 1.00144342
0.06285929 1.00144342
0.06288029 1.00144342
0.06290129 1.00144342
0.06292229 1.00144342
0.06294329 1.00144342
0.06296430 1.00144342
0.06298530 1.00144342
0.06300630 1.00144342
0.06302730 1.00144342
0.06304830 1.00144342
0.06306931 1.00144342
0.06309031 1.00144342
0.06311131 1.00144342
0.06313231 1.00144342
0.06315332 1.00144342
0.06317432 1.00144342
0.06319532 1.00144342
0.06321632 1.00144342
0.06323732 1.00144342
0.06325833 1.00144342
0.06327933 1.00144342
0.06330033 1.00144342
0.06332133 1.00144342
0.06334233 1.00144342
0.06336334 1.00144342
0.06338434 1.00144342
0.06340534 1.00144342
0.06342634 1.00144342
0.06344734 1.00144342
0.06346835 1.00144342
0.06348935 1.00144342
0.06351035 1.00144342
0.06353135 1.00144342
0.06355236 1.00144342
0.06357336 1.00144342
0.06359436 1.00144342
0.06361536 1.00144342
0.06363636 1.00144342
0.06365737 1.00144342
0.06367837 1.00144342
0.06369937 1.00144342
0.06372037 1.00144342
0.06374137 1.00144342
0.06376238 1.00144342
0.06378338 1.00144342
0.06380438 1.00144342
0.06382538 1.00144342
0.06384638 1.00144342
0.06386739 1.00144342
0.06388839 1.00144342
0.06390939 1.00144342
0.06393039 1.00144342
0.06395140 1.00144342
0.06397240 1.00144342
0.06399340 1.00144342
0.06401440 1.00144342
0.06403540 1.00144342
0.06405641 1.00144342
0.06407741 1.00144342
0.06409841 1.00144342
0.06411941 1.00144342
0.06414041 1.00144342
0.06416142 1.00144342
0.06418242 1.00144342
0.06420342 1.00144342
0.06422442 1.00144342
0.06424542 1.00144342
0.06426643 1.00144342
0.06428743 1.00144342
0.06430843 1.00144342
0.06432943 1.00144342
0.06435044 1.00144342
0.06437144 1.00144342
0.06439244 1.00144342
0.06441344 1.00144342
0.06443444 1.00144342
0.06445545 1.00144342
0.06447645 1.00144342
0.06449745 1.00144342
0.06451845 1.00144342
0.06453945 1.00144342
0.06456046 1.00144342
0.06458146 1.00144342
0.06460246 1.00144342
0.06462346 1.00144342
0.06464446 1.00144342
0.06466547 1.00144342
0.06468647 1.00144342
0.06470747 1.00144342
0.06472847 1.00144342
0.06474947 1.00144342
0.06477048 1.00144342
0.06479148 1.00144342
0.06481248 1.00144342
0.06483348 1.00144342
0.06485449 1.00144342
0.06487549 1.00144342
0.06489649 1.00144342
0.06491749 1.00144342
0.06493849 1.00144342
0.06495950 1.00144342
0.06498050 1.00144342
0.06500150 1.00144342
0.06502250 1.00144342
0.06504350 1.00144342
0.06506451 1.00144342
0.06508551 1.00144342
0.06510651 1.00144342
0.06512751 1.00144342
0.06514851 1.00144342
0.06516952 1.00144342
0.06519052 1.00144342
0.06521152 1.00144342
0.06523252 1.00144342
0.06525353 1.00144342
0.06527453 1.00144342
0.06529553 1.00144342
0.06531653 1.00144342
0.06533753 1.00144342
0.06535854 1.00144342
0.06537954 1.00144342
0.06540054 1.00144342
0.06542154 1.00144342
0.06544254 1.00144342
0.06546355 1.00144342
0.06548455 1.00144342
0.06550555 1.00144342
0.06552655 1.00144342
0.06554755 1.00144342
0.06556856 1.00144342
0.06558956 1.00144342
0.06561056 1.00144342
0.06563156 1.00144342
0.06565257 1.00144342
0.06567357 1.00144342
0.06569457 1.00144342
0.06571557 1.00144342
0.06573657 1.00144342
0.06575758 1.00144342
0.06577858 1.00144342
0.06579958 1.00144342
0.06582058 1.00144342
0.06584158 1.00144342
0.06586259 1.00144342
0.06588359 1.00144342
0.06590459 1.00144342
0.06592559 1.00144342
0.06594659 1.00144342
0.06596760 1.00144342
0.06598860 1.00144342
0.06600960 1.00144342
0.06603060 1.00144342
0.06605161 1.00144342
0.06607261 1.00144342
0.06609361 1.00144342
0.06611461 1.00144342
0.06613561 1.00144342
0.06615662 1.00144342
0.06617762 1.00144342
0.06619862 1.00144342
0.06621962 1.00144342
0.06624062 1.00144342
0.06626163 1.00144342
0.06628263 1.00144342
0.06630363 1.00144342
0.06632463 1.00144342
0.06634563 1.00144342
0.06636664 1.00144342
0.06638764 1.00144342
0.06640864 1.00144342
0.06642964 1.00144342
0.06645065 1.00144342
0.06647165 1.00144342
0.06649265 1.00144342
0.06651365 1.00144342
0.06653465 1.00144342
0.06655566 1.00144342
0.06657666 1.00144342
0.06659766 1.00144342
0.06661866 1.00144342
0.06663966 1.00144342
0.06666067 1.00144342
0.06668167 1.00144342
0.06670267 1.00144342
0.06672367 1.00144342
0.06674467 1.00144342
0.06676568 1.00144342
0.06678668 1.00144342
0.06680768 1.00144342
0.06682868 1.00144342
0.06684968 1.00144342
0.06687069 1.00144342
0.06689169 1.00144342
0.06691269 1.00144342
0.06693369 1.00144342
0.06695470 1.00144342
0.06697570 1.00144342
0.06699670 1.00144342
0.06701770 1.00144342
0.06703870 1.00144342
0.06705971 1.00144342
0.06708071 1.00144342
0.06710171 1.00144342
0.06712271 1.00144342
0.06714371 1.00144342
0.06716472 1.00144342
0.06718572 1.00144342
0.06720672 1.00144342
0.06722772 1.00144342
0.06724872 1.00144342
0.06726973 1.00144342
0.06729073 1.00144342
0.06731173 1.00144342
0.06733273 1.00144342
0.06735374 1.00144342
0.06737474 1.00144342
0.06739574 1.00144342
0.06741674 1.00144342
0.06743774 1.00144342
0.06745875 1.00144342
0.06747975 1.00144342
0.06750075 1.00144342
0.06752175 1.00144342
0.06754275 1.00144342
0.06756376 1.00144342
0.06758476 1.00144342
0.06760576 1.00144342
0.06762676 1.00144342
0.06764776 1.00144342
0.06766877 1.00144342
0.06768977 1.00144342
0.06771077 1.00144342
0.06773177 1.00144342
0.06775278 1.00144342
0.06777378 1.00144342
0.06779478 1.00144342
0.06781578 1.00144342
0.06783678 1.00144342
0.06785779 1.00144342
0.06787879 1.00144342
0.06789979 1.00144342
0.06792079 1.00144342
0.06794179 1.00144342
0.06796280 1.00144342
0.06798380 1.00144342
0.06800480 1.00144342
0.06802580 1.00144342
0.06804680 1.00144342
0.06806781 1.00144342
0.06808881 1.00144342
0.06810981 1.00144342
0.06813081 1.00144342
0.06815182 1.00144342
0.06817282 1.00144342
0.06819382 1.00144342
0.06821482 1.00144342
0.06823582 1.00144342
0.06825683 1.00144342
0.06827783 1.00144342
0.06829883 1.00144342
0.06831983 1.00144342
0.06834083 1.00144342
0.06836184 1.00144342
0.06838284 1.00144342
0.06840384 1.00144342
0.06842484 1.00144342
0.06844584 1.00144342
0.06846685 1.00144342
0.06848785 1.00144342
0.06850885 1.00144342
0.06852985 1.00144342
0.06855086 1.00144342
0.06857186 1.00144342
0.06859286 1.00144342
0.06861386 1.00144342
0.06863486 1.00144342
0.06865587 1.00144342
0.06867687 1.00144342
0.06869787 1.00144342
0.06871887 1.00144342
0.06873987 1.00144342
0.06876088 1.00144342
0.06878188 1.00144342
0.06880288 1.00144342
0.06882388 1.00144342
0.06884488 1.00144342
0.06886589 1.00144342
0.06888689 1.00144342
0.06890789 1.00144342
0.06892889 1.00144342
0.06894989 1.00144342
0.06897090 1.00144342
0.06899190 1.00144342
0.06901290 1.00144342
0.06903390 1.00144342
0.06905491 1.00144342
0.06907591 1.00144342
0.06909691 1.00144342
0.06911791 1.00144342
0.06913891 1.00144342
0.06915992 1.00144342
0.06918092 1.00144342
0.06920192 1.00144342
0.06922292 1.00144342
0.06924392 1.00144342
0.06926493 1.00144342
0.06928593 1.00144342
0.06930693 1.00144342
0.06932793 1.00144342
0.06934893 1.00144342
0.06936994 1.00144342
0.06939094 1.00144342
0.06941194 1.00144342
0.06943294 1.00144342
0.06945395 1.00144342
0.06947495 1.00144342
0.06949595 1.00144342
0.06951695 1.00144342
0.06953795 1.00144342
0.06955896 1.00144342
0.06957996 1.00144342
0.06960096 1.00144342
0.06962196 1.00144342
0.06964296 1.00144342
0.06966397 1.00144342
0.06968497 1.00144342
0.06970597 1.00144342
0.06972697 1.00144342
0.06974797 1.00144342
0.06976898 1.00144342
0.06978998 1.00144342
0.06981098 1.00144342
0.06983198 1.00144342
0.06985299 1.00144342
0.06987399 1.00144342
0.06989499 1.00144342
0.06991599 1.00144342
0.06993699 1.00144342
0.06995800 1.00144342
0.06997900 1.00144342
0.07000000 1.00144342
0.07002100 1.00144342
0.07004200 1.00144342
0.07006301 1.00144342
0.07008401 1.00144342
0.07010501 1.00144342
0.07012601 1.00144342
0.07014701 1.00144342
0.07016802 1.00144342
0.07018902 1.00144342
0.07021002 1.00144342
0.07023102 1.00144342
0.07025203 1.00144342
0.07027303 1.00144342
0.07029403 1.00144342
0.07031503 1.00144342
0.07033603 1.00144342
0.07035704 1.00144342
0.07037804 1.00144342
0.07039904 1.00144342
0.07042004 1.00144342
0.07044104 1.00144342
0.07046205 1.00144342
0.07048305 1.00144342
0.07050405 1.00144342
0.07052505 1.00144342
0.07054605 1.00144342
0.07056706 1.00144342
0.07058806 1.00144342
0.07060906 1.00144342
0.07063006 1.00144342
0.07065107 1.00144342
0.07067207 1.00144342
0.07069307 1.00144342
0.07071407 1.00144342
0.07073507 1.00144342
0.07075608 1.00144342
0.07077708 1.00144342
0.07079808 1.00144342
0.07081908 1.00144342
0.07084008 1.00144342
0.07086109 1.00144342
0.07088209 1.00144342
0.07090309 1.00144342
0.07092409 1.00144342
0.07094509 1.00144342
0.07096610 1.00144342
0.07098710 1.00144342
0.07100810 1.00144342
0.07102910 1.00144342
0.07105011 1.00144342
0.07107111 1.00144342
0.07109211 1.00144342
0.07111311 1.00144342
0.07113411 1.00144342
0.07115512 1.00144342
0.07117612 1.00144342
0.07119712 1.00144342
0.07121812 1.00144342
0.07123912 1.00144342
0.07126013 1.00144342
0.07128113 1.00144342
0.07130213 1.00144342
0.07132313 1.00144342
0.07134413 1.00144342
0.07136514 1.00144342
0.07138614 1.00144342
0.07140714 1.00144342
0.07142814 1.00144342
0.07144914 1.00144342
0.07147015 1.00144342
0.07149115 1.00144342
0.07151215 1.00144342
0.07153315 1.00144342
0.07155416 1.00144342
0.07157516 1.00144342
0.07159616 1.00144342
0.07161716 1.00144342
0.07163816 1.00144342
0.07165917 1.00144342
0.07168017 1.00144342
0.07170117 1.00144342
0.07172217 1.00144342
0.07174317 1.00144342
0.07176418 1.00144342
0.07178518 1.00144342
0.07180618 1.00144342
0.07182718 1.00144342
0.07184818 1.00144342
0.07186919 1.00144342
0.07189019 1.00144342
0.07191119 1.00144342
0.07193219 1.00144342
0.07195320 1.00144342
0.07197420 1.00144342
0.07199520 1.00144342
0.07201620 1.00144342
0.07203720 1.00144342
0.07205821 1.00144342
0.07207921 1.00144342
0.07210021 1.00144342
0.07212121 1.00144342
0.07214221 1.00144342
0.07216322 1.00144342
0.07218422 1.00144342
0.07220522 1.00144342
0.07222622 1.00144342
0.07224722 1.00144342
0.07226823 1.00144342
0.07228923 1.00144342
0.07231023 1.00144342
0.07233123 1.00144342
0.07235224 1.00144342
0.07237324 1.00144342
0.07239424 1.00144342
0.07241524 1.00144342
0.07243624 1.00144342
0.07245725 1.00144342
0.07247825 1.00144342
0.07249925 1.00144342
0.07252025 1.00144342
0.07254125 1.00144342
0.07256226 1.00144342
0.07258326 1.00144342
0.07260426 1.00144342
0.07262526 1.00144342
0.07264626 1.00144342
0.07266727 1.00144342
0.07268827 1.00144342
0.07270927 1.00144342
0.07273027 1.00144342
0.07275128 1.00144342
0.07277228 1.00144342
0.07279328 1.00144342
0.07281428 1.00144342
0.07283528 1.00144342
0.07285629 1.00144342
0.07287729 1.00144342
0.07289829 1.00144342
0.07291929 1.00144342
0.07294029 1.00144342
0.07296130 1.00144342
0.07298230 1.00144342
0.07300330 1.00144342
0.07302430 1.00144342
0.07304530 1.00144342
0.07306631 1.00144342
0.07308731 1.00144342
0.07310831 1.00144342
0.07312931 1.00144342
0.07315032 1.00144342
0.07317132 1.00144342
0.07319232 1.00144342
0.07321332 1.00144342
0.07323432 1.00144342
0.07325533 1.00144342
0.07327633 1.00144342
0.07329733 1.00144342
0.07331833 1.00144342
0.07333933 1.00144342
0.07336034 1.00144342
0.07338134 1.00144342
0.07340234 1.00144342
0.07342334 1.00144342
0.07344434 1.00144342
0.07346535 1.00144342
0.07348635 1.00144342
0.07350735 1.00144342
0.07352835 1.00144342
0.07354935 1.00144342
0.07357036 1.00144342
0.07359136 1.00144342
0.07361236 1.00144342
0.07363336 1.00144342
0.07365437 1.00144342
0.07367537 1.00144342
0.07369637 1.00144342
0.07371737 1.00144342
0.07373837 1.00144342
0.07375938 1.00144342
0.07378038 1.00144342
0.07380138 1.00144342
0.07382238 1.00144342
0.07384338 1.00144342
0.07386439 1.00144342
0.07388539 1.00144342
0.07390639 1.00144342
0.07392739 1.00144342
0.07394839 1.00144342
0.07396940 1.00144342
0.07399040 1.00144342
0.07401140 1.00144342
0.07403240 1.00144342
0.07405341 1.00144342
0.07407441 1.00144342
0.07409541 1.00144342
0.07411641 1.00144342
0.07413741 1.00144342
0.07415842 1.00144342
0.07417942 1.00144342
0.07420042 1.00144342
0.07422142 1.00144342
0.07424242 1.00144342
0.07426343 1.00144342
0.07428443 1.00144342
0.07430543 1.00144342
0.07432643 1.00144342
0.07434743 1.00144342
0.07436844 1.00144342
0.07438944 1.00144342
0.07441044 1.00144342
0.07443144 1.00144342
0.07445245 1.00144342
0.07447345 1.00144342
0.07449445 1.00144342
0.07451545 1.00144342
0.07453645 1.00144342
0.07455746 1.00144342
0.07457846 1.00144342
0.07459946 1.00144342
0.07462046 1.00144342
0.07464146 1.00144342
0.07466247 1.00144342
0.07468347 1.00144342
0.07470447 1.00144342
0.07472547 1.00144342
0.07474647 1.00144342
0.07476748 1.00144342
0.07478848 1.00144342
0.07480948 1.00144342
0.07483048 1.00144342
0.07485149 1.00144342
0.07487249 1.00144342
0.07489349 1.00144342
0.07491449 1.00144342
0.07493549 1.00144342
0.07495650 1.00144342
0.07497750 1.00144342
0.07499850 1.00144342
0.07501950 1.00144342
0.07504050 1.00144342
0.07506151 1.00144342
0.07508251 1.00144342
0.07510351 1.00144342
0.07512451 1.00144342
0.07514551 1.00144342
0.07516652 1.00144342
0.07518752 1.00144342
0.07520852 1.00144342
0.07522952 1.00144342
0.07525053 1.00144342
0.07527153 1.00144342
0.07529253 1.00144342
0.07531353 1.00144342
0.07533453 1.00144342
0.07535554 1.00144342
0.07537654 1.00144342
0.07539754 1.00144342
0.07541854 1.00144342
0.07543954 1.00144342
0.07546055 1.00144342
0.07548155 1.00144342
0.07550255 1.00144342
0.07552355 1.00144342
0.07554455 1.00144342
0.07556556 1.00144342
0.07558656 1.00144342
0.07560756 1.00144342
0.07562856 1.00144342
0.07564956 1.00144342
0.07567057 1.00144342
0.07569157 1.00144342
0.07571257 1.00144342
0.07573357 1.00144342
0.07575458 1.00144342
0.07577558 1.00144342
0.07579658 1.00144342
0.07581758 1.00144342
0.07583858 1.00144342
0.07585959 1.00144342
0.07588059 1.00144342
0.07590159 1.00144342
0.07592259 1.00144342
0.07594359 1.00144342
0.07596460 1.00144342
0.07598560 1.00144342
0.07600660 1.00144342
0.07602760 1.00144342
0.07604860 1.00144342
0.07606961 1.00144342
0.07609061 1.00144342
0.07611161 1.00144342
0.07613261 1.00144342
0.07615362 1.00144342
0.07617462 1.00144342
0.07619562 1.00144342
0.07621662 1.00144342
0.07623762 1.00144342
0.07625863 1.00144342
0.07627963 1.00144342
0.07630063 1.00144342
0.07632163 1.00144342
0.07634263 1.00144342
0.07636364 1.00144342
0.07638464 1.00144342
0.07640564 1.00144342
0.07642664 1.00144342
0.07644764 1.00144342
0.07646865 1.00144342
0.07648965 1.00144342
0.07651065 1.00144342
0.07653165 1.00144342
0.07655266 1.00144342
0.07657366 1.00144342
0.07659466 1.00144342
0.07661566 1.00144342
0.07663666 1.00144342
0.07665767 1.00144342
0.07667867 1.00144342
0.07669967 1.00144342
0.07672067 1.00144342
0.07674167 1.00144342
0.07676268 1.00144342
0.07678368 1.00144342
0.07680468 1.00144342
0.07682568 1.00144342
0.07684668 1.00144342
0.07686769 1.00144342
0.07688869 1.00144342
0.07690969 1.00144342
0.07693069 1.00144342
0.07695170 1.00144342
0.07697270 1.00144342
0.07699370 1.00144342
0.07701470 1.00144342
0.07703570 1.00144342
0.07705671 1.00144342
0.07707771 1.00144342
0.07709871 1.00144342
0.07711971 1.00144342
0.07714071 1.00144342
0.07716172 1.00144342
0.07718272 1.00144342
0.07720372 1.00144342
0.07722472 1.00144342
0.07724572 1.00144342
0.07726673 1.00144342
0.07728773 1.00144342
0.07730873 1.00144342
0.07732973 1.00144342
0.07735074 1.00144342
0.07737174 1.00144342
0.07739274 1.00144342
0.07741374 1.00144342
0.07743474 1.00144342
0.07745575 1.00144342
0.07747675 1.00144342
0.07749775 1.00144342
0.07751875 1.00144342
0.07753975 1.00144342
0.07756076 1.00144342
0.07758176 1.00144342
0.07760276 1.00144342
0.07762376 1.00144342
0.07764476 1.00144342
0.07766577 1.00144342
0.07768677 1.00144342
0.07770777 1.00144342
0.07772877 1.00144342
0.07774977 1.00144342
0.07777078 1.00144342
0.07779178 1.00144342
0.07781278 1.00144342
0.07783378 1.00144342
0.07785479 1.00144342
0.07787579 1.00144342
0.07789679 1.00144342
0.07791779 1.00144342
0.07793879 1.00144342
0.07795980 1.00144342
0.07798080 1.00144342
0.07800180 1.00144342
0.07802280 1.00144342
0.07804380 1.00144342
0.07806481 1.00144342
0.07808581 1.00144342
0.07810681 1.00144342
0.07812781 1.00144342
0.07814881 1.00144342
0.07816982 1.00144342
0.07819082 1.00144342
0.07821182 1.00144342
0.07823282 1.00144342
0.07825383 1.00144342
0.07827483 1.00144342
0.07829583 1.00144342
0.07831683 1.00144342
0.07833783 1.00144342
0.07835884 1.00144342
0.07837984 1.00144342
0.07840084 1.00144342
0.07842184 1.00144342
0.07844284 1.00144342
0.07846385 1.00144342
0.07848485 1.00144342
0.07850585 1.00144342
0.07852685 1.00144342
0.07854785 1.00144342
0.07856886 1.00144342
0.07858986 1.00144342
0.07861086 1.00144342
0.07863186 1.00144342
0.07865287 1.00144342
0.07867387 1.00144342
0.07869487 1.00144342
0.07871587 1.00144342
0.07873687 1.00144342
0.07875788 1.00144342
0.07877888 1.00144342
0.07879988 1.00144342
0.07882088 1.00144342
0.07884188 1.00144342
0.07886289 1.00144342
0.07888389 1.00144342
0.07890489 1.00144342
0.07892589 1.00144342
0.07894689 1.00144342
0.07896790 1.00144342
0.07898890 1.00144342
0.07900990 1.00144342
0.07903090 1.00144342
0.07905191 1.00144342
0.07907291 1.00144342
0.07909391 1.00144342
0.07911491 1.00144342
0.07913591 1.00144342
0.07915692 1.00144342
0.07917792 1.00144342
0.07919892 1.00144342
0.07921992 1.00144342
0.07924092 1.00144342
0.07926193 1.00144342
0.07928293 1.00144342
0.07930393 1.00144342
0.07932493 1.00144342
0.07934593 1.00144342
0.07936694 1.00144342
0.07938794 1.00144342
0.07940894 1.00144342
0.07942994 1.00144342
0.07945095 1.00144342
0.07947195 1.00144342
0.07949295 1.00144342
0.07951395 1.00144342
0.07953495 1.00144342
0.07955596 1.00144342
0.07957696 1.00144342
0.07959796 1.00144342
0.07961896 1.00144342
0.07963996 1.00144342
0.07966097 1.00144342
0.07968197 1.00144342
0.07970297 1.00144342
0.07972397 1.00144342
0.07974497 1.00144342
0.07976598 1.00144342
0.07978698 1.00144342
0.07980798 1.00144342
0.07982898 1.00144342
0.07984998 1.00144342
0.07987099 1.00144342
0.07989199 1.00144342
0.07991299 1.00144342
0.07993399 1.00144342
0.07995500 1.00144342
0.07997600 1.00144342
0.07999700 1.00144342
0.08001800 1.00144342
0.08003900 1.00144342
0.08006001 1.00144342
0.08008101 1.00144342
0.08010201 1.00144342
0.08012301 1.00144342
0.08014401 1.00144342
0.08016502 1.00144342
0.08018602 1.00144342
0.08020702 1.00144342
0.08022802 1.00144342
0.08024902 1.00144342
0.08027003 1.00144342
0.08029103 1.00144342
0.08031203 1.00144342
0.08033303 1.00144342
0.08035404 1.00144342
0.08037504 1.00144342
0.08039604 1.00144342
0.08041704 1.00144342
0.08043804 1.00144342
0.08045905 1.00144342
0.08048005 1.00144342
0.08050105 1.00144342
0.08052205 1.00144342
0.08054305 1.00144342
0.08056406 1.00144342
0.08058506 1.00144342
0.08060606 1.00144342
0.08062706 1.00144342
0.08064806 1.00144342
0.08066907 1.00144342
0.08069007 1.00144342
0.08071107 1.00144342
0.08073207 1.00144342
0.08075308 1.00144342
0.08077408 1.00144342
0.08079508 1.00144342
0.08081608 1.00144342
0.08083708 1.00144342
0.08085809 1.00144342
0.08087909 1.00144342
0.08090009 1.00144342
0.08092109 1.00144342
0.08094209 1.00144342
0.08096310 1.00144342
0.08098410 1.00144342
0.08100510 1.00144342
0.08102610 1.00144342
0.08104710 1.00144342
0.08106811 1.00144342
0.08108911 1.00144342
0.08111011 1.00144342
0.08113111 1.00144342
0.08115212 1.00144342
0.08117312 1.00144342
0.08119412 1.00144342
0.08121512 1.00144342
0.08123612 1.00144342
0.08125713 1.00144342
0.08127813 1.00144342
0.08129913 1.00144342
0.08132013 1.00144342
0.08134113 1.00144342
0.08136214 1.00144342
0.08138314 1.00144342
0.08140414 1.00144342
0.08142514 1.00144342
0.08144614 1.00144342
0.08146715 1.00144342
0.08148815 1.00144342
0.08150915 1.00144342
0.08153015 1.00144342
0.08155116 1.00144342
0.08157216 1.00144342
0.08159316 1.00144342
0.08161416 1.00144342
0.08163516 1.00144342
0.08165617 1.00144342
0.08167717 1.00144342
0.08169817 1.00144342
0.08171917 1.00144342
0.08174017 1.00144342
0.08176118 1.00144342
0.08178218 1.00144342
0.08180318 1.00144342
0.08182418 1.00144342
0.08184518 1.00144342
0.08186619 1.00144342
0.08188719 1.00144342
0.08190819 1.00144342
0.08192919 1.00144342
0.08195020 1.00144342
0.08197120 1.00144342
0.08199220 1.00144342
0.08201320 1.00144342
0.08203420 1.00144342
0.08205521 1.00144342
0.08207621 1.00144342
0.08209721 1.00144342
0.08211821 1.00144342
0.08213921 1.00144342
0.08216022 1.00144342
0.08218122 1.00144342
0.08220222 1.00144342
0.08222322 1.00144342
0.08224422 1.00144342
0.08226523 1.00144342
0.08228623 1.00144342
0.08230723 1.00144342
0.08232823 1.00144342
0.08234923 1.00144342
0.08237024 1.00144342
0.08239124 1.00144342
0.08241224 1.00144342
0.08243324 1.00144342
0.08245425 1.00144342
0.08247525 1.00144342
0.08249625 1.00144342
0.08251725 1.00144342
0.08253825 1.00144342
0.08255926 1.00144342
0.08258026 1.00144342
0.08260126 1.00144342
0.08262226 1.00144342
0.08264326 1.00144342
0.08266427 1.00144342
0.08268527 1.00144342
0.08270627 1.00144342
0.08272727 1.00144342
0.08274827 1.00144342
0.08276928 1.00144342
0.08279028 1.00144342
0.08281128 1.00144342
0.08283228 1.00144342
0.08285329 1.00144342
0.08287429 1.00144342
0.08289529 1.00144342
0.08291629 1.00144342
0.08293729 1.00144342
0.08295830 1.00144342
0.08297930 1.00144342
0.08300030 1.00144342
0.08302130 1.00144342
0.08304230 1.00144342
0.08306331 1.00144342
0.08308431 1.00144342
0.08310531 1.00144342
0.08312631 1.00144342
0.08314731 1.00144342
0.08316832 1.00144342
0.08318932 1.00144342
0.08321032 1.00144342
0.08323132 1.00144342
0.08325233 1.00144342
0.08327333 1.00144342
0.08329433 1.00144342
0.08331533 1.00144342
0.08333633 1.00144342
0.08335734 1.00144342
0.08337834 1.00144342
0.08339934 1.00144342
0.08342034 1.00144342
0.08344134 1.00144342
0.08346235 1.00144342
0.08348335 1.00144342
0.08350435 1.00144342
0.08352535 1.00144342
0.08354635 1.00144342
0.08356736 1.00144342
0.08358836 1.00144342
0.08360936 1.00144342
0.08363036 1.00144342
0.08365137 1.00144342
0.08367237 1.00144342
0.08369337 1.00144342
0.08371437 1.00144342
0.08373537 1.00144342
0.08375638 1.00144342
0.08377738 1.00144342
0.08379838 1.00144342
0.08381938 1.00144342
0.08384038 1.00144342
0.08386139 1.00144342
0.08388239 1.00144342
0.08390339 1.00144342
0.08392439 1.00144342
0.08394539 1.00144342
0.08396640 1.00144342
0.08398740 1.00144342
0.08400840 1.00144342
0.08402940 1.00144342
0.08405041 1.00144342
0.08407141 1.00144342
0.08409241 1.00144342
0.08411341 1.00144342
0.08413441 1.00144342
0.08415542 1.00144342
0.08417642 1.00144342
0.08419742 1.00144342
0.08421842 1.00144342
0.08423942 1.00144342
0.08426043 1.00144342
0.08428143 1.00144342
0.08430243 1.00144342
0.08432343 1.00144342
0.08434443 1.00144342
0.08436544 1.00144342
0.08438644 1.00144342
0.08440744 1.00144342
0.08442844 1.00144342
0.08444944 1.00144342
0.08447045 1.00144342
0.08449145 1.00144342
0.08451245 1.00144342
0.08453345 1.00144342
0.08455446 1.00144342
0.08457546 1.00144342
0.08459646 1.00144342
0.08461746 1.00144342
0.08463846 1.00144342
0.08465947 1.00144342
0.08468047 1.00144342
0.08470147 1.00144342
0.08472247 1.00144342
0.08474347 1.00144342
0.08476448 1.00144342
0.08478548 1.00144342
0.08480648 1.00144342
0.08482748 1.00144342
0.08484848 1.00144342
0.08486949 1.00144342
0.08489049 1.00144342
0.08491149 1.00144342
0.08493249 1.00144342
0.08495350 1.00144342
0.08497450 1.00144342
0.08499550 1.00144342
0.08501650 1.00144342
0.08503750 1.00144342
0.08505851 1.00144342
0.08507951 1.00144342
0.08510051 1.00144342
0.08512151 1.00144342
0.08514251 1.00144342
0.08516352 1.00144342
0.08518452 1.00144342
0.08520552 1.00144342
0.08522652 1.00144342
0.08524752 1.00144342
0.08526853 1.00144342
0.08528953 1.00144342
0.08531053 1.00144342
0.08533153 1.00144342
0.08535254 1.00144342
0.08537354 1.00144342
0.08539454 1.00144342
0.08541554 1.00144342
0.08543654 1.00144342
0.08545755 1.00144342
0.08547855 1.00144342
0.08549955 1.00144342
0.08552055 1.00144342
0.08554155 1.00144342
0.08556256 1.00144342
0.08558356 1.00144342
0.08560456 1.00144342
0.08562556 1.00144342
0.08564656 1.00144342
0.08566757 1.00144342
0.08568857 1.00144342
0.08570957 1.00144342
0.08573057 1.00144342
0.08575158 1.00144342
0.08577258 1.00144342
0.08579358 1.00144342
0.08581458 1.00144342
0.08583558 1.00144342
0.08585659 1.00144342
0.08587759 1.00144342
0.08589859 1.00144342
0.08591959 1.00144342
0.08594059 1.00144342
0.08596160 1.00144342
0.08598260 1.00144342
0.08600360 1.00144342
0.08602460 1.00144342
0.08604560 1.00144342
0.08606661 1.00144342
0.08608761 1.00144342
0.08610861 1.00144342
0.08612961 1.00144342
0.08615062 1.00144342
0.08617162 1.00144342
0.08619262 1.00144342
0.08621362 1.00144342
0.08623462 1.00144342
0.08625563 1.00144342
0.08627663 1.00144342
0.08629763 1.00144342
0.08631863 1.00144342
0.08633963 1.00144342
0.08636064 1.00144342
0.08638164 1.00144342
0.08640264 1.00144342
0.08642364 1.00144342
0.08644464 1.00144342
0.08646565 1.00144342
0.08648665 1.00144342
0.08650765 1.00144342
0.08652865 1.00144342
0.08654965 1.00144342
0.08657066 1.00144342
0.08659166 1.00144342
0.08661266 1.00144342
0.08663366 1.00144342
0.08665467 1.00144342
0.08667567 1.00144342
0.08669667 1.00144342
0.08671767 1.00144342
0.08673867 1.00144342
0.08675968 1.00144342
0.08678068 1.00144342
0.08680168 1.00144342
0.08682268 1.00144342
0.08684368 1.00144342
0.08686469 1.00144342
0.08688569 1.00144342
0.08690669 1.00144342
0.08692769 1.00144342
0.08694869 1.00144342
0.08696970 1.00144342
0.08699070 1.00144342
0.08701170 1.00144342
0.08703270 1.00144342
0.08705371 1.00144342
0.08707471 1.00144342
0.08709571 1.00144342
0.08711671 1.00144342
0.08713771 1.00144342
0.08715872 1.00144342
0.08717972 1.00144342
0.08720072 1.00144342
0.08722172 1.00144342
0.08724272 1.00144342
0.08726373 1.00144342
0.08728473 1.00144342
0.08730573 1.00144342
0.08732673 1.00144342
0.08734773 1.00144342
0.08736874 1.00144342
0.08738974 1.00144342
0.08741074 1.00144342
0.08743174 1.00144342
0.08745275 1.00144342
0.08747375 1.00144342
0.08749475 1.00144342
0.08751575 1.00144342
0.08753675 1.00144342
0.08755776 1.00144342
0.08757876 1.00144342
0.08759976 1.00144342
0.08762076 1.00144342
0.08764176 1.00144342
0.08766277 1.00144342
0.08768377 1.00144342
0.08770477 1.00144342
0.08772577 1.00144342
0.08774677 1.00144342
0.08776778 1.00144342
0.08778878 1.00144342
0.08780978 1.00144342
0.08783078 1.00144342
0.08785179 1.00144342
0.08787279 1.00144342
0.08789379 1.00144342
0.08791479 1.00144342
0.08793579 1.00144342
0.08795680 1.00144342
0.08797780 1.00144342
0.08799880 1.00144342
0.08801980 1.00144342
0.08804080 1.00144342
0.08806181 1.00144342
0.08808281 1.00144342
0.08810381 1.00144342
0.08812481 1.00144342
0.08814581 1.00144342
0.08816682 1.00144342
0.08818782 1.00144342
0.08820882 1.00144342
0.08822982 1.00144342
0.08825083 1.00144342
0.08827183 1.00144342
0.08829283 1.00144342
0.08831383 1.00144342
0.08833483 1.00144342
0.08835584 1.00144342
0.08837684 1.00144342
0.08839784 1.00144342
0.08841884 1.00144342
0.08843984 1.00144342
0.08846085 1.00144342
0.08848185 1.00144342
0.08850285 1.00144342
0.08852385 1.00144342
0.08854485 1.00144342
0.08856586 1.00144342
0.08858686 1.00144342
0.08860786 1.00144342
0.08862886 1.00144342
0.08864986 1.00144342
0.08867087 1.00144342
0.08869187 1.00144342
0.08871287 1.00144342
0.08873387 1.00144342
0.08875488 1.00144342
0.08877588 1.00144342
0.08879688 1.00144342
0.08881788 1.00144342
0.08883888 1.00144342
0.08885989 1.00144342
0.08888089 1.00144342
0.08890189 1.00144342
0.08892289 1.00144342
0.08894389 1.00144342
0.08896490 1.00144342
0.08898590 1.00144342
0.08900690 1.00144342
0.08902790 1.00144342
0.08904890 1.00144342
0.08906991 1.00144342
0.08909091 1.00144342
0.08911191 1.00144342
0.08913291 1.00144342
0.08915392 1.00144342
0.08917492 1.00144342
0.08919592 1.00144342
0.08921692 1.00144342
0.08923792 1.00144342
0.08925893 1.00144342
0.08927993 1.00144342
0.08930093 1.00144342
0.08932193 1.00144342
0.08934293 1.00144342
0.08936394 1.00144342
0.08938494 1.00144342
0.08940594 1.00144342
0.08942694 1.00144342
0.08944794 1.00144342
0.08946895 1.00144342
0.08948995 1.00144342
0.08951095 1.00144342
0.08953195 1.00144342
0.08955296 1.00144342
0.08957396 1.00144342
0.08959496 1.00144342
0.08961596 1.00144342
0.08963696 1.00144342
0.08965797 1.00144342
0.08967897 1.00144342
0.08969997 1.00144342
0.08972097 1.00144342
0.08974197 1.00144342
0.08976298 1.00144342
0.08978398 1.00144342
0.08980498 1.00144342
0.08982598 1.00144342
0.08984698 1.00144342
0.08986799 1.00144342
0.08988899 1.00144342
0.08990999 1.00144342
0.08993099 1.00144342
0.08995200 1.00144342
0.08997300 1.00144342
0.08999400 1.00144342
0.09001500 1.00144342
0.09003600 1.00144342
0.09005701 1.00144342
0.09007801 1.00144342
0.09009901 1.00144342
0.09012001 1.00144342
0.09014101 1.00144342
0.09016202 1.00144342
0.09018302 1.00144342
0.09020402 1.00144342
0.09022502 1.00144342
0.09024602 1.00144342
0.09026703 1.00144342
0.09028803 1.00144342
0.09030903 1.00144342
0.09033003 1.00144342
0.09035104 1.00144342
0.09037204 1.00144342
0.09039304 1.00144342
0.09041404 1.00144342
0.09043504 1.00144342
0.09045605 1.00144342
0.09047705 1.00144342
0.09049805 1.00144342
0.09051905 1.00144342
0.09054005 1.00144342
0.09056106 1.00144342
0.09058206 1.00144342
0.09060306 1.00144342
0.09062406 1.00144342
0.09064506 1.00144342
0.09066607 1.00144342
0.09068707 1.00144342
0.09070807 1.00144342
0.09072907 1.00144342
0.09075008 1.00144342
0.09077108 1.00144342
0.09079208 1.00144342
0.09081308 1.00144342
0.09083408 1.00144342
0.09085509 1.00144342
0.09087609 1.00144342
0.09089709 1.00144342
0.09091809 1.00144342
0.09093909 1.00144342
0.09096010 1.00144342
0.09098110 1.00144342
0.09100210 1.00144342
0.09102310 1.00144342
0.09104410 1.00144342
0.09106511 1.00144342
0.09108611 1.00144342
0.09110711 1.00144342
0.09112811 1.00144342
0.09114911 1.00144342
0.09117012 1.00144342
0.09119112 1.00144342
0.09121212 1.00144342
0.09123312 1.00144342
0.09125413 1.00144342
0.09127513 1.00144342
0.09129613 1.00144342
0.09131713 1.00144342
0.09133813 1.00144342
0.09135914 1.00144342
0.09138014 1.00144342
0.09140114 1.00144342
0.09142214 1.00144342
0.09144314 1.00144342
0.09146415 1.00144342
0.09148515 1.00144342
0.09150615 1.00144342
0.09152715 1.00144342
0.09154815 1.00144342
0.09156916 1.00144342
0.09159016 1.00144342
0.09161116 1.00144342
0.09163216 1.00144342
0.09165317 1.00144342
0.09167417 1.00144342
0.09169517 1.00144342
0.09171617 1.00144342
0.09173717 1.00144342
0.09175818 1.00144342
0.09177918 1.00144342
0.09180018 1.00144342
0.09182118 1.00144342
0.09184218 1.00144342
0.09186319 1.00144342
0.09188419 1.00144342
0.09190519 1.00144342
0.09192619 1.00144342
0.09194719 1.00144342
0.09196820 1.00144342
0.09198920 1.00144342
0.09201020 1.00144342
0.09203120 1.00144342
0.09205221 1.00144342
0.09207321 1.00144342
0.09209421 1.00144342
0.09211521 1.00144342
0.09213621 1.00144342
0.09215722 1.00144342
0.09217822 1.00144342
0.09219922 1.00144342
0.09222022 1.00144342
0.09224122 1.00144342
0.09226223 1.00144342
0.09228323 1.00144342
0.09230423 1.00144342
0.09232523 1.00144342
0.09234623 1.00144342
0.09236724 1.00144342
0.09238824 1.00144342
0.09240924 1.00144342
0.09243024 1.00144342
0.09245125 1.00144342
0.09247225 1.00144342
0.09249325 1.00144342
0.09251425 1.00144342
0.09253525 1.00144342
0.09255626 1.00144342
0.09257726 1.00144342
0.09259826 1.00144342
0.09261926 1.00144342
0.09264026 1.00144342
0.09266127 1.00144342
0.09268227 1.00144342
0.09270327 1.00144342
0.09272427 1.00144342
0.09274527 1.00144342
0.09276628 1.00144342
0.09278728 1.00144342
0.09280828 1.00144342
0.09282928 1.00144342
0.09285029 1.00144342
0.09287129 1.00144342
0.09289229 1.00144342
0.09291329 1.00144342
0.09293429 1.00144342
0.09295530 1.00144342
0.09297630 1.00144342
0.09299730 1.00144342
0.09301830 1.00144342
0.09303930 1.00144342
0.09306031 1.00144342
0.09308131 1.00144342
0.09310231 1.00144342
0.09312331 1.00144342
0.09314431 1.00144342
0.09316532 1.00144342
0.09318632 1.00144342
0.09320732 1.00144342
0.09322832 1.00144342
0.09324932 1.00144342
0.09327033 1.00144342
0.09329133 1.00144342
0.09331233 1.00144342
0.09333333 1.00144342
0.09335434 1.00144342
0.09337534 1.00144342
0.09339634 1.00144342
0.09341734 1.00144342
0.09343834 1.00144342
0.09345935 1.00144342
0.09348035 1.00144342
0.09350135 1.00144342
0.09352235 1.00144342
0.09354335 1.00144342
0.09356436 1.00144342
0.09358536 1.00144342
0.09360636 1.00144342
0.09362736 1.00144342
0.09364836 1.00144342
0.09366937 1.00144342
0.09369037 1.00144342
0.09371137 1.00144342
0.09373237 1.00144342
0.09375338 1.00144342
0.09377438 1.00144342
0.09379538 1.00144342
0.09381638 1.00144342
0.09383738 1.00144342
0.09385839 1.00144342
0.09387939 1.00144342
0.09390039 1.00144342
0.09392139 1.00144342
0.09394239 1.00144342
0.09396340 1.00144342
0.09398440 1.00144342
0.09400540 1.00144342
0.09402640 1.00144342
0.09404740 1.00144342
0.09406841 1.00144342
0.09408941 1.00144342
0.09411041 1.00144342
0.09413141 1.00144342
0.09415242 1.00144342
0.09417342 1.00144342
0.09419442 1.00144342
0.09421542 1.00144342
0.09423642 1.00144342
0.09425743 1.00144342
0.09427843 1.00144342
0.09429943 1.00144342
0.09432043 1.00144342
0.09434143 1.00144342
0.09436244 1.00144342
0.09438344 1.00144342
0.09440444 1.00144342
0.09442544 1.00144342
0.09444644 1.00144342
0.09446745 1.00144342
0.09448845 1.00144342
0.09450945 1.00144342
0.09453045 1.00144342
0.09455146 1.00144342
0.09457246 1.00144342
0.09459346 1.00144342
0.09461446 1.00144342
0.09463546 1.00144342
0.09465647 1.00144342
0.09467747 1.00144342
0.09469847 1.00144342
0.09471947 1.00144342
0.09474047 1.00144342
0.09476148 1.00144342
0.09478248 1.00144342
0.09480348 1.00144342
0.09482448 1.00144342
0.09484548 1.00144342
0.09486649 1.00144342
0.09488749 1.00144342
0.09490849 1.00144342
0.09492949 1.00144342
0.09495050 1.00144342
0.09497150 1.00144342
0.09499250 1.00144342
0.09501350 1.00144342
0.09503450 1.00144342
0.09505551 1.00144342
0.09507651 1.00144342
0.09509751 1.00144342
0.09511851 1.00144342
0.09513951 1.00144342
0.09516052 1.00144342
0.09518152 1.00144342
0.09520252 1.00144342
0.09522352 1.00144342
0.09524452 1.00144342
0.09526553 1.00144342
0.09528653 1.00144342
0.09530753 1.00144342
0.09532853 1.00144342
0.09534953 1.00144342
0.09537054 1.00144342
0.09539154 1.00144342
0.09541254 1.00144342
0.09543354 1.00144342
0.09545455 1.00144342
0.09547555 1.00144342
0.09549655 1.00144342
0.09551755 1.00144342
0.09553855 1.00144342
0.09555956 1.00144342
0.09558056 1.00144342
0.09560156 1.00144342
0.09562256 1.00144342
0.09564356 1.00144342
0.09566457 1.00144342
0.09568557 1.00144342
0.09570657 1.00144342
0.09572757 1.00144342
0.09574857 1.00144342
0.09576958 1.00144342
0.09579058 1.00144342
0.09581158 1.00144342
0.09583258 1.00144342
0.09585359 1.00144342
0.09587459 1.00144342
0.09589559 1.00144342
0.09591659 1.00144342
0.09593759 1.00144342
0.09595860 1.00144342
0.09597960 1.00144342
0.09600060 1.00144342
0.09602160 1.00144342
0.09604260 1.00144342
0.09606361 1.00144342
0.09608461 1.00144342
0.09610561 1.00144342
0.09612661 1.00144342
0.09614761 1.00144342
0.09616862 1.00144342
0.09618962 1.00144342
0.09621062 1.00144342
0.09623162 1.00144342
0.09625263 1.00144342
0.09627363 1.00144342
0.09629463 1.00144342
0.09631563 1.00144342
0.09633663 1.00144342
0.09635764 1.00144342
0.09637864 1.00144342
0.09639964 1.00144342
0.09642064 1.00144342
0.09644164 1.00144342
0.09646265 1.00144342
0.09648365 1.00144342
0.09650465 1.00144342
0.09652565 1.00144342
0.09654665 1.00144342
0.09656766 1.00144342
0.09658866 1.00144342
0.09660966 1.00144342
0.09663066 1.00144342
0.09665167 1.00144342
0.09667267 1.00144342
0.09669367 1.00144342
0.09671467 1.00144342
0.09673567 1.00144342
0.09675668 1.00144342
0.09677768 1.00144342
0.09679868 1.00144342
0.09681968 1.00144342
0.09684068 1.00144342
0.09686169 1.00144342
0.09688269 1.00144342
0.09690369 1.00144342
0.09692469 1.00144342
0.09694569 1.00144342
0.09696670 1.00144342
0.09698770 1.00144342
0.09700870 1.00144342
0.09702970 1.00144342
0.09705071 1.00144342
0.09707171 1.00144342
0.09709271 1.00144342
0.09711371 1.00144342
0.09713471 1.00144342
0.09715572 1.00144342
0.09717672 1.00144342
0.09719772 1.00144342
0.09721872 1.00144342
0.09723972 1.00144342
0.09726073 1.00144342
0.09728173 1.00144342
0.09730273 1.00144342
0.09732373 1.00144342
0.09734473 1.00144342
0.09736574 1.00144342
0.09738674 1.00144342
0.09740774 1.00144342
0.09742874 1.00144342
0.09744974 1.00144342
0.09747075 1.00144342
0.09749175 1.00144342
0.09751275 1.00144342
0.09753375 1.00144342
0.09755476 1.00144342
0.09757576 1.00144342
0.09759676 1.00144342
0.09761776 1.00144342
0.09763876 1.00144342
0.09765977 1.00144342
0.09768077 1.00144342
0.09770177 1.00144342
0.09772277 1.00144342
0.09774377 1.00144342
0.09776478 1.00144342
0.09778578 1.00144342
0.09780678 1.00144342
0.09782778 1.00144342
0.09784878 1.00144342
0.09786979 1.00144342
0.09789079 1.00144342
0.09791179 1.00144342
0.09793279 1.00144342
0.09795380 1.00144342
0.09797480 1.00144342
0.09799580 1.00144342
0.09801680 1.00144342
0.09803780 1.00144342
0.09805881 1.00144342
0.09807981 1.00144342
0.09810081 1.00144342
0.09812181 1.00144342
0.09814281 1.00144342
0.09816382 1.00144342
0.09818482 1.00144342
0.09820582 1.00144342
0.09822682 1.00144342
0.09824782 1.00144342
0.09826883 1.00144342
0.09828983 1.00144342
0.09831083 1.00144342
0.09833183 1.00144342
0.09835284 1.00144342
0.09837384 1.00144342
0.09839484 1.00144342
0.09841584 1.00144342
0.09843684 1.00144342
0.09845785 1.00144342
0.09847885 1.00144342
0.09849985 1.00144342
0.09852085 1.00144342
0.09854185 1.00144342
0.09856286 1.00144342
0.09858386 1.00144342
0.09860486 1.00144342
0.09862586 1.00144342
0.09864686 1.00144342
0.09866787 1.00144342
0.09868887 1.00144342
0.09870987 1.00144342
0.09873087 1.00144342
0.09875188 1.00144342
0.09877288 1.00144342
0.09879388 1.00144342
0.09881488 1.00144342
0.09883588 1.00144342
0.09885689 1.00144342
0.09887789 1.00144342
0.09889889 1.00144342
0.09891989 1.00144342
0.09894089 1.00144342
0.09896190 1.00144342
0.09898290 1.00144342
0.09900390 1.00144342
0.09902490 1.00144342
0.09904590 1.00144342
0.09906691 1.00144342
0.09908791 1.00144342
0.09910891 1.00144342
0.09912991 1.00144342
0.09915092 1.00144342
0.09917192 1.00144342
0.09919292 1.00144342
0.09921392 1.00144342
0.09923492 1.00144342
0.09925593 1.00144342
0.09927693 1.00144342
0.09929793 1.00144342
0.09931893 1.00144342
0.09933993 1.00144342
0.09936094 1.00144342
0.09938194 1.00144342
0.09940294 1.00144342
0.09942394 1.00144342
0.09944494 1.00144342
0.09946595 1.00144342
0.09948695 1.00144342
0.09950795 1.00144342
0.09952895 1.00144342
0.09954995 1.00144342
0.09957096 1.00144342
0.09959196 1.00144342
0.09961296 1.00144342
0.09963396 1.00144342
0.09965497 1.00144342
0.09967597 1.00144342
0.09969697 1.00144342
0.09971797 1.00144342
0.09973897 1.00144342
0.09975998 1.00144342
0.09978098 1.00144342
0.09980198 1.00144342
0.09982298 1.00144342
0.09984398 1.00144342
0.09986499 1.00144342
0.09988599 1.00144342
0.09990699 1.00144342
0.09992799 1.00144342
0.09994899 1.00144342
0.09997000 1.00144342
0.09999100 1.00144342
0.10001200 1.00144342
0.10003300 1.00144342
0.10005401 1.00144342
0.10007501 1.00144342
0.10009601 1.00144342
0.10011701 1.00144342
0.10013801 1.00144342
0.10015902 1.00144342
0.10018002 1.00144342
0.10020102 1.00144342
0.10022202 1.00144342
0.10024302 1.00144342
0.10026403 1.00144342
0.10028503 1.00144342
0.10030603 1.00144342
0.10032703 1.00144342
0.10034803 1.00144342
0.10036904 1.00144342
0.10039004 1.00144342
0.10041104 1.00144342
0.10043204 1.00144342
0.10045305 1.00144342
0.10047405 1.00144342
0.10049505 1.00144342
0.10051605 1.00144342
0.10053705 1.00144342
0.10055806 1.00144342
0.10057906 1.00144342
0.10060006 1.00144342
0.10062106 1.00144342
0.10064206 1.00144342
0.10066307 1.00144342
0.10068407 1.00144342
0.10070507 1.00144342
0.10072607 1.00144342
0.10074707 1.00144342
0.10076808 1.00144342
0.10078908 1.00144342
0.10081008 1.00144342
0.10083108 1.00144342
0.10085209 1.00144342
0.10087309 1.00144342
0.10089409 1.00144342
0.10091509 1.00144342
0.10093609 1.00144342
0.10095710 1.00144342
0.10097810 1.00144342
0.10099910 1.00144342
0.10102010 1.00144342
0.10104110 1.00144342
0.10106211 1.00144342
0.10108311 1.00144342
0.10110411 1.00144342
0.10112511 1.00144342
0.10114611 1.00144342
0.10116712 1.00144342
0.10118812 1.00144342
0.10120912 1.00144342
0.10123012 1.00144342
0.10125113 1.00144342
0.10127213 1.00144342
0.10129313 1.00144342
0.10131413 1.00144342
0.10133513 1.00144342
0.10135614 1.00144342
0.10137714 1.00144342
0.10139814 1.00144342
0.10141914 1.00144342
0.10144014 1.00144342
0.10146115 1.00144342
0.10148215 1.00144342
0.10150315 1.00144342
0.10152415 1.00144342
0.10154515 1.00144342
0.10156616 1.00144342
0.10158716 1.00144342
0.10160816 1.00144342
0.10162916 1.00144342
0.10165017 1.00144342
0.10167117 1.00144342
0.10169217 1.00144342
0.10171317 1.00144342
0.10173417 1.00144342
0.10175518 1.00144342
0.10177618 1.00144342
0.10179718 1.00144342
0.10181818 1.00144342
0.10183918 1.00144342
0.10186019 1.00144342
0.10188119 1.00144342
0.10190219 1.00144342
0.10192319 1.00144342
0.10194419 1.00144342
0.10196520 1.00144342
0.10198620 1.00144342
0.10200720 1.00144342
0.10202820 1.00144342
0.10204920 1.00144342
0.10207021 1.00144342
0.10209121 1.00144342
0.10211221 1.00144342
0.10213321 1.00144342
0.10215422 1.00144342
0.10217522 1.00144342
0.10219622 1.00144342
0.10221722 1.00144342
0.10223822 1.00144342
0.10225923 1.00144342
0.10228023 1.00144342
0.10230123 1.00144342
0.10232223 1.00144342
0.10234323 1.00144342
0.10236424 1.00144342
0.10238524 1.00144342
0.10240624 1.00144342
0.10242724 1.00144342
0.10244824 1.00144342
0.10246925 1.00144342
0.10249025 1.00144342
0.10251125 1.00144342
0.10253225 1.00144342
0.10255326 1.00144342
0.10257426 1.00144342
0.10259526 1.00144342
0.10261626 1.00144342
0.10263726 1.00144342
0.10265827 1.00144342
0.10267927 1.00144342
0.10270027 1.00144342
0.10272127 1.00144342
0.10274227 1.00144342
0.10276328 1.00144342
0.10278428 1.00144342
0.10280528 1.00144342
0.10282628 1.00144342
0.10284728 1.00144342
0.10286829 1.00144342
0.10288929 1.00144342
0.10291029 1.00144342
0.10293129 1.00144342
0.10295230 1.00144342
0.10297330 1.00144342
0.10299430 1.00144342
0.10301530 1.00144342
0.10303630 1.00144342
0.10305731 1.00144342
0.10307831 1.00144342
0.10309931 1.00144342
0.10312031 1.00144342
0.10314131 1.00144342
0.10316232 1.00144342
0.10318332 1.00144342
0.10320432 1.00144342
0.10322532 1.00144342
0.10324632 1.00144342
0.10326733 1.00144342
0.10328833 1.00144342
0.10330933 1.00144342
0.10333033 1.00144342
0.10335134 1.00144342
0.10337234 1.00144342
0.10339334 1.00144342
0.10341434 1.00144342
0.10343534 1.00144342
0.10345635 1.00144342
0.10347735 1.00144342
0.10349835 1.00144342
0.10351935 1.00144342
0.10354035 1.00144342
0.10356136 1.00144342
0.10358236 1.00144342
0.10360336 1.00144342
0.10362436 1.00144342
0.10364536 1.00144342
0.10366637 1.00144342
0.10368737 1.00144342
0.10370837 1.00144342
0.10372937 1.00144342
0.10375038 1.00144342
0.10377138 1.00144342
0.10379238 1.00144342
0.10381338 1.00144342
0.10383438 1.00144342
0.10385539 1.00144342
0.10387639 1.00144342
0.10389739 1.00144342
0.10391839 1.00144342
0.10393939 1.00144342
0.10396040 1.00144342
0.10398140 1.00144342
0.10400240 1.00144342
0.10402340 1.00144342
0.10404440 1.00144342
0.10406541 1.00144342
0.10408641 1.00144342
0.10410741 1.00144342
0.10412841 1.00144342
0.10414941 1.00144342
0.10417042 1.00144342
0.10419142 1.00144342
0.10421242 1.00144342
0.10423342 1.00144342
0.10425443 1.00144342
0.10427543 1.00144342
0.10429643 1.00144342
0.10431743 1.00144342
0.10433843 1.00144342
0.10435944 1.00144342
0.10438044 1.00144342
0.10440144 1.00144342
0.10442244 1.00144342
0.10444344 1.00144342
0.10446445 1.00144342
0.10448545 1.00144342
0.10450645 1.00144342
0.10452745 1.00144342
0.10454845 1.00144342
0.10456946 1.00144342
0.10459046 1.00144342
0.10461146 1.00144342
0.10463246 1.00144342
0.10465347 1.00144342
0.10467447 1.00144342
0.10469547 1.00144342
0.10471647 1.00144342
0.10473747 1.00144342
0.10475848 1.00144342
0.10477948 1.00144342
0.10480048 1.00144342
0.10482148 1.00144342
0.10484248 1.00144342
0.10486349 1.00144342
0.10488449 1.00144342
0.10490549 1.00144342
0.10492649 1.00144342
0.10494749 1.00144342
0.10496850 1.00144342
0.10498950 1.00144342
0.10501050 1.00144342
0.10503150 1.00144342
0.10505251 1.00144342
0.10507351 1.00144342
0.10509451 1.00144342
0.10511551 1.00144342
0.10513651 1.00144342
0.10515752 1.00144342
0.10517852 1.00144342
0.10519952 1.00144342
0.10522052 1.00144342
0.10524152 1.00144342
0.10526253 1.00144342
0.10528353 1.00144342
0.10530453 1.00144342
0.10532553 1.00144342
0.10534653 1.00144342
0.10536754 1.00144342
0.10538854 1.00144342
0.10540954 1.00144342
0.10543054 1.00144342
0.10545155 1.00144342
0.10547255 1.00144342
0.10549355 1.00144342
0.10551455 1.00144342
0.10553555 1.00144342
0.10555656 1.00144342
0.10557756 1.00144342
0.10559856 1.00144342
0.10561956 1.00144342
0.10564056 1.00144342
0.10566157 1.00144342
0.10568257 1.00144342
0.10570357 1.00144342
0.10572457 1.00144342
0.10574557 1.00144342
0.10576658 1.00144342
0.10578758 1.00144342
0.10580858 1.00144342
0.10582958 1.00144342
0.10585059 1.00144342
0.10587159 1.00144342
0.10589259 1.00144342
0.10591359 1.00144342
0.10593459 1.00144342
0.10595560 1.00144342
0.10597660 1.00144342
0.10599760 1.00144342
0.10601860 1.00144342
0.10603960 1.00144342
0.10606061 1.00144342
0.10608161 1.00144342
0.10610261 1.00144342
0.10612361 1.00144342
0.10614461 1.00144342
0.10616562 1.00144342
0.10618662 1.00144342
0.10620762 1.00144342
0.10622862 1.00144342
0.10624962 1.00144342
0.10627063 1.00144342
0.10629163 1.00144342
0.10631263 1.00144342
0.10633363 1.00144342
0.10635464 1.00144342
0.10637564 1.00144342
0.10639664 1.00144342
0.10641764 1.00144342
0.10643864 1.00144342
0.10645965 1.00144342
0.10648065 1.00144342
0.10650165 1.00144342
0.10652265 1.00144342
0.10654365 1.00144342
0.10656466 1.00144342
0.10658566 1.00144342
0.10660666 1.00144342
0.10662766 1.00144342
0.10664866 1.00144342
0.10666967 1.00144342
0.10669067 1.00144342
0.10671167 1.00144342
0.10673267 1.00144342
0.10675368 1.00144342
0.10677468 1.00144342
0.10679568 1.00144342
0.10681668 1.00144342
0.10683768 1.00144342
0.10685869 1.00144342
0.10687969 1.00144342
0.10690069 1.00144342
0.10692169 1.00144342
0.10694269 1.00144342
0.10696370 1.00144342
0.10698470 1.00144342
0.10700570 1.00144342
0.10702670 1.00144342
0.10704770 1.00144342
0.10706871 1.00144342
0.10708971 1.00144342
0.10711071 1.00144342
0.10713171 1.00144342
0.10715272 1.00144342
0.10717372 1.00144342
0.10719472 1.00144342
0.10721572 1.00144342
0.10723672 1.00144342
0.10725773 1.00144342
0.10727873 1.00144342
0.10729973 1.00144342
0.10732073 1.00144342
0.10734173 1.00144342
0.10736274 1.00144342
0.10738374 1.00144342
0.10740474 1.00144342
0.10742574 1.00144342
0.10744674 1.00144342
0.10746775 1.00144342
0.10748875 1.00144342
0.10750975 1.00144342
0.10753075 1.00144342
0.10755176 1.00144342
0.10757276 1.00144342
0.10759376 1.00144342
0.10761476 1.00144342
0.10763576 1.00144342
0.10765677 1.00144342
0.10767777 1.00144342
0.10769877 1.00144342
0.10771977 1.00144342
0.10774077 1.00144342
0.10776178 1.00144342
0.10778278 1.00144342
0.10780378 1.00144342
0.10782478 1.00144342
0.10784578 1.00144342
0.10786679 1.00144342
0.10788779 1.00144342
0.10790879 1.00144342
0.10792979 1.00144342
0.10795080 1.00144342
0.10797180 1.00144342
0.10799280 1.00144342
0.10801380 1.00144342
0.10803480 1.00144342
0.10805581 1.00144342
0.10807681 1.00144342
0.10809781 1.00144342
0.10811881 1.00144342
0.10813981 1.00144342
0.10816082 1.00144342
0.10818182 1.00144342
0.10820282 1.00144342
0.10822382 1.00144342
0.10824482 1.00144342
0.10826583 1.00144342
0.10828683 1.00144342
0.10830783 1.00144342
0.10832883 1.00144342
0.10834983 1.00144342
0.10837084 1.00144342
0.10839184 1.00144342
0.10841284 1.00144342
0.10843384 1.00144342
0.10845485 1.00144342
0.10847585 1.00144342
0.10849685 1.00144342
0.10851785 1.00144342
0.10853885 1.00144342
0.10855986 1.00144342
0.10858086 1.00144342
0.10860186 1.00144342
0.10862286 1.00144342
0.10864386 1.00144342
0.10866487 1.00144342
0.10868587 1.00144342
0.10870687 1.00144342
0.10872787 1.00144342
0.10874887 1.00144342
0.10876988 1.00144342
0.10879088 1.00144342
0.10881188 1.00144342
0.10883288 1.00144342
0.10885389 1.00144342
0.10887489 1.00144342
0.10889589 1.00144342
0.10891689 1.00144342
0.10893789 1.00144342
0.10895890 1.00144342
0.10897990 1.00144342
0.10900090 1.00144342
0.10902190 1.00144342
0.10904290 1.00144342
0.10906391 1.00144342
0.10908491 1.00144342
0.10910591 1.00144342
0.10912691 1.00144342
0.10914791 1.00144342
0.10916892 1.00144342
0.10918992 1.00144342
0.10921092 1.00144342
0.10923192 1.00144342
0.10925293 1.00144342
0.10927393 1.00144342
0.10929493 1.00144342
0.10931593 1.00144342
0.10933693 1.00144342
0.10935794 1.00144342
0.10937894 1.00144342
0.10939994 1.00144342
0.10942094 1.00144342
0.10944194 1.00144342
0.10946295 1.00144342
0.10948395 1.00144342
0.10950495 1.00144342
0.10952595 1.00144342
0.10954695 1.00144342
0.10956796 1.00144342
0.10958896 1.00144342
0.10960996 1.00144342
0.10963096 1.00144342
0.10965197 1.00144342
0.10967297 1.00144342
0.10969397 1.00144342
0.10971497 1.00144342
0.10973597 1.00144342
0.10975698 1.00144342
0.10977798 1.00144342
0.10979898 1.00144342
0.10981998 1.00144342
0.10984098 1.00144342
0.10986199 1.00144342
0.10988299 1.00144342
0.10990399 1.00144342
0.10992499 1.00144342
0.10994599 1.00144342
0.10996700 1.00144342
0.10998800 1.00144342
0.11000900 1.00144342
0.11003000 1.00144342
0.11005101 1.00144342
0.11007201 1.00144342
0.11009301 1.00144342
0.11011401 1.00144342
0.11013501 1.00144342
0.11015602 1.00144342
0.11017702 1.00144342
0.11019802 1.00144342
0.11021902 1.00144342
0.11024002 1.00144342
0.11026103 1.00144342
0.11028203 1.00144342
0.11030303 1.00144342
0.11032403 1.00144342
0.11034503 1.00144342
0.11036604 1.00144342
0.11038704 1.00144342
0.11040804 1.00144342
0.11042904 1.00144342
0.11045005 1.00144342
0.11047105 1.00144342
0.11049205 1.00144342
0.11051305 1.00144342
0.11053405 1.00144342
0.11055506 1.00144342
0.11057606 1.00144342
0.11059706 1.00144342
0.11061806 1.00144342
0.11063906 1.00144342
0.11066007 1.00144342
0.11068107 1.00144342
0.11070207 1.00144342
0.11072307 1.00144342
0.11074407 1.00144342
0.11076508 1.00144342
0.11078608 1.00144342
0.11080708 1.00144342
0.11082808 1.00144342
0.11084908 1.00144342
0.11087009 1.00144342
0.11089109 1.00144342
0.11091209 1.00144342
0.11093309 1.00144342
0.11095410 1.00144342
0.11097510 1.00144342
0.11099610 1.00144342
0.11101710 1.00144342
0.11103810 1.00144342
0.11105911 1.00144342
0.11108011 1.00144342
0.11110111 1.00144342
0.11112211 1.00144342
0.11114311 1.00144342
0.11116412 1.00144342
0.11118512 1.00144342
0.11120612 1.00144342
0.11122712 1.00144342
0.11124812 1.00144342
0.11126913 1.00144342
0.11129013 1.00144342
0.11131113 1.00144342
0.11133213 1.00144342
0.11135314 1.00144342
0.11137414 1.00144342
0.11139514 1.00144342
0.11141614 1.00144342
0.11143714 1.00144342
0.11145815 1.00144342
0.11147915 1.00144342
0.11150015 1.00144342
0.11152115 1.00144342
0.11154215 1.00144342
0.11156316 1.00144342
0.11158416 1.00144342
0.11160516 1.00144342
0.11162616 1.00144342
0.11164716 1.00144342
0.11166817 1.00144342
0.11168917 1.00144342
0.11171017 1.00144342
0.11173117 1.00144342
0.11175218 1.00144342
0.11177318 1.00144342
0.11179418 1.00144342
0.11181518 1.00144342
0.11183618 1.00144342
0.11185719 1.00144342
0.11187819 1.00144342
0.11189919 1.00144342
0.11192019 1.00144342
0.11194119 1.00144342
0.11196220 1.00144342
0.11198320 1.00144342
0.11200420 1.00144342
0.11202520 1.00144342
0.11204620 1.00144342
0.11206721 1.00144342
0.11208821 1.00144342
0.11210921 1.00144342
0.11213021 1.00144342
0.11215122 1.00144342
0.11217222 1.00144342
0.11219322 1.00144342
0.11221422 1.00144342
0.11223522 1.00144342
0.11225623 1.00144342
0.11227723 1.00144342
0.11229823 1.00144342
0.11231923 1.00144342
0.11234023 1.00144342
0.11236124 1.00144342
0.11238224 1.00144342
0.11240324 1.00144342
0.11242424 1.00144342
0.11244524 1.00144342
0.11246625 1.00144342
0.11248725 1.00144342
0.11250825 1.00144342
0.11252925 1.00144342
0.11255026 1.00144342
0.11257126 1.00144342
0.11259226 1.00144342
0.11261326 1.00144342
0.11263426 1.00144342
0.11265527 1.00144342
0.11267627 1.00144342
0.11269727 1.00144342
0.11271827 1.00144342
0.11273927 1.00144342
0.11276028 1.00144342
0.11278128 1.00144342
0.11280228 1.00144342
0.11282328 1.00144342
0.11284428 1.00144342
0.11286529 1.00144342
0.11288629 1.00144342
0.11290729 1.00144342
0.11292829 1.00144342
0.11294929 1.00144342
0.11297030 1.00144342
0.11299130 1.00144342
0.11301230 1.00144342
0.11303330 1.00144342
0.11305431 1.00144342
0.11307531 1.00144342
0.11309631 1.00144342
0.11311731 1.00144342
0.11313831 1.00144342
0.11315932 1.00144342
0.11318032 1.00144342
0.11320132 1.00144342
0.11322232 1.00144342
0.11324332 1.00144342
0.11326433 1.00144342
0.11328533 1.00144342
0.11330633 1.00144342
0.11332733 1.00144342
0.11334833 1.00144342
0.11336934 1.00144342
0.11339034 1.00144342
0.11341134 1.00144342
0.11343234 1.00144342
0.11345335 1.00144342
0.11347435 1.00144342
0.11349535 1.00144342
0.11351635 1.00144342
0.11353735 1.00144342
0.11355836 1.00144342
0.11357936 1.00144342
0.11360036 1.00144342
0.11362136 1.00144342
0.11364236 1.00144342
0.11366337 1.00144342
0.11368437 1.00144342
0.11370537 1.00144342
0.11372637 1.00144342
0.11374737 1.00144342
0.11376838 1.00144342
0.11378938 1.00144342
0.11381038 1.00144342
0.11383138 1.00144342
0.11385239 1.00144342
0.11387339 1.00144342
0.11389439 1.00144342
0.11391539 1.00144342
0.11393639 1.00144342
0.11395740 1.00144342
0.11397840 1.00144342
0.11399940 1.00144342
0.11402040 1.00144342
0.11404140 1.00144342
0.11406241 1.00144342
0.11408341 1.00144342
0.11410441 1.00144342
0.11412541 1.00144342
0.11414641 1.00144342
0.11416742 1.00144342
0.11418842 1.00144342
0.11420942 1.00144342
0.11423042 1.00144342
0.11425143 1.00144342
0.11427243 1.00144342
0.11429343 1.00144342
0.11431443 1.00144342
0.11433543 1.00144342
0.11435644 1.00144342
0.11437744 1.00144342
0.11439844 1.00144342
0.11441944 1.00144342
0.11444044 1.00144342
0.11446145 1.00144342
0.11448245 1.00144342
0.11450345 1.00144342
0.11452445 1.00144342
0.11454545 1.00144342
0.11456646 1.00144342
0.11458746 1.00144342
0.11460846 1.00144342
0.11462946 1.00144342
0.11465047 1.00144342
0.11467147 1.00144342
0.11469247 1.00144342
0.11471347 1.00144342
0.11473447 1.00144342
0.11475548 1.00144342
0.11477648 1.00144342
0.11479748 1.00144342
0.11481848 1.00144342
0.11483948 1.00144342
0.11486049 1.00144342
0.11488149 1.00144342
0.11490249 1.00144342
0.11492349 1.00144342
0.11494449 1.00144342
0.11496550 1.00144342
0.11498650 1.00144342
0.11500750 1.00144342
0.11502850 1.00144342
0.11504950 1.00144342
0.11507051 1.00144342
0.11509151 1.00144342
0.11511251 1.00144342
0.11513351 1.00144342
0.11515452 1.00144342
0.11517552 1.00144342
0.11519652 1.00144342
0.11521752 1.00144342
0.11523852 1.00144342
0.11525953 1.00144342
0.11528053 1.00144342
0.11530153 1.00144342
0.11532253 1.00144342
0.11534353 1.00144342
0.11536454 1.00144342
0.11538554 1.00144342
0.11540654 1.00144342
0.11542754 1.00144342
0.11544854 1.00144342
0.11546955 1.00144342
0.11549055 1.00144342
0.11551155 1.00144342
0.11553255 1.00144342
0.11555356 1.00144342
0.11557456 1.00144342
0.11559556 1.00144342
0.11561656 1.00144342
0.11563756 1.00144342
0.11565857 1.00144342
0.11567957 1.00144342
0.11570057 1.00144342
0.11572157 1.00144342
0.11574257 1.00144342
0.11576358 1.00144342
0.11578458 1.00144342
0.11580558 1.00144342
0.11582658 1.00144342
0.11584758 1.00144342
0.11586859 1.00144342
0.11588959 1.00144342
0.11591059 1.00144342
0.11593159 1.00144342
0.11595260 1.00144342
0.11597360 1.00144342
0.11599460 1.00144342
0.11601560 1.00144342
0.11603660 1.00144342
0.11605761 1.00144342
0.11607861 1.00144342
0.11609961 1.00144342
0.11612061 1.00144342
0.11614161 1.00144342
0.11616262 1.00144342
0.11618362 1.00144342
0.11620462 1.00144342
0.11622562 1.00144342
0.11624662 1.00144342
0.11626763 1.00144342
0.11628863 1.00144342
0.11630963 1.00144342
0.11633063 1.00144342
0.11635164 1.00144342
0.11637264 1.00144342
0.11639364 1.00144342
0.11641464 1.00144342
0.11643564 1.00144342
0.11645665 1.00144342
0.11647765 1.00144342
0.11649865 1.00144342
0.11651965 1.00144342
0.11654065 1.00144342
0.11656166 1.00144342
0.11658266 1.00144342
0.11660366 1.00144342
0.11662466 1.00144342
0.11664566 1.00144342
0.11666667 1.00144342
0.11668767 1.00144342
0.11670867 1.00144342
0.11672967 1.00144342
0.11675068 1.00144342
0.11677168 1.00144342
0.11679268 1.00144342
0.11681368 1.00144342
0.11683468 1.00144342
0.11685569 1.00144342
0.11687669 1.00144342
0.11689769 1.00144342
0.11691869 1.00144342
0.11693969 1.00144342
0.11696070 1.00144342
0.11698170 1.00144342
0.11700270 1.00144342
0.11702370 1.00144342
0.11704470 1.00144342
0.11706571 1.00144342
0.11708671 1.00144342
0.11710771 1.00144342
0.11712871 1.00144342
0.11714971 1.00144342
0.11717072 1.00144342
0.11719172 1.00144342
0.11721272 1.00144342
0.11723372 1.00144342
0.11725473 1.00144342
0.11727573 1.00144342
0.11729673 1.00144342
0.11731773 1.00144342
0.11733873 1.00144342
0.11735974 1.00144342
0.11738074 1.00144342
0.11740174 1.00144342
0.11742274 1.00144342
0.11744374 1.00144342
0.11746475 1.00144342
0.11748575 1.00144342
0.11750675 1.00144342
0.11752775 1.00144342
0.11754875 1.00144342
0.11756976 1.00144342
0.11759076 1.00144342
0.11761176 1.00144342
0.11763276 1.00144342
0.11765377 1.00144342
0.11767477 1.00144342
0.11769577 1.00144342
0.11771677 1.00144342
0.11773777 1.00144342
0.11775878 1.00144342
0.11777978 1.00144342
0.11780078 1.00144342
0.11782178 1.00144342
0.11784278 1.00144342
0.11786379 1.00144342
0.11788479 1.00144342
0.11790579 1.00144342
0.11792679 1.00144342
0.11794779 1.00144342
0.11796880 1.00144342
0.11798980 1.00144342
0.11801080 1.00144342
0.11803180 1.00144342
0.11805281 1.00144342
0.11807381 1.00144342
0.11809481 1.00144342
0.11811581 1.00144342
0.11813681 1.00144342
0.11815782 1.00144342
0.11817882 1.00144342
0.11819982 1.00144342
0.11822082 1.00144342
0.11824182 1.00144342
0.11826283 1.00144342
0.11828383 1.00144342
0.11830483 1.00144342
0.11832583 1.00144342
0.11834683 1.00144342
0.11836784 1.00144342
0.11838884 1.00144342
0.11840984 1.00144342
0.11843084 1.00144342
0.11845185 1.00144342
0.11847285 1.00144342
0.11849385 1.00144342
0.11851485 1.00144342
0.11853585 1.00144342
0.11855686 1.00144342
0.11857786 1.00144342
0.11859886 1.00144342
0.11861986 1.00144342
0.11864086 1.00144342
0.11866187 1.00144342
0.11868287 1.00144342
0.11870387 1.00144342
0.11872487 1.00144342
0.11874587 1.00144342
0.11876688 1.00144342
0.11878788 1.00144342
0.11880888 1.00144342
0.11882988 1.00144342
0.11885089 1.00144342
0.11887189 1.00144342
0.11889289 1.00144342
0.11891389 1.00144342
0.11893489 1.00144342
0.11895590 1.00144342
0.11897690 1.00144342
0.11899790 1.00144342
0.11901890 1.00144342
0.11903990 1.00144342
0.11906091 1.00144342
0.11908191 1.00144342
0.11910291 1.00144342
0.11912391 1.00144342
0.11914491 1.00144342
0.11916592 1.00144342
0.11918692 1.00144342
0.11920792 1.00144342
0.11922892 1.00144342
0.11924992 1.00144342
0.11927093 1.00144342
0.11929193 1.00144342
0.11931293 1.00144342
0.11933393 1.00144342
0.11935494 1.00144342
0.11937594 1.00144342
0.11939694 1.00144342
0.11941794 1.00144342
0.11943894 1.00144342
0.11945995 1.00144342
0.11948095 1.00144342
0.11950195 1.00144342
0.11952295 1.00144342
0.11954395 1.00144342
0.11956496 1.00144342
0.11958596 1.00144342
0.11960696 1.00144342
0.11962796 1.00144342
0.11964896 1.00144342
0.11966997 1.00144342
0.11969097 1.00144342
0.11971197 1.00144342
0.11973297 1.00144342
0.11975398 1.00144342
0.11977498 1.00144342
0.11979598 1.00144342
0.11981698 1.00144342
0.11983798 1.00144342
0.11985899 1.00144342
0.11987999 1.00144342
0.11990099 1.00144342
0.11992199 1.00144342
0.11994299 1.00144342
0.11996400 1.00144342
0.11998500 1.00144342
0.12000600 1.00144342
0.12002700 1.00144342
0.12004800 1.00144342
0.12006901 1.00144342
0.12009001 1.00144342
0.12011101 1.00144342
0.12013201 1.00144342
0.12015302 1.00144342
0.12017402 1.00144342
0.12019502 1.00144342
0.12021602 1.00144342
0.12023702 1.00144342
0.12025803 1.00144342
0.12027903 1.00144342
0.12030003 1.00144342
0.12032103 1.00144342
0.12034203 1.00144342
0.12036304 1.00144342
0.12038404 1.00144342
0.12040504 1.00144342
0.12042604 1.00144342
0.12044704 1.00144342
0.12046805 1.00144342
0.12048905 1.00144342
0.12051005 1.00144342
0.12053105 1.00144342
0.12055206 1.00144342
0.12057306 1.00144342
0.12059406 1.00144342
0.12061506 1.00144342
0.12063606 1.00144342
0.12065707 1.00144342
0.12067807 1.00144342
0.12069907 1.00144342
0.12072007 1.00144342
0.12074107 1.00144342
0.12076208 1.00144342
0.12078308 1.00144342
0.12080408 1.00144342
0.12082508 1.00144342
0.12084608 1.00144342
0.12086709 1.00144342
0.12088809 1.00144342
0.12090909 1.00144342
0.12093009 1.00144342
0.12095110 1.00144342
0.12097210 1.00144342
0.12099310 1.00144342
0.12101410 1.00144342
0.12103510 1.00144342
0.12105611 1.00144342
0.12107711 1.00144342
0.12109811 1.00144342
0.12111911 1.00144342
0.12114011 1.00144342
0.12116112 1.00144342
0.12118212 1.00144342
0.12120312 1.00144342
0.12122412 1.00144342
0.12124512 1.00144342
0.12126613 1.00144342
0.12128713 1.00144342
0.12130813 1.00144342
0.12132913 1.00144342
0.12135014 1.00144342
0.12137114 1.00144342
0.12139214 1.00144342
0.12141314 1.00144342
0.12143414 1.00144342
0.12145515 1.00144342
0.12147615 1.00144342
0.12149715 1.00144342
0.12151815 1.00144342
0.12153915 1.00144342
0.12156016 1.00144342
0.12158116 1.00144342
0.12160216 1.00144342
0.12162316 1.00144342
0.12164416 1.00144342
0.12166517 1.00144342
0.12168617 1.00144342
0.12170717 1.00144342
0.12172817 1.00144342
0.12174917 1.00144342
0.12177018 1.00144342
0.12179118 1.00144342
0.12181218 1.00144342
0.12183318 1.00144342
0.12185419 1.00144342
0.12187519 1.00144342
0.12189619 1.00144342
0.12191719 1.00144342
0.12193819 1.00144342
0.12195920 1.00144342
0.12198020 1.00144342
0.12200120 1.00144342
0.12202220 1.00144342
0.12204320 1.00144342
0.12206421 1.00144342
0.12208521 1.00144342
0.12210621 1.00144342
0.12212721 1.00144342
0.12214821 1.00144342
0.12216922 1.00144342
0.12219022 1.00144342
0.12221122 1.00144342
0.12223222 1.00144342
0.12225323 1.00144342
0.12227423 1.00144342
0.12229523 1.00144342
0.12231623 1.00144342
0.12233723 1.00144342
0.12235824 1.00144342
0.12237924 1.00144342
0.12240024 1.00144342
0.12242124 1.00144342
0.12244224 1.00144342
0.12246325 1.00144342
0.12248425 1.00144342
0.12250525 1.00144342
0.12252625 1.00144342
0.12254725 1.00144342
0.12256826 1.00144342
0.12258926 1.00144342
0.12261026 1.00144342
0.12263126 1.00144342
0.12265227 1.00144342
0.12267327 1.00144342
0.12269427 1.00144342
0.12271527 1.00144342
0.12273627 1.00144342
0.12275728 1.00144342
0.12277828 1.00144342
0.12279928 1.00144342
0.12282028 1.00144342
0.12284128 1.00144342
0.12286229 1.00144342
0.12288329 1.00144342
0.12290429 1.00144342
0.12292529 1.00144342
0.12294629 1.00144342
0.12296730 1.00144342
0.12298830 1.00144342
0.12300930 1.00144342
0.12303030 1.00144342
0.12305131 1.00144342
0.12307231 1.00144342
0.12309331 1.00144342
0.12311431 1.00144342
0.12313531 1.00144342
0.12315632 1.00144342
0.12317732 1.00144342
0.12319832 1.00144342
0.12321932 1.00144342
0.12324032 1.00144342
0.12326133 1.00144342
0.12328233 1.00144342
0.12330333 1.00144342
0.12332433 1.00144342
0.12334533 1.00144342
0.12336634 1.00144342
0.12338734 1.00144342
0.12340834 1.00144342
0.12342934 1.00144342
0.12345035 1.00144342
0.12347135 1.00144342
0.12349235 1.00144342
0.12351335 1.00144342
0.12353435 1.00144342
0.12355536 1.00144342
0.12357636 1.00144342
0.12359736 1.00144342
0.12361836 1.00144342
0.12363936 1.00144342
0.12366037 1.00144342
0.12368137 1.00144342
0.12370237 1.00144342
0.12372337 1.00144342
0.12374437 1.00144342
0.12376538 1.00144342
0.12378638 1.00144342
0.12380738 1.00144342
0.12382838 1.00144342
0.12384938 1.00144342
0.12387039 1.00144342
0.12389139 1.00144342
0.12391239 1.00144342
0.12393339 1.00144342
0.12395440 1.00144342
0.12397540 1.00144342
0.12399640 1.00144342
0.12401740 1.00144342
0.12403840 1.00144342
0.12405941 1.00144342
0.12408041 1.00144342
0.12410141 1.00144342
0.12412241 1.00144342
0.12414341 1.00144342
0.12416442 1.00144342
0.12418542 1.00144342
0.12420642 1.00144342
0.12422742 1.00144342
0.12424842 1.00144342
0.12426943 1.00144342
0.12429043 1.00144342
0.12431143 1.00144342
0.12433243 1.00144342
0.12435344 1.00144342
0.12437444 1.00144342
0.12439544 1.00144342
0.12441644 1.00144342
0.12443744 1.00144342
0.12445845 1.00144342
0.12447945 1.00144342
0.12450045 1.00144342
0.12452145 1.00144342
0.12454245 1.00144342
0.12456346 1.00144342
0.12458446 1.00144342
0.12460546 1.00144342
0.12462646 1.00144342
0.12464746 1.00144342
0.12466847 1.00144342
0.12468947 1.00144342
0.12471047 1.00144342
0.12473147 1.00144342
0.12475248 1.00144342
0.12477348 1.00144342
0.12479448 1.00144342
0.12481548 1.00144342
0.12483648 1.00144342
0.12485749 1.00144342
0.12487849 1.00144342
0.12489949 1.00144342
0.12492049 1.00144342
0.12494149 1.00144342
0.12496250 1.00144342
0.12498350 1.00144342
0.12500450 1.00144342
0.12502550 1.00144342
0.12504650 1.00144342
0.12506751 1.00144342
0.12508851 1.00144342
0.12510951 1.00144342
0.12513051 1.00144342
0.12515152 1.00144342
0.12517252 1.00144342
0.12519352 1.00144342
0.12521452 1.00144342
0.12523552 1.00144342
0.12525653 1.00144342
0.12527753 1.00144342
0.12529853 1.00144342
0.12531953 1.00144342
0.12534053 1.00144342
0.12536154 1.00144342
0.12538254 1.00144342
0.12540354 1.00144342
0.12542454 1.00144342
0.12544554 1.00144342
0.12546655 1.00144342
0.12548755 1.00144342
0.12550855 1.00144342
0.12552955 1.00144342
0.12555056 1.00144342
0.12557156 1.00144342
0.12559256 1.00144342
0.12561356 1.00144342
0.12563456 1.00144342
0.12565557 1.00144342
0.12567657 1.00144342
0.12569757 1.00144342
0.12571857 1.00144342
0.12573957 1.00144342
0.12576058 1.00144342
0.12578158 1.00144342
0.12580258 1.00144342
0.12582358 1.00144342
0.12584458 1.00144342
0.12586559 1.00144342
0.12588659 1.00144342
0.12590759 1.00144342
0.12592859 1.00144342
0.12594959 1.00144342
0.12597060 1.00144342
0.12599160 1.00144342
0.12601260 1.00144342
0.12603360 1.00144342
0.12605461 1.00144342
0.12607561 1.00144342
0.12609661 1.00144342
0.12611761 1.00144342
0.12613861 1.00144342
0.12615962 1.00144342
0.12618062 1.00144342
0.12620162 1.00144342
0.12622262 1.00144342
0.12624362 1.00144342
0.12626463 1.00144342
0.12628563 1.00144342
0.12630663 1.00144342
0.12632763 1.00144342
0.12634863 1.00144342
0.12636964 1.00144342
0.12639064 1.00144342
0.12641164 1.00144342
0.12643264 1.00144342
0.12645365 1.00144342
0.12647465 1.00144342
0.12649565 1.00144342
0.12651665 1.00144342
0.12653765 1.00144342
0.12655866 1.00144342
0.12657966 1.00144342
0.12660066 1.00144342
0.12662166 1.00144342
0.12664266 1.00144342
0.12666367 1.00144342
0.12668467 1.00144342
0.12670567 1.00144342
0.12672667 1.00144342
0.12674767 1.00144342
0.12676868 1.00144342
0.12678968 1.00144342
0.12681068 1.00144342
0.12683168 1.00144342
0.12685269 1.00144342
0.12687369 1.00144342
0.12689469 1.00144342
0.12691569 1.00144342
0.12693669 1.00144342
0.12695770 1.00144342
0.12697870 1.00144342
0.12699970 1.00144342
0.12702070 1.00144342
0.12704170 1.00144342
0.12706271 1.00144342
0.12708371 1.00144342
0.12710471 1.00144342
0.12712571 1.00144342
0.12714671 1.00144342
0.12716772 1.00144342
0.12718872 1.00144342
0.12720972 1.00144342
0.12723072 1.00144342
0.12725173 1.00144342
0.12727273 1.00144342
0.12729373 1.00144342
0.12731473 1.00144342
0.12733573 1.00144342
0.12735674 1.00144342
0.12737774 1.00144342
0.12739874 1.00144342
0.12741974 1.00144342
0.12744074 1.00144342
0.12746175 1.00144342
0.12748275 1.00144342
0.12750375 1.00144342
0.12752475 1.00144342
0.12754575 1.00144342
0.12756676 1.00144342
0.12758776 1.00144342
0.12760876 1.00144342
0.12762976 1.00144342
0.12765077 1.00144342
0.12767177 1.00144342
0.12769277 1.00144342
0.12771377 1.00144342
0.12773477 1.00144342
0.12775578 1.00144342
0.12777678 1.00144342
0.12779778 1.00144342
0.12781878 1.00144342
0.12783978 1.00144342
0.12786079 1.00144342
0.12788179 1.00144342
0.12790279 1.00144342
0.12792379 1.00144342
0.12794479 1.00144342
0.12796580 1.00144342
0.12798680 1.00144342
0.12800780 1.00144342
0.12802880 1.00144342
0.12804980 1.00144342
0.12807081 1.00144342
0.12809181 1.00144342
0.12811281 1.00144342
0.12813381 1.00144342
0.12815482 1.00144342
0.12817582 1.00144342
0.12819682 1.00144342
0.12821782 1.00144342
0.12823882 1.00144342
0.12825983 1.00144342
0.12828083 1.00144342
0.12830183 1.00144342
0.12832283 1.00144342
0.12834383 1.00144342
0.12836484 1.00144342
0.12838584 1.00144342
0.12840684 1.00144342
0.12842784 1.00144342
0.12844884 1.00144342
0.12846985 1.00144342
0.12849085 1.00144342
0.12851185 1.00144342
0.12853285 1.00144342
0.12855386 1.00144342
0.12857486 1.00144342
0.12859586 1.00144342
0.12861686 1.00144342
0.12863786 1.00144342
0.12865887 1.00144342
0.12867987 1.00144342
0.12870087 1.00144342
0.12872187 1.00144342
0.12874287 1.00144342
0.12876388 1.00144342
0.12878488 1.00144342
0.12880588 1.00144342
0.12882688 1.00144342
0.12884788 1.00144342
0.12886889 1.00144342
0.12888989 1.00144342
0.12891089 1.00144342
0.12893189 1.00144342
0.12895290 1.00144342
0.12897390 1.00144342
0.12899490 1.00144342
0.12901590 1.00144342
0.12903690 1.00144342
0.12905791 1.00144342
0.12907891 1.00144342
0.12909991 1.00144342
0.12912091 1.00144342
0.12914191 1.00144342
0.12916292 1.00144342
0.12918392 1.00144342
0.12920492 1.00144342
0.12922592 1.00144342
0.12924692 1.00144342
0.12926793 1.00144342
0.12928893 1.00144342
0.12930993 1.00144342
0.12933093 1.00144342
0.12935194 1.00144342
0.12937294 1.00144342
0.12939394 1.00144342
0.12941494 1.00144342
0.12943594 1.00144342
0.12945695 1.00144342
0.12947795 1.00144342
0.12949895 1.00144342
0.12951995 1.00144342
0.12954095 1.00144342
0.12956196 1.00144342
0.12958296 1.00144342
0.12960396 1.00144342
0.12962496 1.00144342
0.12964596 1.00144342
0.12966697 1.00144342
0.12968797 1.00144342
0.12970897 1.00144342
0.12972997 1.00144342
0.12975098 1.00144342
0.12977198 1.00144342
0.12979298 1.00144342
0.12981398 1.00144342
0.12983498 1.00144342
0.12985599 1.00144342
0.12987699 1.00144342
0.12989799 1.00144342
0.12991899 1.00144342
0.12993999 1.00144342
0.12996100 1.00144342
0.12998200 1.00144342
0.13000300 1.00144342
0.13002400 1.00144342
0.13004500 1.00144342
0.13006601 1.00144342
0.13008701 1.00144342
0.13010801 1.00144342
0.13012901 1.00144342
0.13015002 1.00144342
0.13017102 1.00144342
0.13019202 1.00144342
0.13021302 1.00144342
0.13023402 1.00144342
0.13025503 1.00144342
0.13027603 1.00144342
0.13029703 1.00144342
0.13031803 1.00144342
0.13033903 1.00144342
0.13036004 1.00144342
0.13038104 1.00144342
0.13040204 1.00144342
0.13042304 1.00144342
0.13044404 1.00144342
0.13046505 1.00144342
0.13048605 1.00144342
0.13050705 1.00144342
0.13052805 1.00144342
0.13054905 1.00144342
0.13057006 1.00144342
0.13059106 1.00144342
0.13061206 1.00144342
0.13063306 1.00144342
0.13065407 1.00144342
0.13067507 1.00144342
0.13069607 1.00144342
0.13071707 1.00144342
0.13073807 1.00144342
0.13075908 1.00144342
0.13078008 1.00144342
0.13080108 1.00144342
0.13082208 1.00144342
0.13084308 1.00144342
0.13086409 1.00144342
0.13088509 1.00144342
0.13090609 1.00144342
0.13092709 1.00144342
0.13094809 1.00144342
0.13096910 1.00144342
0.13099010 1.00144342
0.13101110 1.00144342
0.13103210 1.00144342
0.13105311 1.00144342
0.13107411 1.00144342
0.13109511 1.00144342
0.13111611 1.00144342
0.13113711 1.00144342
0.13115812 1.00144342
0.13117912 1.00144342
0.13120012 1.00144342
0.13122112 1.00144342
0.13124212 1.00144342
0.13126313 1.00144342
0.13128413 1.00144342
0.13130513 1.00144342
0.13132613 1.00144342
0.13134713 1.00144342
0.13136814 1.00144342
0.13138914 1.00144342
0.13141014 1.00144342
0.13143114 1.00144342
0.13145215 1.00144342
0.13147315 1.00144342
0.13149415 1.00144342
0.13151515 1.00144342
0.13153615 1.00144342
0.13155716 1.00144342
0.13157816 1.00144342
0.13159916 1.00144342
0.13162016 1.00144342
0.13164116 1.00144342
0.13166217 1.00144342
0.13168317 1.00144342
0.13170417 1.00144342
0.13172517 1.00144342
0.13174617 1.00144342
0.13176718 1.00144342
0.13178818 1.00144342
0.13180918 1.00144342
0.13183018 1.00144342
0.13185119 1.00144342
0.13187219 1.00144342
0.13189319 1.00144342
0.13191419 1.00144342
0.13193519 1.00144342
0.13195620 1.00144342
0.13197720 1.00144342
0.13199820 1.00144342
0.13201920 1.00144342
0.13204020 1.00144342
0.13206121 1.00144342
0.13208221 1.00144342
0.13210321 1.00144342
0.13212421 1.00144342
0.13214521 1.00144342
0.13216622 1.00144342
0.13218722 1.00144342
0.13220822 1.00144342
0.13222922 1.00144342
0.13225023 1.00144342
0.13227123 1.00144342
0.13229223 1.00144342
0.13231323 1.00144342
0.13233423 1.00144342
0.13235524 1.00144342
0.13237624 1.00144342
0.13239724 1.00144342
0.13241824 1.00144342
0.13243924 1.00144342
0.13246025 1.00144342
0.13248125 1.00144342
0.13250225 1.00144342
0.13252325 1.00144342
0.13254425 1.00144342
0.13256526 1.00144342
0.13258626 1.00144342
0.13260726 1.00144342
0.13262826 1.00144342
0.13264926 1.00144342
0.13267027 1.00144342
0.13269127 1.00144342
0.13271227 1.00144342
0.13273327 1.00144342
0.13275428 1.00144342
0.13277528 1.00144342
0.13279628 1.00144342
0.13281728 1.00144342
0.13283828 1.00144342
0.13285929 1.00144342
0.13288029 1.00144342
0.13290129 1.00144342
0.13292229 1.00144342
0.13294329 1.00144342
0.13296430 1.00144342
0.13298530 1.00144342
0.13300630 1.00144342
0.13302730 1.00144342
0.13304830 1.00144342
0.13306931 1.00144342
0.13309031 1.00144342
0.13311131 1.00144342
0.13313231 1.00144342
0.13315332 1.00144342
0.13317432 1.00144342
0.13319532 1.00144342
0.13321632 1.00144342
0.13323732 1.00144342
0.13325833 1.00144342
0.13327933 1.00144342
0.13330033 1.00144342
0.13332133 1.00144342
0.13334233 1.00144342
0.13336334 1.00144342
0.13338434 1.00144342
0.13340534 1.00144342
0.13342634 1.00144342
0.13344734 1.00144342
0.13346835 1.00144342
0.13348935 1.00144342
0.13351035 1.00144342
0.13353135 1.00144342
0.13355236 1.00144342
0.13357336 1.00144342
0.13359436 1.00144342
0.13361536 1.00144342
0.13363636 1.00144342
0.13365737 1.00144342
0.13367837 1.00144342
0.13369937 1.00144342
0.13372037 1.00144342
0.13374137 1.00144342
0.13376238 1.00144342
0.13378338 1.00144342
0.13380438 1.00144342
0.13382538 1.00144342
0.13384638 1.00144342
0.13386739 1.00144342
0.13388839 1.00144342
0.13390939 1.00144342
0.13393039 1.00144342
0.13395140 1.00144342
0.13397240 1.00144342
0.13399340 1.00144342
0.13401440 1.00144342
0.13403540 1.00144342
0.13405641 1.00144342
0.13407741 1.00144342
0.13409841 1.00144342
0.13411941 1.00144342
0.13414041 1.00144342
0.13416142 1.00144342
0.13418242 1.00144342
0.13420342 1.00144342
0.13422442 1.00144342
0.13424542 1.00144342
0.13426643 1.00144342
0.13428743 1.00144342
0.13430843 1.00144342
0.13432943 1.00144342
0.13435044 1.00144342
0.13437144 1.00144342
0.13439244 1.00144342
0.13441344 1.00144342
0.13443444 1.00144342
0.13445545 1.00144342
0.13447645 1.00144342
0.13449745 1.00144342
0.13451845 1.00144342
0.13453945 1.00144342
0.13456046 1.00144342
0.13458146 1.00144342
0.13460246 1.00144342
0.13462346 1.00144342
0.13464446 1.00144342
0.13466547 1.00144342
0.13468647 1.00144342
0.13470747 1.00144342
0.13472847 1.00144342
0.13474947 1.00144342
0.13477048 1.00144342
0.13479148 1.00144342
0.13481248 1.00144342
0.13483348 1.00144342
0.13485449 1.00144342
0.13487549 1.00144342
0.13489649 1.00144342
0.13491749 1.00144342
0.13493849 1.00144342
0.13495950 1.00144342
0.13498050 1.00144342
0.13500150 1.00144342
0.13502250 1.00144342
0.13504350 1.00144342
0.13506451 1.00144342
0.13508551 1.00144342
0.13510651 1.00144342
0.13512751 1.00144342
0.13514851 1.00144342
0.13516952 1.00144342
0.13519052 1.00144342
0.13521152 1.00144342
0.13523252 1.00144342
0.13525353 1.00144342
0.13527453 1.00144342
0.13529553 1.00144342
0.13531653 1.00144342
0.13533753 1.00144342
0.13535854 1.00144342
0.13537954 1.00144342
0.13540054 1.00144342
0.13542154 1.00144342
0.13544254 1.00144342
0.13546355 1.00144342
0.13548455 1.00144342
0.13550555 1.00144342
0.13552655 1.00144342
0.13554755 1.00144342
0.13556856 1.00144342
0.13558956 1.00144342
0.13561056 1.00144342
0.13563156 1.00144342
0.13565257 1.00144342
0.13567357 1.00144342
0.13569457 1.00144342
0.13571557 1.00144342
0.13573657 1.00144342
0.13575758 1.00144342
0.13577858 1.00144342
0.13579958 1.00144342
0.13582058 1.00144342
0.13584158 1.00144342
0.13586259 1.00144342
0.13588359 1.00144342
0.13590459 1.00144342
0.13592559 1.00144342
0.13594659 1.00144342
0.13596760 1.00144342
0.13598860 1.00144342
0.13600960 1.00144342
0.13603060 1.00144342
0.13605161 1.00144342
0.13607261 1.00144342
0.13609361 1.00144342
0.13611461 1.00144342
0.13613561 1.00144342
0.13615662 1.00144342
0.13617762 1.00144342
0.13619862 1.00144342
0.13621962 1.00144342
0.13624062 1.00144342
0.13626163 1.00144342
0.13628263 1.00144342
0.13630363 1.00144342
0.13632463 1.00144342
0.13634563 1.00144342
0.13636664 1.00144342
0.13638764 1.00144342
0.13640864 1.00144342
0.13642964 1.00144342
0.13645065 1.00144342
0.13647165 1.00144342
0.13649265 1.00144342
0.13651365 1.00144342
0.13653465 1.00144342
0.13655566 1.00144342
0.13657666 1.00144342
0.13659766 1.00144342
0.13661866 1.00144342
0.13663966 1.00144342
0.13666067 1.00144342
0.13668167 1.00144342
0.13670267 1.00144342
0.13672367 1.00144342
0.13674467 1.00144342
0.13676568 1.00144342
0.13678668 1.00144342
0.13680768 1.00144342
0.13682868 1.00144342
0.13684968 1.00144342
0.13687069 1.00144342
0.13689169 1.00144342
0.13691269 1.00144342
0.13693369 1.00144342
0.13695470 1.00144342
0.13697570 1.00144342
0.13699670 1.00144342
0.13701770 1.00144342
0.13703870 1.00144342
0.13705971 1.00144342
0.13708071 1.00144342
0.13710171 1.00144342
0.13712271 1.00144342
0.13714371 1.00144342
0.13716472 1.00144342
0.13718572 1.00144342
0.13720672 1.00144342
0.13722772 1.00144342
0.13724872 1.00144342
0.13726973 1.00144342
0.13729073 1.00144342
0.13731173 1.00144342
0.13733273 1.00144342
0.13735374 1.00144342
0.13737474 1.00144342
0.13739574 1.00144342
0.13741674 1.00144342
0.13743774 1.00144342
0.13745875 1.00144342
0.13747975 1.00144342
0.13750075 1.00144342
0.13752175 1.00144342
0.13754275 1.00144342
0.13756376 1.00144342
0.13758476 1.00144342
0.13760576 1.00144342
0.13762676 1.00144342
0.13764776 1.00144342
0.13766877 1.00144342
0.13768977 1.00144342
0.13771077 1.00144342
0.13773177 1.00144342
0.13775278 1.00144342
0.13777378 1.00144342
0.13779478 1.00144342
0.13781578 1.00144342
0.13783678 1.00144342
0.13785779 1.00144342
0.13787879 1.00144342
0.13789979 1.00144342
0.13792079 1.00144342
0.13794179 1.00144342
0.13796280 1.00144342
0.13798380 1.00144342
0.13800480 1.00144342
0.13802580 1.00144342
0.13804680 1.00144342
0.13806781 1.00144342
0.13808881 1.00144342
0.13810981 1.00144342
0.13813081 1.00144342
0.13815182 1.00144342
0.13817282 1.00144342
0.13819382 1.00144342
0.13821482 1.00144342
0.13823582 1.00144342
0.13825683 1.00144342
0.13827783 1.00144342
0.13829883 1.00144342
0.13831983 1.00144342
0.13834083 1.00144342
0.13836184 1.00144342
0.13838284 1.00144342
0.13840384 1.00144342
0.13842484 1.00144342
0.13844584 1.00144342
0.13846685 1.00144342
0.13848785 1.00144342
0.13850885 1.00144342
0.13852985 1.00144342
0.13855086 1.00144342
0.13857186 1.00144342
0.13859286 1.00144342
0.13861386 1.00144342
0.13863486 1.00144342
0.13865587 1.00144342
0.13867687 1.00144342
0.13869787 1.00144342
0.13871887 1.00144342
0.13873987 1.00144342
0.13876088 1.00144342
0.13878188 1.00144342
0.13880288 1.00144342
0.13882388 1.00144342
0.13884488 1.00144342
0.13886589 1.00144342
0.13888689 1.00144342
0.13890789 1.00144342
0.13892889 1.00144342
0.13894989 1.00144342
0.13897090 1.00144342
0.13899190 1.00144342
0.13901290 1.00144342
0.13903390 1.00144342
0.13905491 1.00144342
0.13907591 1.00144342
0.13909691 1.00144342
0.13911791 1.00144342
0.13913891 1.00144342
0.13915992 1.00144342
0.13918092 1.00144342
0.13920192 1.00144342
0.13922292 1.00144342
0.13924392 1.00144342
0.13926493 1.00144342
0.13928593 1.00144342
0.13930693 1.00144342
0.13932793 1.00144342
0.13934893 1.00144342
0.13936994 1.00144342
0.13939094 1.00144342
0.13941194 1.00144342
0.13943294 1.00144342
0.13945395 1.00144342
0.13947495 1.00144342
0.13949595 1.00144342
0.13951695 1.00144342
0.13953795 1.00144342
0.13955896 1.00144342
0.13957996 1.00144342
0.13960096 1.00144342
0.13962196 1.00144342
0.13964296 1.00144342
0.13966397 1.00144342
0.13968497 1.00144342
0.13970597 1.00144342
0.13972697 1.00144342
0.13974797 1.00144342
0.13976898 1.00144342
0.13978998 1.00144342
0.13981098 1.00144342
0.13983198 1.00144342
0.13985299 1.00144342
0.13987399 1.00144342
0.13989499 1.00144342
0.13991599 1.00144342
0.13993699 1.00144342
0.13995800 1.00144342
0.13997900 1.00144342
0.14000000 1.00144342
0.14002100 1.00144342
0.14004200 1.00144342
0.14006301 1.00144342
0.14008401 1.00144342
0.14010501 1.00144342
0.14012601 1.00144342
0.14014701 1.00144342
0.14016802 1.00144342
0.14018902 1.00144342
0.14021002 1.00144342
0.14023102 1.00144342
0.14025203 1.00144342
0.14027303 1.00144342
0.14029403 1.00144342
0.14031503 1.00144342
0.14033603 1.00144342
0.14035704 1.00144342
0.14037804 1.00144342
0.14039904 1.00144342
0.14042004 1.00144342
0.14044104 1.00144342
0.14046205 1.00144342
0.14048305 1.00144342
0.14050405 1.00144342
0.14052505 1.00144342
0.14054605 1.00144342
0.14056706 1.00144342
0.14058806 1.00144342
0.14060906 1.00144342
0.14063006 1.00144342
0.14065107 1.00144342
0.14067207 1.00144342
0.14069307 1.00144342
0.14071407 1.00144342
0.14073507 1.00144342
0.14075608 1.00144342
0.14077708 1.00144342
0.14079808 1.00144342
0.14081908 1.00144342
0.14084008 1.00144342
0.14086109 1.00144342
0.14088209 1.00144342
0.14090309 1.00144342
0.14092409 1.00144342
0.14094509 1.00144342
0.14096610 1.00144342
0.14098710 1.00144342
0.14100810 1.00144342
0.14102910 1.00144342
0.14105011 1.00144342
0.14107111 1.00144342
0.14109211 1.00144342
0.14111311 1.00144342
0.14113411 1.00144342
0.14115512 1.00144342
0.14117612 1.00144342
0.14119712 1.00144342
0.14121812 1.00144342
0.14123912 1.00144342
0.14126013 1.00144342
0.14128113 1.00144342
0.14130213 1.00144342
0.14132313 1.00144342
0.14134413 1.00144342
0.14136514 1.00144342
0.14138614 1.00144342
0.14140714 1.00144342
0.14142814 1.00144342
0.14144914 1.00144342
0.14147015 1.00144342
0.14149115 1.00144342
0.14151215 1.00144342
0.14153315 1.00144342
0.14155416 1.00144342
0.14157516 1.00144342
0.14159616 1.00144342
0.14161716 1.00144342
0.14163816 1.00144342
0.14165917 1.00144342
0.14168017 1.00144342
0.14170117 1.00144342
0.14172217 1.00144342
0.14174317 1.00144342
0.14176418 1.00144342
0.14178518 1.00144342
0.14180618 1.00144342
0.14182718 1.00144342
0.14184818 1.00144342
0.14186919 1.00144342
0.14189019 1.00144342
0.14191119 1.00144342
0.14193219 1.00144342
0.14195320 1.00144342
0.14197420 1.00144342
0.14199520 1.00144342
0.14201620 1.00144342
0.14203720 1.00144342
0.14205821 1.00144342
0.14207921 1.00144342
0.14210021 1.00144342
0.14212121 1.00144342
0.14214221 1.00144342
0.14216322 1.00144342
0.14218422 1.00144342
0.14220522 1.00144342
0.14222622 1.00144342
0.14224722 1.00144342
0.14226823 1.00144342
0.14228923 1.00144342
0.14231023 1.00144342
0.14233123 1.00144342
0.14235224 1.00144342
0.14237324 1.00144342
0.14239424 1.00144342
0.14241524 1.00144342
0.14243624 1.00144342
0.14245725 1.00144342
0.14247825 1.00144342
0.14249925 1.00144342
0.14252025 1.00144342
0.14254125 1.00144342
0.14256226 1.00144342
0.14258326 1.00144342
0.14260426 1.00144342
0.14262526 1.00144342
0.14264626 1.00144342
0.14266727 1.00144342
0.14268827 1.00144342
0.14270927 1.00144342
0.14273027 1.00144342
0.14275128 1.00144342
0.14277228 1.00144342
0.14279328 1.00144342
0.14281428 1.00144342
0.14283528 1.00144342
0.14285629 1.00144342
0.14287729 1.00144342
0.14289829 1.00144342
0.14291929 1.00144342
0.14294029 1.00144342
0.14296130 1.00144342
0.14298230 1.00144342
0.14300330 1.00144342
0.14302430 1.00144342
0.14304530 1.00144342
0.14306631 1.00144342
0.14308731 1.00144342
0.14310831 1.00144342
0.14312931 1.00144342
0.14315032 1.00144342
0.14317132 1.00144342
0.14319232 1.00144342
0.14321332 1.00144342
0.14323432 1.00144342
0.14325533 1.00144342
0.14327633 1.00144342
0.14329733 1.00144342
0.14331833 1.00144342
0.14333933 1.00144342
0.14336034 1.00144342
0.14338134 1.00144342
0.14340234 1.00144342
0.14342334 1.00144342
0.14344434 1.00144342
0.14346535 1.00144342
0.14348635 1.00144342
0.14350735 1.00144342
0.14352835 1.00144342
0.14354935 1.00144342
0.14357036 1.00144342
0.14359136 1.00144342
0.14361236 1.00144342
0.14363336 1.00144342
0.14365437 1.00144342
0.14367537 1.00144342
0.14369637 1.00144342
0.14371737 1.00144342
0.14373837 1.00144342
0.14375938 1.00144342
0.14378038 1.00144342
0.14380138 1.00144342
0.14382238 1.00144342
0.14384338 1.00144342
0.14386439 1.00144342
0.14388539 1.00144342
0.14390639 1.00144342
0.14392739 1.00144342
0.14394839 1.00144342
0.14396940 1.00144342
0.14399040 1.00144342
0.14401140 1.00144342
0.14403240 1.00144342
0.14405341 1.00144342
0.14407441 1.00144342
0.14409541 1.00144342
0.14411641 1.00144342
0.14413741 1.00144342
0.14415842 1.00144342
0.14417942 1.00144342
0.14420042 1.00144342
0.14422142 1.00144342
0.14424242 1.00144342
0.14426343 1.00144342
0.14428443 1.00144342
0.14430543 1.00144342
0.14432643 1.00144342
0.14434743 1.00144342
0.14436844 1.00144342
0.14438944 1.00144342
0.14441044 1.00144342
0.14443144 1.00144342
0.14445245 1.00144342
0.14447345 1.00144342
0.14449445 1.00144342
0.14451545 1.00144342
0.14453645 1.00144342
0.14455746 1.00144342
0.14457846 1.00144342
0.14459946 1.00144342
0.14462046 1.00144342
0.14464146 1.00144342
0.14466247 1.00144342
0.14468347 1.00144342
0.14470447 1.00144342
0.14472547 1.00144342
0.14474647 1.00144342
0.14476748 1.00144342
0.14478848 1.00144342
0.14480948 1.00144342
0.14483048 1.00144342
0.14485149 1.00144342
0.14487249 1.00144342
0.14489349 1.00144342
0.14491449 1.00144342
0.14493549 1.00144342
0.14495650 1.00144342
0.14497750 1.00144342
0.14499850 1.00144342
0.14501950 1.00144342
0.14504050 1.00144342
0.14506151 1.00144342
0.14508251 1.00144342
0.14510351 1.00144342
0.14512451 1.00144342
0.14514551 1.00144342
0.14516652 1.00144342
0.14518752 1.00144342
0.14520852 1.00144342
0.14522952 1.00144342
0.14525053 1.00144342
0.14527153 1.00144342
0.14529253 1.00144342
0.14531353 1.00144342
0.14533453 1.00144342
0.14535554 1.00144342
0.14537654 1.00144342
0.14539754 1.00144342
0.14541854 1.00144342
0.14543954 1.00144342
0.14546055 1.00144342
0.14548155 1.00144342
0.14550255 1.00144342
0.14552355 1.00144342
0.14554455 1.00144342
0.14556556 1.00144342
0.14558656 1.00144342
0.14560756 1.00144342
0.14562856 1.00144342
0.14564956 1.00144342
0.14567057 1.00144342
0.14569157 1.00144342
0.14571257 1.00144342
0.14573357 1.00144342
0.14575458 1.00144342
0.14577558 1.00144342
0.14579658 1.00144342
0.14581758 1.00144342
0.14583858 1.00144342
0.14585959 1.00144342
0.14588059 1.00144342
0.14590159 1.00144342
0.14592259 1.00144342
0.14594359 1.00144342
0.14596460 1.00144342
0.14598560 1.00144342
0.14600660 1.00144342
0.14602760 1.00144342
0.14604860 1.00144342
0.14606961 1.00144342
0.14609061 1.00144342
0.14611161 1.00144342
0.14613261 1.00144342
0.14615362 1.00144342
0.14617462 1.00144342
0.14619562 1.00144342
0.14621662 1.00144342
0.14623762 1.00144342
0.14625863 1.00144342
0.14627963 1.00144342
0.14630063 1.00144342
0.14632163 1.00144342
0.14634263 1.00144342
0.14636364 1.00144342
0.14638464 1.00144342
0.14640564 1.00144342
0.14642664 1.00144342
0.14644764 1.00144342
0.14646865 1.00144342
0.14648965 1.00144342
0.14651065 1.00144342
0.14653165 1.00144342
0.14655266 1.00144342
0.14657366 1.00144342
0.14659466 1.00144342
0.14661566 1.00144342
0.14663666 1.00144342
0.14665767 1.00144342
0.14667867 1.00144342
0.14669967 1.00144342
0.14672067 1.00144342
0.14674167 1.00144342
0.14676268 1.00144342
0.14678368 1.00144342
0.14680468 1.00144342
0.14682568 1.00144342
0.14684668 1.00144342
0.14686769 1.00144342
0.14688869 1.00144342
0.14690969 1.00144342
0.14693069 1.00144342
0.14695170 1.00144342
0.14697270 1.00144342
0.14699370 1.00144342
0.14701470 1.00144342
0.14703570 1.00144342
0.14705671 1.00144342
0.14707771 1.00144342
0.14709871 1.00144342
0.14711971 1.00144342
0.14714071 1.00144342
0.14716172 1.00144342
0.14718272 1.00144342
0.14720372 1.00144342
0.14722472 1.00144342
0.14724572 1.00144342
0.14726673 1.00144342
0.14728773 1.00144342
0.14730873 1.00144342
0.14732973 1.00144342
0.14735074 1.00144342
0.14737174 1.00144342
0.14739274 1.00144342
0.14741374 1.00144342
0.14743474 1.00144342
0.14745575 1.00144342
0.14747675 1.00144342
0.14749775 1.00144342
0.14751875 1.00144342
0.14753975 1.00144342
0.14756076 1.00144342
0.14758176 1.00144342
0.14760276 1.00144342
0.14762376 1.00144342
0.14764476 1.00144342
0.14766577 1.00144342
0.14768677 1.00144342
0.14770777 1.00144342
0.14772877 1.00144342
0.14774977 1.00144342
0.14777078 1.00144342
0.14779178 1.00144342
0.14781278 1.00144342
0.14783378 1.00144342
0.14785479 1.00144342
0.14787579 1.00144342
0.14789679 1.00144342
0.14791779 1.00144342
0.14793879 1.00144342
0.14795980 1.00144342
0.14798080 1.00144342
0.14800180 1.00144342
0.14802280 1.00144342
0.14804380 1.00144342
0.14806481 1.00144342
0.14808581 1.00144342
0.14810681 1.00144342
0.14812781 1.00144342
0.14814881 1.00144342
0.14816982 1.00144342
0.14819082 1.00144342
0.14821182 1.00144342
0.14823282 1.00144342
0.14825383 1.00144342
0.14827483 1.00144342
0.14829583 1.00144342
0.14831683 1.00144342
0.14833783 1.00144342
0.14835884 1.00144342
0.14837984 1.00144342
0.14840084 1.00144342
0.14842184 1.00144342
0.14844284 1.00144342
0.14846385 1.00144342
0.14848485 1.00144342
0.14850585 1.00144342
0.14852685 1.00144342
0.14854785 1.00144342
0.14856886 1.00144342
0.14858986 1.00144342
0.14861086 1.00144342
0.14863186 1.00144342
0.14865287 1.00144342
0.14867387 1.00144342
0.14869487 1.00144342
0.14871587 1.00144342
0.14873687 1.00144342
0.14875788 1.00144342
0.14877888 1.00144342
0.14879988 1.00144342
0.14882088 1.00144342
0.14884188 1.00144342
0.14886289 1.00144342
0.14888389 1.00144342
0.14890489 1.00144342
0.14892589 1.00144342
0.14894689 1.00144342
0.14896790 1.00144342
0.14898890 1.00144342
0.14900990 1.00144342
0.14903090 1.00144342
0.14905191 1.00144342
0.14907291 1.00144342
0.14909391 1.00144342
0.14911491 1.00144342
0.14913591 1.00144342
0.14915692 1.00144342
0.14917792 1.00144342
0.14919892 1.00144342
0.14921992 1.00144342
0.14924092 1.00144342
0.14926193 1.00144342
0.14928293 1.00144342
0.14930393 1.00144342
0.14932493 1.00144342
0.14934593 1.00144342
0.14936694 1.00144342
0.14938794 1.00144342
0.14940894 1.00144342
0.14942994 1.00144342
0.14945095 1.00144342
0.14947195 1.00144342
0.14949295 1.00144342
0.14951395 1.00144342
0.14953495 1.00144342
0.14955596 1.00144342
0.14957696 1.00144342
0.14959796 1.00144342
0.14961896 1.00144342
0.14963996 1.00144342
0.14966097 1.00144342
0.14968197 1.00144342
0.14970297 1.00144342
0.14972397 1.00144342
0.14974497 1.00144342
0.14976598 1.00144342
0.14978698 1.00144342
0.14980798 1.00144342
0.14982898 1.00144342
0.14984998 1.00144342
0.14987099 1.00144342
0.14989199 1.00144342
0.14991299 1.00144342
0.14993399 1.00144342
0.14995500 1.00144342
0.14997600 1.00144342
0.14999700 1.00144342
0.15001800 1.00144342
0.15003900 1.00144342
0.15006001 1.00144342
0.15008101 1.00144342
0.15010201 1.00144342
0.15012301 1.00144342
0.15014401 1.00144342
0.15016502 1.00144342
0.15018602 1.00144342
0.15020702 1.00144342
0.15022802 1.00144342
0.15024902 1.00144342
0.15027003 1.00144342
0.15029103 1.00144342
0.15031203 1.00144342
0.15033303 1.00144342
0.15035404 1.00144342
0.15037504 1.00144342
0.15039604 1.00144342
0.15041704 1.00144342
0.15043804 1.00144342
0.15045905 1.00144342
0.15048005 1.00144342
0.15050105 1.00144342
0.15052205 1.00144342
0.15054305 1.00144342
0.15056406 1.00144342
0.15058506 1.00144342
0.15060606 1.00144342
0.15062706 1.00144342
0.15064806 1.00144342
0.15066907 1.00144342
0.15069007 1.00144342
0.15071107 1.00144342
0.15073207 1.00144342
0.15075308 1.00144342
0.15077408 1.00144342
0.15079508 1.00144342
0.15081608 1.00144342
0.15083708 1.00144342
0.15085809 1.00144342
0.15087909 1.00144342
0.15090009 1.00144342
0.15092109 1.00144342
0.15094209 1.00144342
0.15096310 1.00144342
0.15098410 1.00144342
0.15100510 1.00144342
0.15102610 1.00144342
0.15104710 1.00144342
0.15106811 1.00144342
0.15108911 1.00144342
0.15111011 1.00144342
0.15113111 1.00144342
0.15115212 1.00144342
0.15117312 1.00144342
0.15119412 1.00144342
0.15121512 1.00144342
0.15123612 1.00144342
0.15125713 1.00144342
0.15127813 1.00144342
0.15129913 1.00144342
0.15132013 1.00144342
0.15134113 1.00144342
0.15136214 1.00144342
0.15138314 1.00144342
0.15140414 1.00144342
0.15142514 1.00144342
0.15144614 1.00144342
0.15146715 1.00144342
0.15148815 1.00144342
0.15150915 1.00144342
0.15153015 1.00144342
0.15155116 1.00144342
0.15157216 1.00144342
0.15159316 1.00144342
0.15161416 1.00144342
0.15163516 1.00144342
0.15165617 1.00144342
0.15167717 1.00144342
0.15169817 1.00144342
0.15171917 1.00144342
0.15174017 1.00144342
0.15176118 1.00144342
0.15178218 1.00144342
0.15180318 1.00144342
0.15182418 1.00144342
0.15184518 1.00144342
0.15186619 1.00144342
0.15188719 1.00144342
0.15190819 1.00144342
0.15192919 1.00144342
0.15195020 1.00144342
0.15197120 1.00144342
0.15199220 1.00144342
0.15201320 1.00144342
0.15203420 1.00144342
0.15205521 1.00144342
0.15207621 1.00144342
0.15209721 1.00144342
0.15211821 1.00144342
0.15213921 1.00144342
0.15216022 1.00144342
0.15218122 1.00144342
0.15220222 1.00144342
0.15222322 1.00144342
0.15224422 1.00144342
0.15226523 1.00144342
0.15228623 1.00144342
0.15230723 1.00144342
0.15232823 1.00144342
0.15234923 1.00144342
0.15237024 1.00144342
0.15239124 1.00144342
0.15241224 1.00144342
0.15243324 1.00144342
0.15245425 1.00144342
0.15247525 1.00144342
0.15249625 1.00144342
0.15251725 1.00144342
0.15253825 1.00144342
0.15255926 1.00144342
0.15258026 1.00144342
0.15260126 1.00144342
0.15262226 1.00144342
0.15264326 1.00144342
0.15266427 1.00144342
0.15268527 1.00144342
0.15270627 1.00144342
0.15272727 1.00144342
0.15274827 1.00144342
0.15276928 1.00144342
0.15279028 1.00144342
0.15281128 1.00144342
0.15283228 1.00144342
0.15285329 1.00144342
0.15287429 1.00144342
0.15289529 1.00144342
0.15291629 1.00144342
0.15293729 1.00144342
0.15295830 1.00144342
0.15297930 1.00144342
0.15300030 1.00144342
0.15302130 1.00144342
0.15304230 1.00144342
0.15306331 1.00144342
0.15308431 1.00144342
0.15310531 1.00144342
0.15312631 1.00144342
0.15314731 1.00144342
0.15316832 1.00144342
0.15318932 1.00144342
0.15321032 1.00144342
0.15323132 1.00144342
0.15325233 1.00144342
0.15327333 1.00144342
0.15329433 1.00144342
0.15331533 1.00144342
0.15333633 1.00144342
0.15335734 1.00144342
0.15337834 1.00144342
0.15339934 1.00144342
0.15342034 1.00144342
0.15344134 1.00144342
0.15346235 1.00144342
0.15348335 1.00144342
0.15350435 1.00144342
0.15352535 1.00144342
0.15354635 1.00144342
0.15356736 1.00144342
0.15358836 1.00144342
0.15360936 1.00144342
0.15363036 1.00144342
0.15365137 1.00144342
0.15367237 1.00144342
0.15369337 1.00144342
0.15371437 1.00144342
0.15373537 1.00144342
0.15375638 1.00144342
0.15377738 1.00144342
0.15379838 1.00144342
0.15381938 1.00144342
0.15384038 1.00144342
0.15386139 1.00144342
0.15388239 1.00144342
0.15390339 1.00144342
0.15392439 1.00144342
0.15394539 1.00144342
0.15396640 1.00144342
0.15398740 1.00144342
0.15400840 1.00144342
0.15402940 1.00144342
0.15405041 1.00144342
0.15407141 1.00144342
0.15409241 1.00144342
0.15411341 1.00144342
0.15413441 1.00144342
0.15415542 1.00144342
0.15417642 1.00144342
0.15419742 1.00144342
0.15421842 1.00144342
0.15423942 1.00144342
0.15426043 1.00144342
0.15428143 1.00144342
0.15430243 1.00144342
0.15432343 1.00144342
0.15434443 1.00144342
0.15436544 1.00144342
0.15438644 1.00144342
0.15440744 1.00144342
0.15442844 1.00144342
0.15444944 1.00144342
0.15447045 1.00144342
0.15449145 1.00144342
0.15451245 1.00144342
0.15453345 1.00144342
0.15455446 1.00144342
0.15457546 1.00144342
0.15459646 1.00144342
0.15461746 1.00144342
0.15463846 1.00144342
0.15465947 1.00144342
0.15468047 1.00144342
0.15470147 1.00144342
0.15472247 1.00144342
0.15474347 1.00144342
0.15476448 1.00144342
0.15478548 1.00144342
0.15480648 1.00144342
0.15482748 1.00144342
0.15484848 1.00144342
0.15486949 1.00144342
0.15489049 1.00144342
0.15491149 1.00144342
0.15493249 1.00144342
0.15495350 1.00144342
0.15497450 1.00144342
0.15499550 1.00144342
0.15501650 1.00144342
0.15503750 1.00144342
0.15505851 1.00144342
0.15507951 1.00144342
0.15510051 1.00144342
0.15512151 1.00144342
0.15514251 1.00144342
0.15516352 1.00144342
0.15518452 1.00144342
0.15520552 1.00144342
0.15522652 1.00144342
0.15524752 1.00144342
0.15526853 1.00144342
0.15528953 1.00144342
0.15531053 1.00144342
0.15533153 1.00144342
0.15535254 1.00144342
0.15537354 1.00144342
0.15539454 1.00144342
0.15541554 1.00144342
0.15543654 1.00144342
0.15545755 1.00144342
0.15547855 1.00144342
0.15549955 1.00144342
0.15552055 1.00144342
0.15554155 1.00144342
0.15556256 1.00144342
0.15558356 1.00144342
0.15560456 1.00144342
0.15562556 1.00144342
0.15564656 1.00144342
0.15566757 1.00144342
0.15568857 1.00144342
0.15570957 1.00144342
0.15573057 1.00144342
0.15575158 1.00144342
0.15577258 1.00144342
0.15579358 1.00144342
0.15581458 1.00144342
0.15583558 1.00144342
0.15585659 1.00144342
0.15587759 1.00144342
0.15589859 1.00144342
0.15591959 1.00144342
0.15594059 1.00144342
0.15596160 1.00144342
0.15598260 1.00144342
0.15600360 1.00144342
0.15602460 1.00144342
0.15604560 1.00144342
0.15606661 1.00144342
0.15608761 1.00144342
0.15610861 1.00144342
0.15612961 1.00144342
0.15615062 1.00144342
0.15617162 1.00144342
0.15619262 1.00144342
0.15621362 1.00144342
0.15623462 1.00144342
0.15625563 1.00144342
0.15627663 1.00144342
0.15629763 1.00144342
0.15631863 1.00144342
0.15633963 1.00144342
0.15636064 1.00144342
0.15638164 1.00144342
0.15640264 1.00144342
0.15642364 1.00144342
0.15644464 1.00144342
0.15646565 1.00144342
0.15648665 1.00144342
0.15650765 1.00144342
0.15652865 1.00144342
0.15654965 1.00144342
0.15657066 1.00144342
0.15659166 1.00144342
0.15661266 1.00144342
0.15663366 1.00144342
0.15665467 1.00144342
0.15667567 1.00144342
0.15669667 1.00144342
0.15671767 1.00144342
0.15673867 1.00144342
0.15675968 1.00144342
0.15678068 1.00144342
0.15680168 1.00144342
0.15682268 1.00144342
0.15684368 1.00144342
0.15686469 1.00144342
0.15688569 1.00144342
0.15690669 1.00144342
0.15692769 1.00144342
0.15694869 1.00144342
0.15696970 1.00144342
0.15699070 1.00144342
0.15701170 1.00144342
0.15703270 1.00144342
0.15705371 1.00144342
0.15707471 1.00144342
0.15709571 1.00144342
0.15711671 1.00144342
0.15713771 1.00144342
0.15715872 1.00144342
0.15717972 1.00144342
0.15720072 1.00144342
0.15722172 1.00144342
0.15724272 1.00144342
0.15726373 1.00144342
0.15728473 1.00144342
0.15730573 1.00144342
0.15732673 1.00144342
0.15734773 1.00144342
0.15736874 1.00144342
0.15738974 1.00144342
0.15741074 1.00144342
0.15743174 1.00144342
0.15745275 1.00144342
0.15747375 1.00144342
0.15749475 1.00144342
0.15751575 1.00144342
0.15753675 1.00144342
0.15755776 1.00144342
0.15757876 1.00144342
0.15759976 1.00144342
0.15762076 1.00144342
0.15764176 1.00144342
0.15766277 1.00144342
0.15768377 1.00144342
0.15770477 1.00144342
0.15772577 1.00144342
0.15774677 1.00144342
0.15776778 1.00144342
0.15778878 1.00144342
0.15780978 1.00144342
0.15783078 1.00144342
0.15785179 1.00144342
0.15787279 1.00144342
0.15789379 1.00144342
0.15791479 1.00144342
0.15793579 1.00144342
0.15795680 1.00144342
0.15797780 1.00144342
0.15799880 1.00144342
0.15801980 1.00144342
0.15804080 1.00144342
0.15806181 1.00144342
0.15808281 1.00144342
0.15810381 1.00144342
0.15812481 1.00144342
0.15814581 1.00144342
0.15816682 1.00144342
0.15818782 1.00144342
0.15820882 1.00144342
0.15822982 1.00144342
0.15825083 1.00144342
0.15827183 1.00144342
0.15829283 1.00144342
0.15831383 1.00144342
0.15833483 1.00144342
0.15835584 1.00144342
0.15837684 1.00144342
0.15839784 1.00144342
0.15841884 1.00144342
0.15843984 1.00144342
0.15846085 1.00144342
0.15848185 1.00144342
0.15850285 1.00144342
0.15852385 1.00144342
0.15854485 1.00144342
0.15856586 1.00144342
0.15858686 1.00144342
0.15860786 1.00144342
0.15862886 1.00144342
0.15864986 1.00144342
0.15867087 1.00144342
0.15869187 1.00144342
0.15871287 1.00144342
0.15873387 1.00144342
0.15875488 1.00144342
0.15877588 1.00144342
0.15879688 1.00144342
0.15881788 1.00144342
0.15883888 1.00144342
0.15885989 1.00144342
0.15888089 1.00144342
0.15890189 1.00144342
0.15892289 1.00144342
0.15894389 1.00144342
0.15896490 1.00144342
0.15898590 1.00144342
0.15900690 1.00144342
0.15902790 1.00144342
0.15904890 1.00144342
0.15906991 1.00144342
0.15909091 1.00144342
0.15911191 1.00144342
0.15913291 1.00144342
0.15915392 1.00144342
0.15917492 1.00144342
0.15919592 1.00144342
0.15921692 1.00144342
0.15923792 1.00144342
0.15925893 1.00144342
0.15927993 1.00144342
0.15930093 1.00144342
0.15932193 1.00144342
0.15934293 1.00144342
0.15936394 1.00144342
0.15938494 1.00144342
0.15940594 1.00144342
0.15942694 1.00144342
0.15944794 1.00144342
0.15946895 1.00144342
0.15948995 1.00144342
0.15951095 1.00144342
0.15953195 1.00144342
0.15955296 1.00144342
0.15957396 1.00144342
0.15959496 1.00144342
0.15961596 1.00144342
0.15963696 1.00144342
0.15965797 1.00144342
0.15967897 1.00144342
0.15969997 1.00144342
0.15972097 1.00144342
0.15974197 1.00144342
0.15976298 1.00144342
0.15978398 1.00144342
0.15980498 1.00144342
0.15982598 1.00144342
0.15984698 1.00144342
0.15986799 1.00144342
0.15988899 1.00144342
0.15990999 1.00144342
0.15993099 1.00144342
0.15995200 1.00144342
0.15997300 1.00144342
0.15999400 1.00144342
0.16001500 1.00144342
0.16003600 1.00144342
0.16005701 1.00144342
0.16007801 1.00144342
0.16009901 1.00144342
0.16012001 1.00144342
0.16014101 1.00144342
0.16016202 1.00144342
0.16018302 1.00144342
0.16020402 1.00144342
0.16022502 1.00144342
0.16024602 1.00144342
0.16026703 1.00144342
0.16028803 1.00144342
0.16030903 1.00144342
0.16033003 1.00144342
0.16035104 1.00144342
0.16037204 1.00144342
0.16039304 1.00144342
0.16041404 1.00144342
0.16043504 1.00144342
0.16045605 1.00144342
0.16047705 1.00144342
0.16049805 1.00144342
0.16051905 1.00144342
0.16054005 1.00144342
0.16056106 1.00144342
0.16058206 1.00144342
0.16060306 1.00144342
0.16062406 1.00144342
0.16064506 1.00144342
0.16066607 1.00144342
0.16068707 1.00144342
0.16070807 1.00144342
0.16072907 1.00144342
0.16075008 1.00144342
0.16077108 1.00144342
0.16079208 1.00144342
0.16081308 1.00144342
0.16083408 1.00144342
0.16085509 1.00144342
0.16087609 1.00144342
0.16089709 1.00144342
0.16091809 1.00144342
0.16093909 1.00144342
0.16096010 1.00144342
0.16098110 1.00144342
0.16100210 1.00144342
0.16102310 1.00144342
0.16104410 1.00144342
0.16106511 1.00144342
0.16108611 1.00144342
0.16110711 1.00144342
0.16112811 1.00144342
0.16114911 1.00144342
0.16117012 1.00144342
0.16119112 1.00144342
0.16121212 1.00144342
0.16123312 1.00144342
0.16125413 1.00144342
0.16127513 1.00144342
0.16129613 1.00144342
0.16131713 1.00144342
0.16133813 1.00144342
0.16135914 1.00144342
0.16138014 1.00144342
0.16140114 1.00144342
0.16142214 1.00144342
0.16144314 1.00144342
0.16146415 1.00144342
0.16148515 1.00144342
0.16150615 1.00144342
0.16152715 1.00144342
0.16154815 1.00144342
0.16156916 1.00144342
0.16159016 1.00144342
0.16161116 1.00144342
0.16163216 1.00144342
0.16165317 1.00144342
0.16167417 1.00144342
0.16169517 1.00144342
0.16171617 1.00144342
0.16173717 1.00144342
0.16175818 1.00144342
0.16177918 1.00144342
0.16180018 1.00144342
0.16182118 1.00144342
0.16184218 1.00144342
0.16186319 1.00144342
0.16188419 1.00144342
0.16190519 1.00144342
0.16192619 1.00144342
0.16194719 1.00144342
0.16196820 1.00144342
0.16198920 1.00144342
0.16201020 1.00144342
0.16203120 1.00144342
0.16205221 1.00144342
0.16207321 1.00144342
0.16209421 1.00144342
0.16211521 1.00144342
0.16213621 1.00144342
0.16215722 1.00144342
0.16217822 1.00144342
0.16219922 1.00144342
0.16222022 1.00144342
0.16224122 1.00144342
0.16226223 1.00144342
0.16228323 1.00144342
0.16230423 1.00144342
0.16232523 1.00144342
0.16234623 1.00144342
0.16236724 1.00144342
0.16238824 1.00144342
0.16240924 1.00144342
0.16243024 1.00144342
0.16245125 1.00144342
0.16247225 1.00144342
0.16249325 1.00144342
0.16251425 1.00144342
0.16253525 1.00144342
0.16255626 1.00144342
0.16257726 1.00144342
0.16259826 1.00144342
0.16261926 1.00144342
0.16264026 1.00144342
0.16266127 1.00144342
0.16268227 1.00144342
0.16270327 1.00144342
0.16272427 1.00144342
0.16274527 1.00144342
0.16276628 1.00144342
0.16278728 1.00144342
0.16280828 1.00144342
0.16282928 1.00144342
0.16285029 1.00144342
0.16287129 1.00144342
0.16289229 1.00144342
0.16291329 1.00144342
0.16293429 1.00144342
0.16295530 1.00144342
0.16297630 1.00144342
0.16299730 1.00144342
0.16301830 1.00144342
0.16303930 1.00144342
0.16306031 1.00144342
0.16308131 1.00144342
0.16310231 1.00144342
0.16312331 1.00144342
0.16314431 1.00144342
0.16316532 1.00144342
0.16318632 1.00144342
0.16320732 1.00144342
0.16322832 1.00144342
0.16324932 1.00144342
0.16327033 1.00144342
0.16329133 1.00144342
0.16331233 1.00144342
0.16333333 1.00144342
0.16335434 1.00144342
0.16337534 1.00144342
0.16339634 1.00144342
0.16341734 1.00144342
0.16343834 1.00144342
0.16345935 1.00144342
0.16348035 1.00144342
0.16350135 1.00144342
0.16352235 1.00144342
0.16354335 1.00144342
0.16356436 1.00144342
0.16358536 1.00144342
0.16360636 1.00144342
0.16362736 1.00144342
0.16364836 1.00144342
0.16366937 1.00144342
0.16369037 1.00144342
0.16371137 1.00144342
0.16373237 1.00144342
0.16375338 1.00144342
0.16377438 1.00144342
0.16379538 1.00144342
0.16381638 1.00144342
0.16383738 1.00144342
0.16385839 1.00144342
0.16387939 1.00144342
0.16390039 1.00144342
0.16392139 1.00144342
0.16394239 1.00144342
0.16396340 1.00144342
0.16398440 1.00144342
0.16400540 1.00144342
0.16402640 1.00144342
0.16404740 1.00144342
0.16406841 1.00144342
0.16408941 1.00144342
0.16411041 1.00144342
0.16413141 1.00144342
0.16415242 1.00144342
0.16417342 1.00144342
0.16419442 1.00144342
0.16421542 1.00144342
0.16423642 1.00144342
0.16425743 1.00144342
0.16427843 1.00144342
0.16429943 1.00144342
0.16432043 1.00144342
0.16434143 1.00144342
0.16436244 1.00144342
0.16438344 1.00144342
0.16440444 1.00144342
0.16442544 1.00144342
0.16444644 1.00144342
0.16446745 1.00144342
0.16448845 1.00144342
0.16450945 1.00144342
0.16453045 1.00144342
0.16455146 1.00144342
0.16457246 1.00144342
0.16459346 1.00144342
0.16461446 1.00144342
0.16463546 1.00144342
0.16465647 1.00144342
0.16467747 1.00144342
0.16469847 1.00144342
0.16471947 1.00144342
0.16474047 1.00144342
0.16476148 1.00144342
0.16478248 1.00144342
0.16480348 1.00144342
0.16482448 1.00144342
0.16484548 1.00144342
0.16486649 1.00144342
0.16488749 1.00144342
0.16490849 1.00144342
0.16492949 1.00144342
0.16495050 1.00144342
0.16497150 1.00144342
0.16499250 1.00144342
0.16501350 1.00144342
0.16503450 1.00144342
0.16505551 1.00144342
0.16507651 1.00144342
0.16509751 1.00144342
0.16511851 1.00144342
0.16513951 1.00144342
0.16516052 1.00144342
0.16518152 1.00144342
0.16520252 1.00144342
0.16522352 1.00144342
0.16524452 1.00144342
0.16526553 1.00144342
0.16528653 1.00144342
0.16530753 1.00144342
0.16532853 1.00144342
0.16534953 1.00144342
0.16537054 1.00144342
0.16539154 1.00144342
0.16541254 1.00144342
0.16543354 1.00144342
0.16545455 1.00144342
0.16547555 1.00144342
0.16549655 1.00144342
0.16551755 1.00144342
0.16553855 1.00144342
0.16555956 1.00144342
0.16558056 1.00144342
0.16560156 1.00144342
0.16562256 1.00144342
0.16564356 1.00144342
0.16566457 1.00144342
0.16568557 1.00144342
0.16570657 1.00144342
0.16572757 1.00144342
0.16574857 1.00144342
0.16576958 1.00144342
0.16579058 1.00144342
0.16581158 1.00144342
0.16583258 1.00144342
0.16585359 1.00144342
0.16587459 1.00144342
0.16589559 1.00144342
0.16591659 1.00144342
0.16593759 1.00144342
0.16595860 1.00144342
0.16597960 1.00144342
0.16600060 1.00144342
0.16602160 1.00144342
0.16604260 1.00144342
0.16606361 1.00144342
0.16608461 1.00144342
0.16610561 1.00144342
0.16612661 1.00144342
0.16614761 1.00144342
0.16616862 1.00144342
0.16618962 1.00144342
0.16621062 1.00144342
0.16623162 1.00144342
0.16625263 1.00144342
0.16627363 1.00144342
0.16629463 1.00144342
0.16631563 1.00144342
0.16633663 1.00144342
0.16635764 1.00144342
0.16637864 1.00144342
0.16639964 1.00144342
0.16642064 1.00144342
0.16644164 1.00144342
0.16646265 1.00144342
0.16648365 1.00144342
0.16650465 1.00144342
0.16652565 1.00144342
0.16654665 1.00144342
0.16656766 1.00144342
0.16658866 1.00144342
0.16660966 1.00144342
0.16663066 1.00144342
0.16665167 1.00144342
0.16667267 1.00144342
0.16669367 1.00144342
0.16671467 1.00144342
0.16673567 1.00144342
0.16675668 1.00144342
0.16677768 1.00144342
0.16679868 1.00144342
0.16681968 1.00144342
0.16684068 1.00144342
0.16686169 1.00144342
0.16688269 1.00144342
0.16690369 1.00144342
0.16692469 1.00144342
0.16694569 1.00144342
0.16696670 1.00144342
0.16698770 1.00144342
0.16700870 1.00144342
0.16702970 1.00144342
0.16705071 1.00144342
0.16707171 1.00144342
0.16709271 1.00144342
0.16711371 1.00144342
0.16713471 1.00144342
0.16715572 1.00144342
0.16717672 1.00144342
0.16719772 1.00144342
0.16721872 1.00144342
0.16723972 1.00144342
0.16726073 1.00144342
0.16728173 1.00144342
0.16730273 1.00144342
0.16732373 1.00144342
0.16734473 1.00144342
0.16736574 1.00144342
0.16738674 1.00144342
0.16740774 1.00144342
0.16742874 1.00144342
0.16744974 1.00144342
0.16747075 1.00144342
0.16749175 1.00144342
0.16751275 1.00144342
0.16753375 1.00144342
0.16755476 1.00144342
0.16757576 1.00144342
0.16759676 1.00144342
0.16761776 1.00144342
0.16763876 1.00144342
0.16765977 1.00144342
0.16768077 1.00144342
0.16770177 1.00144342
0.16772277 1.00144342
0.16774377 1.00144342
0.16776478 1.00144342
0.16778578 1.00144342
0.16780678 1.00144342
0.16782778 1.00144342
0.16784878 1.00144342
0.16786979 1.00144342
0.16789079 1.00144342
0.16791179 1.00144342
0.16793279 1.00144342
0.16795380 1.00144342
0.16797480 1.00144342
0.16799580 1.00144342
0.16801680 1.00144342
0.16803780 1.00144342
0.16805881 1.00144342
0.16807981 1.00144342
0.16810081 1.00144342
0.16812181 1.00144342
0.16814281 1.00144342
0.16816382 1.00144342
0.16818482 1.00144342
0.16820582 1.00144342
0.16822682 1.00144342
0.16824782 1.00144342
0.16826883 1.00144342
0.16828983 1.00144342
0.16831083 1.00144342
0.16833183 1.00144342
0.16835284 1.00144342
0.16837384 1.00144342
0.16839484 1.00144342
0.16841584 1.00144342
0.16843684 1.00144342
0.16845785 1.00144342
0.16847885 1.00144342
0.16849985 1.00144342
0.16852085 1.00144342
0.16854185 1.00144342
0.16856286 1.00144342
0.16858386 1.00144342
0.16860486 1.00144342
0.16862586 1.00144342
0.16864686 1.00144342
0.16866787 1.00144342
0.16868887 1.00144342
0.16870987 1.00144342
0.16873087 1.00144342
0.16875188 1.00144342
0.16877288 1.00144342
0.16879388 1.00144342
0.16881488 1.00144342
0.16883588 1.00144342
0.16885689 1.00144342
0.16887789 1.00144342
0.16889889 1.00144342
0.16891989 1.00144342
0.16894089 1.00144342
0.16896190 1.00144342
0.16898290 1.00144342
0.16900390 1.00144342
0.16902490 1.00144342
0.16904590 1.00144342
0.16906691 1.00144342
0.16908791 1.00144342
0.16910891 1.00144342
0.16912991 1.00144342
0.16915092 1.00144342
0.16917192 1.00144342
0.16919292 1.00144342
0.16921392 1.00144342
0.16923492 1.00144342
0.16925593 1.00144342
0.16927693 1.00144342
0.16929793 1.00144342
0.16931893 1.00144342
0.16933993 1.00144342
0.16936094 1.00144342
0.16938194 1.00144342
0.16940294 1.00144342
0.16942394 1.00144342
0.16944494 1.00144342
0.16946595 1.00144342
0.16948695 1.00144342
0.16950795 1.00144342
0.16952895 1.00144342
0.16954995 1.00144342
0.16957096 1.00144342
0.16959196 1.00144342
0.16961296 1.00144342
0.16963396 1.00144342
0.16965497 1.00144342
0.16967597 1.00144342
0.16969697 1.00144342
0.16971797 1.00144342
0.16973897 1.00144342
0.16975998 1.00144342
0.16978098 1.00144342
0.16980198 1.00144342
0.16982298 1.00144342
0.16984398 1.00144342
0.16986499 1.00144342
0.16988599 1.00144342
0.16990699 1.00144342
0.16992799 1.00144342
0.16994899 1.00144342
0.16997000 1.00144342
0.16999100 1.00144342
0.17001200 1.00144342
0.17003300 1.00144342
0.17005401 1.00144342
0.17007501 1.00144342
0.17009601 1.00144342
0.17011701 1.00144342
0.17013801 1.00144342
0.17015902 1.00144342
0.17018002 1.00144342
0.17020102 1.00144342
0.17022202 1.00144342
0.17024302 1.00144342
0.17026403 1.00144342
0.17028503 1.00144342
0.17030603 1.00144342
0.17032703 1.00144342
0.17034803 1.00144342
0.17036904 1.00144342
0.17039004 1.00144342
0.17041104 1.00144342
0.17043204 1.00144342
0.17045305 1.00144342
0.17047405 1.00144342
0.17049505 1.00144342
0.17051605 1.00144342
0.17053705 1.00144342
0.17055806 1.00144342
0.17057906 1.00144342
0.17060006 1.00144342
0.17062106 1.00144342
0.17064206 1.00144342
0.17066307 1.00144342
0.17068407 1.00144342
0.17070507 1.00144342
0.17072607 1.00144342
0.17074707 1.00144342
0.17076808 1.00144342
0.17078908 1.00144342
0.17081008 1.00144342
0.17083108 1.00144342
0.17085209 1.00144342
0.17087309 1.00144342
0.17089409 1.00144342
0.17091509 1.00144342
0.17093609 1.00144342
0.17095710 1.00144342
0.17097810 1.00144342
0.17099910 1.00144342
0.17102010 1.00144342
0.17104110 1.00144342
0.17106211 1.00144342
0.17108311 1.00144342
0.17110411 1.00144342
0.17112511 1.00144342
0.17114611 1.00144342
0.17116712 1.00144342
0.17118812 1.00144342
0.17120912 1.00144342
0.17123012 1.00144342
0.17125113 1.00144342
0.17127213 1.00144342
0.17129313 1.00144342
0.17131413 1.00144342
0.17133513 1.00144342
0.17135614 1.00144342
0.17137714 1.00144342
0.17139814 1.00144342
0.17141914 1.00144342
0.17144014 1.00144342
0.17146115 1.00144342
0.17148215 1.00144342
0.17150315 1.00144342
0.17152415 1.00144342
0.17154515 1.00144342
0.17156616 1.00144342
0.17158716 1.00144342
0.17160816 1.00144342
0.17162916 1.00144342
0.17165017 1.00144342
0.17167117 1.00144342
0.17169217 1.00144342
0.17171317 1.00144342
0.17173417 1.00144342
0.17175518 1.00144342
0.17177618 1.00144342
0.17179718 1.00144342
0.17181818 1.00144342
0.17183918 1.00144342
0.17186019 1.00144342
0.17188119 1.00144342
0.17190219 1.00144342
0.17192319 1.00144342
0.17194419 1.00144342
0.17196520 1.00144342
0.17198620 1.00144342
0.17200720 1.00144342
0.17202820 1.00144342
0.17204920 1.00144342
0.17207021 1.00144342
0.17209121 1.00144342
0.17211221 1.00144342
0.17213321 1.00144342
0.17215422 1.00144342
0.17217522 1.00144342
0.17219622 1.00144342
0.17221722 1.00144342
0.17223822 1.00144342
0.17225923 1.00144342
0.17228023 1.00144342
0.17230123 1.00144342
0.17232223 1.00144342
0.17234323 1.00144342
0.17236424 1.00144342
0.17238524 1.00144342
0.17240624 1.00144342
0.17242724 1.00144342
0.17244824 1.00144342
0.17246925 1.00144342
0.17249025 1.00144342
0.17251125 1.00144342
0.17253225 1.00144342
0.17255326 1.00144342
0.17257426 1.00144342
0.17259526 1.00144342
0.17261626 1.00144342
0.17263726 1.00144342
0.17265827 1.00144342
0.17267927 1.00144342
0.17270027 1.00144342
0.17272127 1.00144342
0.17274227 1.00144342
0.17276328 1.00144342
0.17278428 1.00144342
0.17280528 1.00144342
0.17282628 1.00144342
0.17284728 1.00144342
0.17286829 1.00144342
0.17288929 1.00144342
0.17291029 1.00144342
0.17293129 1.00144342
0.17295230 1.00144342
0.17297330 1.00144342
0.17299430 1.00144342
0.17301530 1.00144342
0.17303630 1.00144342
0.17305731 1.00144342
0.17307831 1.00144342
0.17309931 1.00144342
0.17312031 1.00144342
0.17314131 1.00144342
0.17316232 1.00144342
0.17318332 1.00144342
0.17320432 1.00144342
0.17322532 1.00144342
0.17324632 1.00144342
0.17326733 1.00144342
0.17328833 1.00144342
0.17330933 1.00144342
0.17333033 1.00144342
0.17335134 1.00144342
0.17337234 1.00144342
0.17339334 1.00144342
0.17341434 1.00144342
0.17343534 1.00144342
0.17345635 1.00144342
0.17347735 1.00144342
0.17349835 1.00144342
0.17351935 1.00144342
0.17354035 1.00144342
0.17356136 1.00144342
0.17358236 1.00144342
0.17360336 1.00144342
0.17362436 1.00144342
0.17364536 1.00144342
0.17366637 1.00144342
0.17368737 1.00144342
0.17370837 1.00144342
0.17372937 1.00144342
0.17375038 1.00144342
0.17377138 1.00144342
0.17379238 1.00144342
0.17381338 1.00144342
0.17383438 1.00144342
0.17385539 1.00144342
0.17387639 1.00144342
0.17389739 1.00144342
0.17391839 1.00144342
0.17393939 1.00144342
0.17396040 1.00144342
0.17398140 1.00144342
0.17400240 1.00144342
0.17402340 1.00144342
0.17404440 1.00144342
0.17406541 1.00144342
0.17408641 1.00144342
0.17410741 1.00144342
0.17412841 1.00144342
0.17414941 1.00144342
0.17417042 1.00144342
0.17419142 1.00144342
0.17421242 1.00144342
0.17423342 1.00144342
0.17425443 1.00144342
0.17427543 1.00144342
0.17429643 1.00144342
0.17431743 1.00144342
0.17433843 1.00144342
0.17435944 1.00144342
0.17438044 1.00144342
0.17440144 1.00144342
0.17442244 1.00144342
0.17444344 1.00144342
0.17446445 1.00144342
0.17448545 1.00144342
0.17450645 1.00144342
0.17452745 1.00144342
0.17454845 1.00144342
0.17456946 1.00144342
0.17459046 1.00144342
0.17461146 1.00144342
0.17463246 1.00144342
0.17465347 1.00144342
0.17467447 1.00144342
0.17469547 1.00144342
0.17471647 1.00144342
0.17473747 1.00144342
0.17475848 1.00144342
0.17477948 1.00144342
0.17480048 1.00144342
0.17482148 1.00144342
0.17484248 1.00144342
0.17486349 1.00144342
0.17488449 1.00144342
0.17490549 1.00144342
0.17492649 1.00144342
0.17494749 1.00144342
0.17496850 1.00144342
0.17498950 1.00144342
0.17501050 1.00144342
0.17503150 1.00144342
0.17505251 1.00144342
0.17507351 1.00144342
0.17509451 1.00144342
0.17511551 1.00144342
0.17513651 1.00144342
0.17515752 1.00144342
0.17517852 1.00144342
0.17519952 1.00144342
0.17522052 1.00144342
0.17524152 1.00144342
0.17526253 1.00144342
0.17528353 1.00144342
0.17530453 1.00144342
0.17532553 1.00144342
0.17534653 1.00144342
0.17536754 1.00144342
0.17538854 1.00144342
0.17540954 1.00144342
0.17543054 1.00144342
0.17545155 1.00144342
0.17547255 1.00144342
0.17549355 1.00144342
0.17551455 1.00144342
0.17553555 1.00144342
0.17555656 1.00144342
0.17557756 1.00144342
0.17559856 1.00144342
0.17561956 1.00144342
0.17564056 1.00144342
0.17566157 1.00144342
0.17568257 1.00144342
0.17570357 1.00144342
0.17572457 1.00144342
0.17574557 1.00144342
0.17576658 1.00144342
0.17578758 1.00144342
0.17580858 1.00144342
0.17582958 1.00144342
0.17585059 1.00144342
0.17587159 1.00144342
0.17589259 1.00144342
0.17591359 1.00144342
0.17593459 1.00144342
0.17595560 1.00144342
0.17597660 1.00144342
0.17599760 1.00144342
0.17601860 1.00144342
0.17603960 1.00144342
0.17606061 1.00144342
0.17608161 1.00144342
0.17610261 1.00144342
0.17612361 1.00144342
0.17614461 1.00144342
0.17616562 1.00144342
0.17618662 1.00144342
0.17620762 1.00144342
0.17622862 1.00144342
0.17624962 1.00144342
0.17627063 1.00144342
0.17629163 1.00144342
0.17631263 1.00144342
0.17633363 1.00144342
0.17635464 1.00144342
0.17637564 1.00144342
0.17639664 1.00144342
0.17641764 1.00144342
0.17643864 1.00144342
0.17645965 1.00144342
0.17648065 1.00144342
0.17650165 1.00144342
0.17652265 1.00144342
0.17654365 1.00144342
0.17656466 1.00144342
0.17658566 1.00144342
0.17660666 1.00144342
0.17662766 1.00144342
0.17664866 1.00144342
0.17666967 1.00144342
0.17669067 1.00144342
0.17671167 1.00144342
0.17673267 1.00144342
0.17675368 1.00144342
0.17677468 1.00144342
0.17679568 1.00144342
0.17681668 1.00144342
0.17683768 1.00144342
0.17685869 1.00144342
0.17687969 1.00144342
0.17690069 1.00144342
0.17692169 1.00144342
0.17694269 1.00144342
0.17696370 1.00144342
0.17698470 1.00144342
0.17700570 1.00144342
0.17702670 1.00144342
0.17704770 1.00144342
0.17706871 1.00144342
0.17708971 1.00144342
0.17711071 1.00144342
0.17713171 1.00144342
0.17715272 1.00144342
0.17717372 1.00144342
0.17719472 1.00144342
0.17721572 1.00144342
0.17723672 1.00144342
0.17725773 1.00144342
0.17727873 1.00144342
0.17729973 1.00144342
0.17732073 1.00144342
0.17734173 1.00144342
0.17736274 1.00144342
0.17738374 1.00144342
0.17740474 1.00144342
0.17742574 1.00144342
0.17744674 1.00144342
0.17746775 1.00144342
0.17748875 1.00144342
0.17750975 1.00144342
0.17753075 1.00144342
0.17755176 1.00144342
0.17757276 1.00144342
0.17759376 1.00144342
0.17761476 1.00144342
0.17763576 1.00144342
0.17765677 1.00144342
0.17767777 1.00144342
0.17769877 1.00144342
0.17771977 1.00144342
0.17774077 1.00144342
0.17776178 1.00144342
0.17778278 1.00144342
0.17780378 1.00144342
0.17782478 1.00144342
0.17784578 1.00144342
0.17786679 1.00144342
0.17788779 1.00144342
0.17790879 1.00144342
0.17792979 1.00144342
0.17795080 1.00144342
0.17797180 1.00144342
0.17799280 1.00144342
0.17801380 1.00144342
0.17803480 1.00144342
0.17805581 1.00144342
0.17807681 1.00144342
0.17809781 1.00144342
0.17811881 1.00144342
0.17813981 1.00144342
0.17816082 1.00144342
0.17818182 1.00144342
0.17820282 1.00144342
0.17822382 1.00144342
0.17824482 1.00144342
0.17826583 1.00144342
0.17828683 1.00144342
0.17830783 1.00144342
0.17832883 1.00144342
0.17834983 1.00144342
0.17837084 1.00144342
0.17839184 1.00144342
0.17841284 1.00144342
0.17843384 1.00144342
0.17845485 1.00144342
0.17847585 1.00144342
0.17849685 1.00144342
0.17851785 1.00144342
0.17853885 1.00144342
0.17855986 1.00144342
0.17858086 1.00144342
0.17860186 1.00144342
0.17862286 1.00144342
0.17864386 1.00144342
0.17866487 1.00144342
0.17868587 1.00144342
0.17870687 1.00144342
0.17872787 1.00144342
0.17874887 1.00144342
0.17876988 1.00144342
0.17879088 1.00144342
0.17881188 1.00144342
0.17883288 1.00144342
0.17885389 1.00144342
0.17887489 1.00144342
0.17889589 1.00144342
0.17891689 1.00144342
0.17893789 1.00144342
0.17895890 1.00144342
0.17897990 1.00144342
0.17900090 1.00144342
0.17902190 1.00144342
0.17904290 1.00144342
0.17906391 1.00144342
0.17908491 1.00144342
0.17910591 1.00144342
0.17912691 1.00144342
0.17914791 1.00144342
0.17916892 1.00144342
0.17918992 1.00144342
0.17921092 1.00144342
0.17923192 1.00144342
0.17925293 1.00144342
0.17927393 1.00144342
0.17929493 1.00144342
0.17931593 1.00144342
0.17933693 1.00144342
0.17935794 1.00144342
0.17937894 1.00144342
0.17939994 1.00144342
0.17942094 1.00144342
0.17944194 1.00144342
0.17946295 1.00144342
0.17948395 1.00144342
0.17950495 1.00144342
0.17952595 1.00144342
0.17954695 1.00144342
0.17956796 1.00144342
0.17958896 1.00144342
0.17960996 1.00144342
0.17963096 1.00144342
0.17965197 1.00144342
0.17967297 1.00144342
0.17969397 1.00144342
0.17971497 1.00144342
0.17973597 1.00144342
0.17975698 1.00144342
0.17977798 1.00144342
0.17979898 1.00144342
0.17981998 1.00144342
0.17984098 1.00144342
0.17986199 1.00144342
0.17988299 1.00144342
0.17990399 1.00144342
0.17992499 1.00144342
0.17994599 1.00144342
0.17996700 1.00144342
0.17998800 1.00144342
0.18000900 1.00144342
0.18003000 1.00144342
0.18005101 1.00144342
0.18007201 1.00144342
0.18009301 1.00144342
0.18011401 1.00144342
0.18013501 1.00144342
0.18015602 1.00144342
0.18017702 1.00144342
0.18019802 1.00144342
0.18021902 1.00144342
0.18024002 1.00144342
0.18026103 1.00144342
0.18028203 1.00144342
0.18030303 1.00144342
0.18032403 1.00144342
0.18034503 1.00144342
0.18036604 1.00144342
0.18038704 1.00144342
0.18040804 1.00144342
0.18042904 1.00144342
0.18045005 1.00144342
0.18047105 1.00144342
0.18049205 1.00144342
0.18051305 1.00144342
0.18053405 1.00144342
0.18055506 1.00144342
0.18057606 1.00144342
0.18059706 1.00144342
0.18061806 1.00144342
0.18063906 1.00144342
0.18066007 1.00144342
0.18068107 1.00144342
0.18070207 1.00144342
0.18072307 1.00144342
0.18074407 1.00144342
0.18076508 1.00144342
0.18078608 1.00144342
0.18080708 1.00144342
0.18082808 1.00144342
0.18084908 1.00144342
0.18087009 1.00144342
0.18089109 1.00144342
0.18091209 1.00144342
0.18093309 1.00144342
0.18095410 1.00144342
0.18097510 1.00144342
0.18099610 1.00144342
0.18101710 1.00144342
0.18103810 1.00144342
0.18105911 1.00144342
0.18108011 1.00144342
0.18110111 1.00144342
0.18112211 1.00144342
0.18114311 1.00144342
0.18116412 1.00144342
0.18118512 1.00144342
0.18120612 1.00144342
0.18122712 1.00144342
0.18124812 1.00144342
0.18126913 1.00144342
0.18129013 1.00144342
0.18131113 1.00144342
0.18133213 1.00144342
0.18135314 1.00144342
0.18137414 1.00144342
0.18139514 1.00144342
0.18141614 1.00144342
0.18143714 1.00144342
0.18145815 1.00144342
0.18147915 1.00144342
0.18150015 1.00144342
0.18152115 1.00144342
0.18154215 1.00144342
0.18156316 1.00144342
0.18158416 1.00144342
0.18160516 1.00144342
0.18162616 1.00144342
0.18164716 1.00144342
0.18166817 1.00144342
0.18168917 1.00144342
0.18171017 1.00144342
0.18173117 1.00144342
0.18175218 1.00144342
0.18177318 1.00144342
0.18179418 1.00144342
0.18181518 1.00144342
0.18183618 1.00144342
0.18185719 1.00144342
0.18187819 1.00144342
0.18189919 1.00144342
0.18192019 1.00144342
0.18194119 1.00144342
0.18196220 1.00144342
0.18198320 1.00144342
0.18200420 1.00144342
0.18202520 1.00144342
0.18204620 1.00144342
0.18206721 1.00144342
0.18208821 1.00144342
0.18210921 1.00144342
0.18213021 1.00144342
0.18215122 1.00144342
0.18217222 1.00144342
0.18219322 1.00144342
0.18221422 1.00144342
0.18223522 1.00144342
0.18225623 1.00144342
0.18227723 1.00144342
0.18229823 1.00144342
0.18231923 1.00144342
0.18234023 1.00144342
0.18236124 1.00144342
0.18238224 1.00144342
0.18240324 1.00144342
0.18242424 1.00144342
0.18244524 1.00144342
0.18246625 1.00144342
0.18248725 1.00144342
0.18250825 1.00144342
0.18252925 1.00144342
0.18255026 1.00144342
0.18257126 1.00144342
0.18259226 1.00144342
0.18261326 1.00144342
0.18263426 1.00144342
0.18265527 1.00144342
0.18267627 1.00144342
0.18269727 1.00144342
0.18271827 1.00144342
0.18273927 1.00144342
0.18276028 1.00144342
0.18278128 1.00144342
0.18280228 1.00144342
0.18282328 1.00144342
0.18284428 1.00144342
0.18286529 1.00144342
0.18288629 1.00144342
0.18290729 1.00144342
0.18292829 1.00144342
0.18294929 1.00144342
0.18297030 1.00144342
0.18299130 1.00144342
0.18301230 1.00144342
0.18303330 1.00144342
0.18305431 1.00144342
0.18307531 1.00144342
0.18309631 1.00144342
0.18311731 1.00144342
0.18313831 1.00144342
0.18315932 1.00144342
0.18318032 1.00144342
0.18320132 1.00144342
0.18322232 1.00144342
0.18324332 1.00144342
0.18326433 1.00144342
0.18328533 1.00144342
0.18330633 1.00144342
0.18332733 1.00144342
0.18334833 1.00144342
0.18336934 1.00144342
0.18339034 1.00144342
0.18341134 1.00144342
0.18343234 1.00144342
0.18345335 1.00144342
0.18347435 1.00144342
0.18349535 1.00144342
0.18351635 1.00144342
0.18353735 1.00144342
0.18355836 1.00144342
0.18357936 1.00144342
0.18360036 1.00144342
0.18362136 1.00144342
0.18364236 1.00144342
0.18366337 1.00144342
0.18368437 1.00144342
0.18370537 1.00144342
0.18372637 1.00144342
0.18374737 1.00144342
0.18376838 1.00144342
0.18378938 1.00144342
0.18381038 1.00144342
0.18383138 1.00144342
0.18385239 1.00144342
0.18387339 1.00144342
0.18389439 1.00144342
0.18391539 1.00144342
0.18393639 1.00144342
0.18395740 1.00144342
0.18397840 1.00144342
0.18399940 1.00144342
0.18402040 1.00144342
0.18404140 1.00144342
0.18406241 1.00144342
0.18408341 1.00144342
0.18410441 1.00144342
0.18412541 1.00144342
0.18414641 1.00144342
0.18416742 1.00144342
0.18418842 1.00144342
0.18420942 1.00144342
0.18423042 1.00144342
0.18425143 1.00144342
0.18427243 1.00144342
0.18429343 1.00144342
0.18431443 1.00144342
0.18433543 1.00144342
0.18435644 1.00144342
0.18437744 1.00144342
0.18439844 1.00144342
0.18441944 1.00144342
0.18444044 1.00144342
0.18446145 1.00144342
0.18448245 1.00144342
0.18450345 1.00144342
0.18452445 1.00144342
0.18454545 1.00144342
0.18456646 1.00144342
0.18458746 1.00144342
0.18460846 1.00144342
0.18462946 1.00144342
0.18465047 1.00144342
0.18467147 1.00144342
0.18469247 1.00144342
0.18471347 1.00144342
0.18473447 1.00144342
0.18475548 1.00144342
0.18477648 1.00144342
0.18479748 1.00144342
0.18481848 1.00144342
0.18483948 1.00144342
0.18486049 1.00144342
0.18488149 1.00144342
0.18490249 1.00144342
0.18492349 1.00144342
0.18494449 1.00144342
0.18496550 1.00144342
0.18498650 1.00144342
0.18500750 1.00144342
0.18502850 1.00144342
0.18504950 1.00144342
0.18507051 1.00144342
0.18509151 1.00144342
0.18511251 1.00144342
0.18513351 1.00144342
0.18515452 1.00144342
0.18517552 1.00144342
0.18519652 1.00144342
0.18521752 1.00144342
0.18523852 1.00144342
0.18525953 1.00144342
0.18528053 1.00144342
0.18530153 1.00144342
0.18532253 1.00144342
0.18534353 1.00144342
0.18536454 1.00144342
0.18538554 1.00144342
0.18540654 1.00144342
0.18542754 1.00144342
0.18544854 1.00144342
0.18546955 1.00144342
0.18549055 1.00144342
0.18551155 1.00144342
0.18553255 1.00144342
0.18555356 1.00144342
0.18557456 1.00144342
0.18559556 1.00144342
0.18561656 1.00144342
0.18563756 1.00144342
0.18565857 1.00144342
0.18567957 1.00144342
0.18570057 1.00144342
0.18572157 1.00144342
0.18574257 1.00144342
0.18576358 1.00144342
0.18578458 1.00144342
0.18580558 1.00144342
0.18582658 1.00144342
0.18584758 1.00144342
0.18586859 1.00144342
0.18588959 1.00144342
0.18591059 1.00144342
0.18593159 1.00144342
0.18595260 1.00144342
0.18597360 1.00144342
0.18599460 1.00144342
0.18601560 1.00144342
0.18603660 1.00144342
0.18605761 1.00144342
0.18607861 1.00144342
0.18609961 1.00144342
0.18612061 1.00144342
0.18614161 1.00144342
0.18616262 1.00144342
0.18618362 1.00144342
0.18620462 1.00144342
0.18622562 1.00144342
0.18624662 1.00144342
0.18626763 1.00144342
0.18628863 1.00144342
0.18630963 1.00144342
0.18633063 1.00144342
0.18635164 1.00144342
0.18637264 1.00144342
0.18639364 1.00144342
0.18641464 1.00144342
0.18643564 1.00144342
0.18645665 1.00144342
0.18647765 1.00144342
0.18649865 1.00144342
0.18651965 1.00144342
0.18654065 1.00144342
0.18656166 1.00144342
0.18658266 1.00144342
0.18660366 1.00144342
0.18662466 1.00144342
0.18664566 1.00144342
0.18666667 1.00144342
0.18668767 1.00144342
0.18670867 1.00144342
0.18672967 1.00144342
0.18675068 1.00144342
0.18677168 1.00144342
0.18679268 1.00144342
0.18681368 1.00144342
0.18683468 1.00144342
0.18685569 1.00144342
0.18687669 1.00144342
0.18689769 1.00144342
0.18691869 1.00144342
0.18693969 1.00144342
0.18696070 1.00144342
0.18698170 1.00144342
0.18700270 1.00144342
0.18702370 1.00144342
0.18704470 1.00144342
0.18706571 1.00144342
0.18708671 1.00144342
0.18710771 1.00144342
0.18712871 1.00144342
0.18714971 1.00144342
0.18717072 1.00144342
0.18719172 1.00144342
0.18721272 1.00144342
0.18723372 1.00144342
0.18725473 1.00144342
0.18727573 1.00144342
0.18729673 1.00144342
0.18731773 1.00144342
0.18733873 1.00144342
0.18735974 1.00144342
0.18738074 1.00144342
0.18740174 1.00144342
0.18742274 1.00144342
0.18744374 1.00144342
0.18746475 1.00144342
0.18748575 1.00144342
0.18750675 1.00144342
0.18752775 1.00144342
0.18754875 1.00144342
0.18756976 1.00144342
0.18759076 1.00144342
0.18761176 1.00144342
0.18763276 1.00144342
0.18765377 1.00144342
0.18767477 1.00144342
0.18769577 1.00144342
0.18771677 1.00144342
0.18773777 1.00144342
0.18775878 1.00144342
0.18777978 1.00144342
0.18780078 1.00144342
0.18782178 1.00144342
0.18784278 1.00144342
0.18786379 1.00144342
0.18788479 1.00144342
0.18790579 1.00144342
0.18792679 1.00144342
0.18794779 1.00144342
0.18796880 1.00144342
0.18798980 1.00144342
0.18801080 1.00144342
0.18803180 1.00144342
0.18805281 1.00144342
0.18807381 1.00144342
0.18809481 1.00144342
0.18811581 1.00144342
0.18813681 1.00144342
0.18815782 1.00144342
0.18817882 1.00144342
0.18819982 1.00144342
0.18822082 1.00144342
0.18824182 1.00144342
0.18826283 1.00144342
0.18828383 1.00144342
0.18830483 1.00144342
0.18832583 1.00144342
0.18834683 1.00144342
0.18836784 1.00144342
0.18838884 1.00144342
0.18840984 1.00144342
0.18843084 1.00144342
0.18845185 1.00144342
0.18847285 1.00144342
0.18849385 1.00144342
0.18851485 1.00144342
0.18853585 1.00144342
0.18855686 1.00144342
0.18857786 1.00144342
0.18859886 1.00144342
0.18861986 1.00144342
0.18864086 1.00144342
0.18866187 1.00144342
0.18868287 1.00144342
0.18870387 1.00144342
0.18872487 1.00144342
0.18874587 1.00144342
0.18876688 1.00144342
0.18878788 1.00144342
0.18880888 1.00144342
0.18882988 1.00144342
0.18885089 1.00144342
0.18887189 1.00144342
0.18889289 1.00144342
0.18891389 1.00144342
0.18893489 1.00144342
0.18895590 1.00144342
0.18897690 1.00144342
0.18899790 1.00144342
0.18901890 1.00144342
0.18903990 1.00144342
0.18906091 1.00144342
0.18908191 1.00144342
0.18910291 1.00144342
0.18912391 1.00144342
0.18914491 1.00144342
0.18916592 1.00144342
0.18918692 1.00144342
0.18920792 1.00144342
0.18922892 1.00144342
0.18924992 1.00144342
0.18927093 1.00144342
0.18929193 1.00144342
0.18931293 1.00144342
0.18933393 1.00144342
0.18935494 1.00144342
0.18937594 1.00144342
0.18939694 1.00144342
0.18941794 1.00144342
0.18943894 1.00144342
0.18945995 1.00144342
0.18948095 1.00144342
0.18950195 1.00144342
0.18952295 1.00144342
0.18954395 1.00144342
0.18956496 1.00144342
0.18958596 1.00144342
0.18960696 1.00144342
0.18962796 1.00144342
0.18964896 1.00144342
0.18966997 1.00144342
0.18969097 1.00144342
0.18971197 1.00144342
0.18973297 1.00144342
0.18975398 1.00144342
0.18977498 1.00144342
0.18979598 1.00144342
0.18981698 1.00144342
0.18983798 1.00144342
0.18985899 1.00144342
0.18987999 1.00144342
0.18990099 1.00144342
0.18992199 1.00144342
0.18994299 1.00144342
0.18996400 1.00144342
0.18998500 1.00144342
0.19000600 1.00144342
0.19002700 1.00144342
0.19004800 1.00144342
0.19006901 1.00144342
0.19009001 1.00144342
0.19011101 1.00144342
0.19013201 1.00144342
0.19015302 1.00144342
0.19017402 1.00144342
0.19019502 1.00144342
0.19021602 1.00144342
0.19023702 1.00144342
0.19025803 1.00144342
0.19027903 1.00144342
0.19030003 1.00144342
0.19032103 1.00144342
0.19034203 1.00144342
0.19036304 1.00144342
0.19038404 1.00144342
0.19040504 1.00144342
0.19042604 1.00144342
0.19044704 1.00144342
0.19046805 1.00144342
0.19048905 1.00144342
0.19051005 1.00144342
0.19053105 1.00144342
0.19055206 1.00144342
0.19057306 1.00144342
0.19059406 1.00144342
0.19061506 1.00144342
0.19063606 1.00144342
0.19065707 1.00144342
0.19067807 1.00144342
0.19069907 1.00144342
0.19072007 1.00144342
0.19074107 1.00144342
0.19076208 1.00144342
0.19078308 1.00144342
0.19080408 1.00144342
0.19082508 1.00144342
0.19084608 1.00144342
0.19086709 1.00144342
0.19088809 1.00144342
0.19090909 1.00144342
0.19093009 1.00144342
0.19095110 1.00144342
0.19097210 1.00144342
0.19099310 1.00144342
0.19101410 1.00144342
0.19103510 1.00144342
0.19105611 1.00144342
0.19107711 1.00144342
0.19109811 1.00144342
0.19111911 1.00144342
0.19114011 1.00144342
0.19116112 1.00144342
0.19118212 1.00144342
0.19120312 1.00144342
0.19122412 1.00144342
0.19124512 1.00144342
0.19126613 1.00144342
0.19128713 1.00144342
0.19130813 1.00144342
0.19132913 1.00144342
0.19135014 1.00144342
0.19137114 1.00144342
0.19139214 1.00144342
0.19141314 1.00144342
0.19143414 1.00144342
0.19145515 1.00144342
0.19147615 1.00144342
0.19149715 1.00144342
0.19151815 1.00144342
0.19153915 1.00144342
0.19156016 1.00144342
0.19158116 1.00144342
0.19160216 1.00144342
0.19162316 1.00144342
0.19164416 1.00144342
0.19166517 1.00144342
0.19168617 1.00144342
0.19170717 1.00144342
0.19172817 1.00144342
0.19174917 1.00144342
0.19177018 1.00144342
0.19179118 1.00144342
0.19181218 1.00144342
0.19183318 1.00144342
0.19185419 1.00144342
0.19187519 1.00144342
0.19189619 1.00144342
0.19191719 1.00144342
0.19193819 1.00144342
0.19195920 1.00144342
0.19198020 1.00144342
0.19200120 1.00144342
0.19202220 1.00144342
0.19204320 1.00144342
0.19206421 1.00144342
0.19208521 1.00144342
0.19210621 1.00144342
0.19212721 1.00144342
0.19214821 1.00144342
0.19216922 1.00144342
0.19219022 1.00144342
0.19221122 1.00144342
0.19223222 1.00144342
0.19225323 1.00144342
0.19227423 1.00144342
0.19229523 1.00144342
0.19231623 1.00144342
0.19233723 1.00144342
0.19235824 1.00144342
0.19237924 1.00144342
0.19240024 1.00144342
0.19242124 1.00144342
0.19244224 1.00144342
0.19246325 1.00144342
0.19248425 1.00144342
0.19250525 1.00144342
0.19252625 1.00144342
0.19254725 1.00144342
0.19256826 1.00144342
0.19258926 1.00144342
0.19261026 1.00144342
0.19263126 1.00144342
0.19265227 1.00144342
0.19267327 1.00144342
0.19269427 1.00144342
0.19271527 1.00144342
0.19273627 1.00144342
0.19275728 1.00144342
0.19277828 1.00144342
0.19279928 1.00144342
0.19282028 1.00144342
0.19284128 1.00144342
0.19286229 1.00144342
0.19288329 1.00144342
0.19290429 1.00144342
0.19292529 1.00144342
0.19294629 1.00144342
0.19296730 1.00144342
0.19298830 1.00144342
0.19300930 1.00144342
0.19303030 1.00144342
0.19305131 1.00144342
0.19307231 1.00144342
0.19309331 1.00144342
0.19311431 1.00144342
0.19313531 1.00144342
0.19315632 1.00144342
0.19317732 1.00144342
0.19319832 1.00144342
0.19321932 1.00144342
0.19324032 1.00144342
0.19326133 1.00144342
0.19328233 1.00144342
0.19330333 1.00144342
0.19332433 1.00144342
0.19334533 1.00144342
0.19336634 1.00144342
0.19338734 1.00144342
0.19340834 1.00144342
0.19342934 1.00144342
0.19345035 1.00144342
0.19347135 1.00144342
0.19349235 1.00144342
0.19351335 1.00144342
0.19353435 1.00144342
0.19355536 1.00144342
0.19357636 1.00144342
0.19359736 1.00144342
0.19361836 1.00144342
0.19363936 1.00144342
0.19366037 1.00144342
0.19368137 1.00144342
0.19370237 1.00144342
0.19372337 1.00144342
0.19374437 1.00144342
0.19376538 1.00144342
0.19378638 1.00144342
0.19380738 1.00144342
0.19382838 1.00144342
0.19384938 1.00144342
0.19387039 1.00144342
0.19389139 1.00144342
0.19391239 1.00144342
0.19393339 1.00144342
0.19395440 1.00144342
0.19397540 1.00144342
0.19399640 1.00144342
0.19401740 1.00144342
0.19403840 1.00144342
0.19405941 1.00144342
0.19408041 1.00144342
0.19410141 1.00144342
0.19412241 1.00144342
0.19414341 1.00144342
0.19416442 1.00144342
0.19418542 1.00144342
0.19420642 1.00144342
0.19422742 1.00144342
0.19424842 1.00144342
0.19426943 1.00144342
0.19429043 1.00144342
0.19431143 1.00144342
0.19433243 1.00144342
0.19435344 1.00144342
0.19437444 1.00144342
0.19439544 1.00144342
0.19441644 1.00144342
0.19443744 1.00144342
0.19445845 1.00144342
0.19447945 1.00144342
0.19450045 1.00144342
0.19452145 1.00144342
0.19454245 1.00144342
0.19456346 1.00144342
0.19458446 1.00144342
0.19460546 1.00144342
0.19462646 1.00144342
0.19464746 1.00144342
0.19466847 1.00144342
0.19468947 1.00144342
0.19471047 1.00144342
0.19473147 1.00144342
0.19475248 1.00144342
0.19477348 1.00144342
0.19479448 1.00144342
0.19481548 1.00144342
0.19483648 1.00144342
0.19485749 1.00144342
0.19487849 1.00144342
0.19489949 1.00144342
0.19492049 1.00144342
0.19494149 1.00144342
0.19496250 1.00144342
0.19498350 1.00144342
0.19500450 1.00144342
0.19502550 1.00144342
0.19504650 1.00144342
0.19506751 1.00144342
0.19508851 1.00144342
0.19510951 1.00144342
0.19513051 1.00144342
0.19515152 1.00144342
0.19517252 1.00144342
0.19519352 1.00144342
0.19521452 1.00144342
0.19523552 1.00144342
0.19525653 1.00144342
0.19527753 1.00144342
0.19529853 1.00144342
0.19531953 1.00144342
0.19534053 1.00144342
0.19536154 1.00144342
0.19538254 1.00144342
0.19540354 1.00144342
0.19542454 1.00144342
0.19544554 1.00144342
0.19546655 1.00144342
0.19548755 1.00144342
0.19550855 1.00144342
0.19552955 1.00144342
0.19555056 1.00144342
0.19557156 1.00144342
0.19559256 1.00144342
0.19561356 1.00144342
0.19563456 1.00144342
0.19565557 1.00144342
0.19567657 1.00144342
0.19569757 1.00144342
0.19571857 1.00144342
0.19573957 1.00144342
0.19576058 1.00144342
0.19578158 1.00144342
0.19580258 1.00144342
0.19582358 1.00144342
0.19584458 1.00144342
0.19586559 1.00144342
0.19588659 1.00144342
0.19590759 1.00144342
0.19592859 1.00144342
0.19594959 1.00144342
0.19597060 1.00144342
0.19599160 1.00144342
0.19601260 1.00144342
0.19603360 1.00144342
0.19605461 1.00144342
0.19607561 1.00144342
0.19609661 1.00144342
0.19611761 1.00144342
0.19613861 1.00144342
0.19615962 1.00144342
0.19618062 1.00144342
0.19620162 1.00144342
0.19622262 1.00144342
0.19624362 1.00144342
0.19626463 1.00144342
0.19628563 1.00144342
0.19630663 1.00144342
0.19632763 1.00144342
0.19634863 1.00144342
0.19636964 1.00144342
0.19639064 1.00144342
0.19641164 1.00144342
0.19643264 1.00144342
0.19645365 1.00144342
0.19647465 1.00144342
0.19649565 1.00144342
0.19651665 1.00144342
0.19653765 1.00144342
0.19655866 1.00144342
0.19657966 1.00144342
0.19660066 1.00144342
0.19662166 1.00144342
0.19664266 1.00144342
0.19666367 1.00144342
0.19668467 1.00144342
0.19670567 1.00144342
0.19672667 1.00144342
0.19674767 1.00144342
0.19676868 1.00144342
0.19678968 1.00144342
0.19681068 1.00144342
0.19683168 1.00144342
0.19685269 1.00144342
0.19687369 1.00144342
0.19689469 1.00144342
0.19691569 1.00144342
0.19693669 1.00144342
0.19695770 1.00144342
0.19697870 1.00144342
0.19699970 1.00144342
0.19702070 1.00144342
0.19704170 1.00144342
0.19706271 1.00144342
0.19708371 1.00144342
0.19710471 1.00144342
0.19712571 1.00144342
0.19714671 1.00144342
0.19716772 1.00144342
0.19718872 1.00144342
0.19720972 1.00144342
0.19723072 1.00144342
0.19725173 1.00144342
0.19727273 1.00144342
0.19729373 1.00144342
0.19731473 1.00144342
0.19733573 1.00144342
0.19735674 1.00144342
0.19737774 1.00144342
0.19739874 1.00144342
0.19741974 1.00144342
0.19744074 1.00144342
0.19746175 1.00144342
0.19748275 1.00144342
0.19750375 1.00144342
0.19752475 1.00144342
0.19754575 1.00144342
0.19756676 1.00144342
0.19758776 1.00144342
0.19760876 1.00144342
0.19762976 1.00144342
0.19765077 1.00144342
0.19767177 1.00144342
0.19769277 1.00144342
0.19771377 1.00144342
0.19773477 1.00144342
0.19775578 1.00144342
0.19777678 1.00144342
0.19779778 1.00144342
0.19781878 1.00144342
0.19783978 1.00144342
0.19786079 1.00144342
0.19788179 1.00144342
0.19790279 1.00144342
0.19792379 1.00144342
0.19794479 1.00144342
0.19796580 1.00144342
0.19798680 1.00144342
0.19800780 1.00144342
0.19802880 1.00144342
0.19804980 1.00144342
0.19807081 1.00144342
0.19809181 1.00144342
0.19811281 1.00144342
0.19813381 1.00144342
0.19815482 1.00144342
0.19817582 1.00144342
0.19819682 1.00144342
0.19821782 1.00144342
0.19823882 1.00144342
0.19825983 1.00144342
0.19828083 1.00144342
0.19830183 1.00144342
0.19832283 1.00144342
0.19834383 1.00144342
0.19836484 1.00144342
0.19838584 1.00144342
0.19840684 1.00144342
0.19842784 1.00144342
0.19844884 1.00144342
0.19846985 1.00144342
0.19849085 1.00144342
0.19851185 1.00144342
0.19853285 1.00144342
0.19855386 1.00144342
0.19857486 1.00144342
0.19859586 1.00144342
0.19861686 1.00144342
0.19863786 1.00144342
0.19865887 1.00144342
0.19867987 1.00144342
0.19870087 1.00144342
0.19872187 1.00144342
0.19874287 1.00144342
0.19876388 1.00144342
0.19878488 1.00144342
0.19880588 1.00144342
0.19882688 1.00144342
0.19884788 1.00144342
0.19886889 1.00144342
0.19888989 1.00144342
0.19891089 1.00144342
0.19893189 1.00144342
0.19895290 1.00144342
0.19897390 1.00144342
0.19899490 1.00144342
0.19901590 1.00144342
0.19903690 1.00144342
0.19905791 1.00144342
0.19907891 1.00144342
0.19909991 1.00144342
0.19912091 1.00144342
0.19914191 1.00144342
0.19916292 1.00144342
0.19918392 1.00144342
0.19920492 1.00144342
0.19922592 1.00144342
0.19924692 1.00144342
0.19926793 1.00144342
0.19928893 1.00144342
0.19930993 1.00144342
0.19933093 1.00144342
0.19935194 1.00144342
0.19937294 1.00144342
0.19939394 1.00144342
0.19941494 1.00144342
0.19943594 1.00144342
0.19945695 1.00144342
0.19947795 1.00144342
0.19949895 1.00144342
0.19951995 1.00144342
0.19954095 1.00144342
0.19956196 1.00144342
0.19958296 1.00144342
0.19960396 1.00144342
0.19962496 1.00144342
0.19964596 1.00144342
0.19966697 1.00144342
0.19968797 1.00144342
0.19970897 1.00144342
0.19972997 1.00144342
0.19975098 1.00144342
0.19977198 1.00144342
0.19979298 1.00144342
0.19981398 1.00144342
0.19983498 1.00144342
0.19985599 1.00144342
0.19987699 1.00144342
0.19989799 1.00144342
0.19991899 1.00144342
0.19993999 1.00144342
0.19996100 1.00144342
0.19998200 1.00144342
0.20000300 1.00144342
0.20002400 1.00144342
0.20004500 1.00144342
0.20006601 1.00144342
0.20008701 1.00144342
0.20010801 1.00144342
0.20012901 1.00144342
0.20015002 1.00144342
0.20017102 1.00144342
0.20019202 1.00144342
0.20021302 1.00144342
0.20023402 1.00144342
0.20025503 1.00144342
0.20027603 1.00144342
0.20029703 1.00144342
0.20031803 1.00144342
0.20033903 1.00144342
0.20036004 1.00144342
0.20038104 1.00144342
0.20040204 1.00144342
0.20042304 1.00144342
0.20044404 1.00144342
0.20046505 1.00144342
0.20048605 1.00144342
0.20050705 1.00144342
0.20052805 1.00144342
0.20054905 1.00144342
0.20057006 1.00144342
0.20059106 1.00144342
0.20061206 1.00144342
0.20063306 1.00144342
0.20065407 1.00144342
0.20067507 1.00144342
0.20069607 1.00144342
0.20071707 1.00144342
0.20073807 1.00144342
0.20075908 1.00144342
0.20078008 1.00144342
0.20080108 1.00144342
0.20082208 1.00144342
0.20084308 1.00144342
0.20086409 1.00144342
0.20088509 1.00144342
0.20090609 1.00144342
0.20092709 1.00144342
0.20094809 1.00144342
0.20096910 1.00144342
0.20099010 1.00144342
0.20101110 1.00144342
0.20103210 1.00144342
0.20105311 1.00144342
0.20107411 1.00144342
0.20109511 1.00144342
0.20111611 1.00144342
0.20113711 1.00144342
0.20115812 1.00144342
0.20117912 1.00144342
0.20120012 1.00144342
0.20122112 1.00144342
0.20124212 1.00144342
0.20126313 1.00144342
0.20128413 1.00144342
0.20130513 1.00144342
0.20132613 1.00144342
0.20134713 1.00144342
0.20136814 1.00144342
0.20138914 1.00144342
0.20141014 1.00144342
0.20143114 1.00144342
0.20145215 1.00144342
0.20147315 1.00144342
0.20149415 1.00144342
0.20151515 1.00144342
0.20153615 1.00144342
0.20155716 1.00144342
0.20157816 1.00144342
0.20159916 1.00144342
0.20162016 1.00144342
0.20164116 1.00144342
0.20166217 1.00144342
0.20168317 1.00144342
0.20170417 1.00144342
0.20172517 1.00144342
0.20174617 1.00144342
0.20176718 1.00144342
0.20178818 1.00144342
0.20180918 1.00144342
0.20183018 1.00144342
0.20185119 1.00144342
0.20187219 1.00144342
0.20189319 1.00144342
0.20191419 1.00144342
0.20193519 1.00144342
0.20195620 1.00144342
0.20197720 1.00144342
0.20199820 1.00144342
0.20201920 1.00144342
0.20204020 1.00144342
0.20206121 1.00144342
0.20208221 1.00144342
0.20210321 1.00144342
0.20212421 1.00144342
0.20214521 1.00144342
0.20216622 1.00144342
0.20218722 1.00144342
0.20220822 1.00144342
0.20222922 1.00144342
0.20225023 1.00144342
0.20227123 1.00144342
0.20229223 1.00144342
0.20231323 1.00144342
0.20233423 1.00144342
0.20235524 1.00144342
0.20237624 1.00144342
0.20239724 1.00144342
0.20241824 1.00144342
0.20243924 1.00144342
0.20246025 1.00144342
0.20248125 1.00144342
0.20250225 1.00144342
0.20252325 1.00144342
0.20254425 1.00144342
0.20256526 1.00144342
0.20258626 1.00144342
0.20260726 1.00144342
0.20262826 1.00144342
0.20264926 1.00144342
0.20267027 1.00144342
0.20269127 1.00144342
0.20271227 1.00144342
0.20273327 1.00144342
0.20275428 1.00144342
0.20277528 1.00144342
0.20279628 1.00144342
0.20281728 1.00144342
0.20283828 1.00144342
0.20285929 1.00144342
0.20288029 1.00144342
0.20290129 1.00144342
0.20292229 1.00144342
0.20294329 1.00144342
0.20296430 1.00144342
0.20298530 1.00144342
0.20300630 1.00144342
0.20302730 1.00144342
0.20304830 1.00144342
0.20306931 1.00144342
0.20309031 1.00144342
0.20311131 1.00144342
0.20313231 1.00144342
0.20315332 1.00144342
0.20317432 1.00144342
0.20319532 1.00144342
0.20321632 1.00144342
0.20323732 1.00144342
0.20325833 1.00144342
0.20327933 1.00144342
0.20330033 1.00144342
0.20332133 1.00144342
0.20334233 1.00144342
0.20336334 1.00144342
0.20338434 1.00144342
0.20340534 1.00144342
0.20342634 1.00144342
0.20344734 1.00144342
0.20346835 1.00144342
0.20348935 1.00144342
0.20351035 1.00144342
0.20353135 1.00144342
0.20355236 1.00144342
0.20357336 1.00144342
0.20359436 1.00144342
0.20361536 1.00144342
0.20363636 1.00144342
0.20365737 1.00144342
0.20367837 1.00144342
0.20369937 1.00144342
0.20372037 1.00144342
0.20374137 1.00144342
0.20376238 1.00144342
0.20378338 1.00144342
0.20380438 1.00144342
0.20382538 1.00144342
0.20384638 1.00144342
0.20386739 1.00144342
0.20388839 1.00144342
0.20390939 1.00144342
0.20393039 1.00144342
0.20395140 1.00144342
0.20397240 1.00144342
0.20399340 1.00144342
0.20401440 1.00144342
0.20403540 1.00144342
0.20405641 1.00144342
0.20407741 1.00144342
0.20409841 1.00144342
0.20411941 1.00144342
0.20414041 1.00144342
0.20416142 1.00144342
0.20418242 1.00144342
0.20420342 1.00144342
0.20422442 1.00144342
0.20424542 1.00144342
0.20426643 1.00144342
0.20428743 1.00144342
0.20430843 1.00144342
0.20432943 1.00144342
0.20435044 1.00144342
0.20437144 1.00144342
0.20439244 1.00144342
0.20441344 1.00144342
0.20443444 1.00144342
0.20445545 1.00144342
0.20447645 1.00144342
0.20449745 1.00144342
0.20451845 1.00144342
0.20453945 1.00144342
0.20456046 1.00144342
0.20458146 1.00144342
0.20460246 1.00144342
0.20462346 1.00144342
0.20464446 1.00144342
0.20466547 1.00144342
0.20468647 1.00144342
0.20470747 1.00144342
0.20472847 1.00144342
0.20474947 1.00144342
0.20477048 1.00144342
0.20479148 1.00144342
0.20481248 1.00144342
0.20483348 1.00144342
0.20485449 1.00144342
0.20487549 1.00144342
0.20489649 1.00144342
0.20491749 1.00144342
0.20493849 1.00144342
0.20495950 1.00144342
0.20498050 1.00144342
0.20500150 1.00144342
0.20502250 1.00144342
0.20504350 1.00144342
0.20506451 1.00144342
0.20508551 1.00144342
0.20510651 1.00144342
0.20512751 1.00144342
0.20514851 1.00144342
0.20516952 1.00144342
0.20519052 1.00144342
0.20521152 1.00144342
0.20523252 1.00144342
0.20525353 1.00144342
0.20527453 1.00144342
0.20529553 1.00144342
0.20531653 1.00144342
0.20533753 1.00144342
0.20535854 1.00144342
0.20537954 1.00144342
0.20540054 1.00144342
0.20542154 1.00144342
0.20544254 1.00144342
0.20546355 1.00144342
0.20548455 1.00144342
0.20550555 1.00144342
0.20552655 1.00144342
0.20554755 1.00144342
0.20556856 1.00144342
0.20558956 1.00144342
0.20561056 1.00144342
0.20563156 1.00144342
0.20565257 1.00144342
0.20567357 1.00144342
0.20569457 1.00144342
0.20571557 1.00144342
0.20573657 1.00144342
0.20575758 1.00144342
0.20577858 1.00144342
0.20579958 1.00144342
0.20582058 1.00144342
0.20584158 1.00144342
0.20586259 1.00144342
0.20588359 1.00144342
0.20590459 1.00144342
0.20592559 1.00144342
0.20594659 1.00144342
0.20596760 1.00144342
0.20598860 1.00144342
0.20600960 1.00144342
0.20603060 1.00144342
0.20605161 1.00144342
0.20607261 1.00144342
0.20609361 1.00144342
0.20611461 1.00144342
0.20613561 1.00144342
0.20615662 1.00144342
0.20617762 1.00144342
0.20619862 1.00144342
0.20621962 1.00144342
0.20624062 1.00144342
0.20626163 1.00144342
0.20628263 1.00144342
0.20630363 1.00144342
0.20632463 1.00144342
0.20634563 1.00144342
0.20636664 1.00144342
0.20638764 1.00144342
0.20640864 1.00144342
0.20642964 1.00144342
0.20645065 1.00144342
0.20647165 1.00144342
0.20649265 1.00144342
0.20651365 1.00144342
0.20653465 1.00144342
0.20655566 1.00144342
0.20657666 1.00144342
0.20659766 1.00144342
0.20661866 1.00144342
0.20663966 1.00144342
0.20666067 1.00144342
0.20668167 1.00144342
0.20670267 1.00144342
0.20672367 1.00144342
0.20674467 1.00144342
0.20676568 1.00144342
0.20678668 1.00144342
0.20680768 1.00144342
0.20682868 1.00144342
0.20684968 1.00144342
0.20687069 1.00144342
0.20689169 1.00144342
0.20691269 1.00144342
0.20693369 1.00144342
0.20695470 1.00144342
0.20697570 1.00144342
0.20699670 1.00144342
0.20701770 1.00144342
0.20703870 1.00144342
0.20705971 1.00144342
0.20708071 1.00144342
0.20710171 1.00144342
0.20712271 1.00144342
0.20714371 1.00144342
0.20716472 1.00144342
0.20718572 1.00144342
0.20720672 1.00144342
0.20722772 1.00144342
0.20724872 1.00144342
0.20726973 1.00144342
0.20729073 1.00144342
0.20731173 1.00144342
0.20733273 1.00144342
0.20735374 1.00144342
0.20737474 1.00144342
0.20739574 1.00144342
0.20741674 1.00144342
0.20743774 1.00144342
0.20745875 1.00144342
0.20747975 1.00144342
0.20750075 1.00144342
0.20752175 1.00144342
0.20754275 1.00144342
0.20756376 1.00144342
0.20758476 1.00144342
0.20760576 1.00144342
0.20762676 1.00144342
0.20764776 1.00144342
0.20766877 1.00144342
0.20768977 1.00144342
0.20771077 1.00144342
0.20773177 1.00144342
0.20775278 1.00144342
0.20777378 1.00144342
0.20779478 1.00144342
0.20781578 1.00144342
0.20783678 1.00144342
0.20785779 1.00144342
0.20787879 1.00144342
0.20789979 1.00144342
0.20792079 1.00144342
0.20794179 1.00144342
0.20796280 1.00144342
0.20798380 1.00144342
0.20800480 1.00144342
0.20802580 1.00144342
0.20804680 1.00144342
0.20806781 1.00144342
0.20808881 1.00144342
0.20810981 1.00144342
0.20813081 1.00144342
0.20815182 1.00144342
0.20817282 1.00144342
0.20819382 1.00144342
0.20821482 1.00144342
0.20823582 1.00144342
0.20825683 1.00144342
0.20827783 1.00144342
0.20829883 1.00144342
0.20831983 1.00144342
0.20834083 1.00144342
0.20836184 1.00144342
0.20838284 1.00144342
0.20840384 1.00144342
0.20842484 1.00144342
0.20844584 1.00144342
0.20846685 1.00144342
0.20848785 1.00144342
0.20850885 1.00144342
0.20852985 1.00144342
0.20855086 1.00144342
0.20857186 1.00144342
0.20859286 1.00144342
0.20861386 1.00144342
0.20863486 1.00144342
0.20865587 1.00144342
0.20867687 1.00144342
0.20869787 1.00144342
0.20871887 1.00144342
0.20873987 1.00144342
0.20876088 1.00144342
0.20878188 1.00144342
0.20880288 1.00144342
0.20882388 1.00144342
0.20884488 1.00144342
0.20886589 1.00144342
0.20888689 1.00144342
0.20890789 1.00144342
0.20892889 1.00144342
0.20894989 1.00144342
0.20897090 1.00144342
0.20899190 1.00144342
0.20901290 1.00144342
0.20903390 1.00144342
0.20905491 1.00144342
0.20907591 1.00144342
0.20909691 1.00144342
0.20911791 1.00144342
0.20913891 1.00144342
0.20915992 1.00144342
0.20918092 1.00144342
0.20920192 1.00144342
0.20922292 1.00144342
0.20924392 1.00144342
0.20926493 1.00144342
0.20928593 1.00144342
0.20930693 1.00144342
0.20932793 1.00144342
0.20934893 1.00144342
0.20936994 1.00144342
0.20939094 1.00144342
0.20941194 1.00144342
0.20943294 1.00144342
0.20945395 1.00144342
0.20947495 1.00144342
0.20949595 1.00144342
0.20951695 1.00144342
0.20953795 1.00144342
0.20955896 1.00144342
0.20957996 1.00144342
0.20960096 1.00144342
0.20962196 1.00144342
0.20964296 1.00144342
0.20966397 1.00144342
0.20968497 1.00144342
0.20970597 1.00144342
0.20972697 1.00144342
0.20974797 1.00144342
0.20976898 1.00144342
0.20978998 1.00144342
0.20981098 1.00144342
0.20983198 1.00144342
0.20985299 1.00144342
0.20987399 1.00144342
0.20989499 1.00144342
0.20991599 1.00144342
0.20993699 1.00144342
0.20995800 1.00144342
0.20997900 1.00144342
0.21000000 1.00144342


==> random-coding.dat <==
x y
0.00000100 0.99711749
0.00000847 0.99162659
0.00001594 0.98852541
0.00002341 0.98610599
0.00003088 0.98405389
0.00003835 0.98224078
0.00004582 0.98059920
0.00005330 0.97908849
0.00006077 0.97768188
0.00006824 0.97636065
0.00007571 0.97511111
0.00008318 0.97392286
0.00009065 0.97278780
0.00009812 0.97169948
0.00010559 0.97065265
0.00011306 0.96964297
0.00012053 0.96866682
0.00012800 0.96772112
0.00013547 0.96680324
0.00014294 0.96591091
0.00015041 0.96504215
0.00015789 0.96419522
0.00016536 0.96336859
0.00017283 0.96256090
0.00018030 0.96177094
0.00018777 0.96099760
0.00019524 0.96023991
0.00020271 0.95949698
0.00021018 0.95876800
0.00021765 0.95805223
0.00022512 0.95734900
0.00023259 0.95665768
0.00024006 0.95597771
0.00024753 0.95530856
0.00025501 0.95464975
0.00026248 0.95400081
0.00026995 0.95336135
0.00027742 0.95273095
0.00028489 0.95210927
0.00029236 0.95149595
0.00029983 0.95089068
0.00030730 0.95029317
0.00031477 0.94970312
0.00032224 0.94912028
0.00032971 0.94854440
0.00033718 0.94797523
0.00034465 0.94741256
0.00035212 0.94685619
0.00035960 0.94630590
0.00036707 0.94576151
0.00037454 0.94522284
0.00038201 0.94468972
0.00038948 0.94416198
0.00039695 0.94363949
0.00040442 0.94312207
0.00041189 0.94260961
0.00041936 0.94210196
0.00042683 0.94159899
0.00043430 0.94110058
0.00044177 0.94060661
0.00044924 0.94011698
0.00045671 0.93963157
0.00046419 0.93915028
0.00047166 0.93867302
0.00047913 0.93819968
0.00048660 0.93773017
0.00049407 0.93726441
0.00050154 0.93680232
0.00050901 0.93634380
0.00051648 0.93588879
0.00052395 0.93543720
0.00053142 0.93498897
0.00053889 0.93454401
0.00054636 0.93410227
0.00055383 0.93366369
0.00056131 0.93322818
0.00056878 0.93279570
0.00057625 0.93236618
0.00058372 0.93193957
0.00059119 0.93151582
0.00059866 0.93109485
0.00060613 0.93067664
0.00061360 0.93026111
0.00062107 0.92984824
0.00062854 0.92943796
0.00063601 0.92903023
0.00064348 0.92862501
0.00065095 0.92822225
0.00065842 0.92782191
0.00066590 0.92742395
0.00067337 0.92702833
0.00068084 0.92663501
0.00068831 0.92624395
0.00069578 0.92585512
0.00070325 0.92546848
0.00071072 0.92508400
0.00071819 0.92470163
0.00072566 0.92432136
0.00073313 0.92394314
0.00074060 0.92356694
0.00074807 0.92319274
0.00075554 0.92282051
0.00076302 0.92245021
0.00077049 0.92208182
0.00077796 0.92171530
0.00078543 0.92135064
0.00079290 0.92098780
0.00080037 0.92062677
0.00080784 0.92026750
0.00081531 0.91990999
0.00082278 0.91955421
0.00083025 0.91920013
0.00083772 0.91884772
0.00084519 0.91849698
0.00085266 0.91814787
0.00086013 0.91780037
0.00086761 0.91745447
0.00087508 0.91711014
0.00088255 0.91676736
0.00089002 0.91642611
0.00089749 0.91608638
0.00090496 0.91574814
0.00091243 0.91541138
0.00091990 0.91507607
0.00092737 0.91474221
0.00093484 0.91440976
0.00094231 0.91407873
0.00094978 0.91374908
0.00095725 0.91342080
0.00096472 0.91309388
0.00097220 0.91276830
0.00097967 0.91244405
0.00098714 0.91212111
0.00099461 0.91179946
0.00100208 0.91147909
0.00100955 0.91115999
0.00101702 0.91084214
0.00102449 0.91052553
0.00103196 0.91021015
0.00103943 0.90989597
0.00104690 0.90958300
0.00105437 0.90927121
0.00106184 0.90896059
0.00106932 0.90865114
0.00107679 0.90834283
0.00108426 0.90803566
0.00109173 0.90772961
0.00109920 0.90742468
0.00110667 0.90712085
0.00111414 0.90681811
0.00112161 0.90651645
0.00112908 0.90621586
0.00113655 0.90591633
0.00114402 0.90561785
0.00115149 0.90532040
0.00115896 0.90502398
0.00116643 0.90472858
0.00117391 0.90443419
0.00118138 0.90414080
0.00118885 0.90384839
0.00119632 0.90355696
0.00120379 0.90326651
0.00121126 0.90297701
0.00121873 0.90268847
0.00122620 0.90240088
0.00123367 0.90211421
0.00124114 0.90182848
0.00124861 0.90154366
0.00125608 0.90125975
0.00126355 0.90097674
0.00127103 0.90069463
0.00127850 0.90041341
0.00128597 0.90013306
0.00129344 0.89985358
0.00130091 0.89957496
0.00130838 0.89929721
0.00131585 0.89902029
0.00132332 0.89874422
0.00133079 0.89846899
0.00133826 0.89819458
0.00134573 0.89792099
0.00135320 0.89764821
0.00136067 0.89737624
0.00136814 0.89710507
0.00137562 0.89683470
0.00138309 0.89656511
0.00139056 0.89629629
0.00139803 0.89602826
0.00140550 0.89576099
0.00141297 0.89549448
0.00142044 0.89522873
0.00142791 0.89496373
0.00143538 0.89469947
0.00144285 0.89443595
0.00145032 0.89417317
0.00145779 0.89391111
0.00146526 0.89364977
0.00147273 0.89338914
0.00148021 0.89312923
0.00148768 0.89287002
0.00149515 0.89261151
0.00150262 0.89235369
0.00151009 0.89209656
0.00151756 0.89184012
0.00152503 0.89158436
0.00153250 0.89132926
0.00153997 0.89107484
0.00154744 0.89082108
0.00155491 0.89056798
0.00156238 0.89031554
0.00156985 0.89006374
0.00157733 0.88981259
0.00158480 0.88956208
0.00159227 0.88931221
0.00159974 0.88906297
0.00160721 0.88881435
0.00161468 0.88856636
0.00162215 0.88831899
0.00162962 0.88807222
0.00163709 0.88782607
0.00164456 0.88758053
0.00165203 0.88733559
0.00165950 0.88709124
0.00166697 0.88684749
0.00167444 0.88660432
0.00168192 0.88636174
0.00168939 0.88611975
0.00169686 0.88587833
0.00170433 0.88563748
0.00171180 0.88539721
0.00171927 0.88515750
0.00172674 0.88491835
0.00173421 0.88467977
0.00174168 0.88444174
0.00174915 0.88420426
0.00175662 0.88396732
0.00176409 0.88373094
0.00177156 0.88349509
0.00177904 0.88325978
0.00178651 0.88302501
0.00179398 0.88279077
0.00180145 0.88255705
0.00180892 0.88232386
0.00181639 0.88209119
0.00182386 0.88185904
0.00183133 0.88162741
0.00183880 0.88139628
0.00184627 0.88116567
0.00185374 0.88093556
0.00186121 0.88070595
0.00186868 0.88047684
0.00187615 0.88024823
0.00188363 0.88002011
0.00189110 0.87979248
0.00189857 0.87956534
0.00190604 0.87933868
0.00191351 0.87911251
0.00192098 0.87888681
0.00192845 0.87866159
0.00193592 0.87843685
0.00194339 0.87821257
0.00195086 0.87798876
0.00195833 0.87776542
0.00196580 0.87754254
0.00197327 0.87732012
0.00198074 0.87709816
0.00198822 0.87687665
0.00199569 0.87665560
0.00200316 0.87643499
0.00201063 0.87621483
0.00201810 0.87599512
0.00202557 0.87577585
0.00203304 0.87555702
0.00204051 0.87533862
0.00204798 0.87512066
0.00205545 0.87490313
0.00206292 0.87468604
0.00207039 0.87446937
0.00207786 0.87425312
0.00208534 0.87403730
0.00209281 0.87382190
0.00210028 0.87360692
0.00210775 0.87339235
0.00211522 0.87317820
0.00212269 0.87296446
0.00213016 0.87275113
0.00213763 0.87253821
0.00214510 0.87232570
0.00215257 0.87211358
0.00216004 0.87190187
0.00216751 0.87169056
0.00217498 0.87147964
0.00218245 0.87126912
0.00218993 0.87105899
0.00219740 0.87084926
0.00220487 0.87063991
0.00221234 0.87043095
0.00221981 0.87022237
0.00222728 0.87001418
0.00223475 0.86980637
0.00224222 0.86959894
0.00224969 0.86939189
0.00225716 0.86918521
0.00226463 0.86897890
0.00227210 0.86877297
0.00227957 0.86856740
0.00228705 0.86836221
0.00229452 0.86815738
0.00230199 0.86795291
0.00230946 0.86774881
0.00231693 0.86754507
0.00232440 0.86734169
0.00233187 0.86713866
0.00233934 0.86693599
0.00234681 0.86673368
0.00235428 0.86653172
0.00236175 0.86633011
0.00236922 0.86612884
0.00237669 0.86592793
0.00238416 0.86572736
0.00239164 0.86552713
0.00239911 0.86532725
0.00240658 0.86512771
0.00241405 0.86492850
0.00242152 0.86472964
0.00242899 0.86453111
0.00243646 0.86433291
0.00244393 0.86413505
0.00245140 0.86393752
0.00245887 0.86374032
0.00246634 0.86354345
0.00247381 0.86334690
0.00248128 0.86315068
0.00248875 0.86295479
0.00249623 0.86275922
0.00250370 0.86256396
0.00251117 0.86236903
0.00251864 0.86217442
0.00252611 0.86198012
0.00253358 0.86178614
0.00254105 0.86159247
0.00254852 0.86139912
0.00255599 0.86120607
0.00256346 0.86101334
0.00257093 0.86082091
0.00257840 0.86062879
0.00258587 0.86043698
0.00259335 0.86024547
0.00260082 0.86005427
0.00260829 0.85986337
0.00261576 0.85967276
0.00262323 0.85948246
0.00263070 0.85929245
0.00263817 0.85910275
0.00264564 0.85891333
0.00265311 0.85872421
0.00266058 0.85853539
0.00266805 0.85834685
0.00267552 0.85815861
0.00268299 0.85797065
0.00269046 0.85778299
0.00269794 0.85759561
0.00270541 0.85740851
0.00271288 0.85722170
0.00272035 0.85703518
0.00272782 0.85684893
0.00273529 0.85666297
0.00274276 0.85647729
0.00275023 0.85629188
0.00275770 0.85610676
0.00276517 0.85592190
0.00277264 0.85573733
0.00278011 0.85555303
0.00278758 0.85536900
0.00279506 0.85518524
0.00280253 0.85500176
0.00281000 0.85481854
0.00281747 0.85463559
0.00282494 0.85445291
0.00283241 0.85427050
0.00283988 0.85408835
0.00284735 0.85390647
0.00285482 0.85372485
0.00286229 0.85354349
0.00286976 0.85336239
0.00287723 0.85318156
0.00288470 0.85300098
0.00289217 0.85282066
0.00289965 0.85264060
0.00290712 0.85246080
0.00291459 0.85228125
0.00292206 0.85210195
0.00292953 0.85192291
0.00293700 0.85174412
0.00294447 0.85156558
0.00295194 0.85138729
0.00295941 0.85120926
0.00296688 0.85103147
0.00297435 0.85085392
0.00298182 0.85067663
0.00298929 0.85049958
0.00299676 0.85032277
0.00300424 0.85014621
0.00301171 0.84996989
0.00301918 0.84979382
0.00302665 0.84961798
0.00303412 0.84944239
0.00304159 0.84926703
0.00304906 0.84909191
0.00305653 0.84891703
0.00306400 0.84874239
0.00307147 0.84856798
0.00307894 0.84839381
0.00308641 0.84821987
0.00309388 0.84804617
0.00310136 0.84787270
0.00310883 0.84769946
0.00311630 0.84752645
0.00312377 0.84735367
0.00313124 0.84718112
0.00313871 0.84700879
0.00314618 0.84683670
0.00315365 0.84666483
0.00316112 0.84649319
0.00316859 0.84632177
0.00317606 0.84615058
0.00318353 0.84597961
0.00319100 0.84580886
0.00319847 0.84563833
0.00320595 0.84546803
0.00321342 0.84529794
0.00322089 0.84512808
0.00322836 0.84495843
0.00323583 0.84478901
0.00324330 0.84461980
0.00325077 0.84445080
0.00325824 0.84428202
0.00326571 0.84411346
0.00327318 0.84394511
0.00328065 0.84377697
0.00328812 0.84360905
0.00329559 0.84344134
0.00330307 0.84327384
0.00331054 0.84310655
0.00331801 0.84293947
0.00332548 0.84277260
0.00333295 0.84260594
0.00334042 0.84243949
0.00334789 0.84227324
0.00335536 0.84210720
0.00336283 0.84194137
0.00337030 0.84177574
0.00337777 0.84161031
0.00338524 0.84144509
0.00339271 0.84128007
0.00340018 0.84111526
0.00340766 0.84095064
0.00341513 0.84078623
0.00342260 0.84062202
0.00343007 0.84045800
0.00343754 0.84029419
0.00344501 0.84013057
0.00345248 0.83996715
0.00345995 0.83980393
0.00346742 0.83964091
0.00347489 0.83947808
0.00348236 0.83931544
0.00348983 0.83915300
0.00349730 0.83899076
0.00350477 0.83882870
0.00351225 0.83866684
0.00351972 0.83850518
0.00352719 0.83834370
0.00353466 0.83818241
0.00354213 0.83802132
0.00354960 0.83786041
0.00355707 0.83769969
0.00356454 0.83753917
0.00357201 0.83737882
0.00357948 0.83721867
0.00358695 0.83705870
0.00359442 0.83689892
0.00360189 0.83673933
0.00360937 0.83657992
0.00361684 0.83642069
0.00362431 0.83626165
0.00363178 0.83610279
0.00363925 0.83594411
0.00364672 0.83578561
0.00365419 0.83562730
0.00366166 0.83546917
0.00366913 0.83531121
0.00367660 0.83515344
0.00368407 0.83499585
0.00369154 0.83483843
0.00369901 0.83468120
0.00370648 0.83452414
0.00371396 0.83436725
0.00372143 0.83421055
0.00372890 0.83405402
0.00373637 0.83389766
0.00374384 0.83374148
0.00375131 0.83358548
0.00375878 0.83342965
0.00376625 0.83327399
0.00377372 0.83311851
0.00378119 0.83296319
0.00378866 0.83280805
0.00379613 0.83265308
0.00380360 0.83249828
0.00381108 0.83234366
0.00381855 0.83218920
0.00382602 0.83203491
0.00383349 0.83188079
0.00384096 0.83172683
0.00384843 0.83157305
0.00385590 0.83141943
0.00386337 0.83126598
0.00387084 0.83111270
0.00387831 0.83095958
0.00388578 0.83080663
0.00389325 0.83065384
0.00390072 0.83050121
0.00390819 0.83034876
0.00391567 0.83019646
0.00392314 0.83004433
0.00393061 0.82989235
0.00393808 0.82974055
0.00394555 0.82958890
0.00395302 0.82943741
0.00396049 0.82928609
0.00396796 0.82913492
0.00397543 0.82898392
0.00398290 0.82883307
0.00399037 0.82868238
0.00399784 0.82853186
0.00400531 0.82838148
0.00401278 0.82823127
0.00402026 0.82808121
0.00402773 0.82793132
0.00403520 0.82778157
0.00404267 0.82763198
0.00405014 0.82748255
0.00405761 0.82733327
0.00406508 0.82718415
0.00407255 0.82703518
0.00408002 0.82688637
0.00408749 0.82673771
0.00409496 0.82658920
0.00410243 0.82644084
0.00410990 0.82629263
0.00411738 0.82614458
0.00412485 0.82599668
0.00413232 0.82584893
0.00413979 0.82570133
0.00414726 0.82555387
0.00415473 0.82540657
0.00416220 0.82525942
0.00416967 0.82511241
0.00417714 0.82496556
0.00418461 0.82481885
0.00419208 0.82467229
0.00419955 0.82452588
0.00420702 0.82437961
0.00421449 0.82423349
0.00422197 0.82408751
0.00422944 0.82394168
0.00423691 0.82379600
0.00424438 0.82365046
0.00425185 0.82350506
0.00425932 0.82335981
0.00426679 0.82321470
0.00427426 0.82306974
0.00428173 0.82292492
0.00428920 0.82278024
0.00429667 0.82263570
0.00430414 0.82249131
0.00431161 0.82234705
0.00431909 0.82220294
0.00432656 0.82205897
0.00433403 0.82191513
0.00434150 0.82177144
0.00434897 0.82162789
0.00435644 0.82148447
0.00436391 0.82134120
0.00437138 0.82119806
0.00437885 0.82105506
0.00438632 0.82091220
0.00439379 0.82076948
0.00440126 0.82062689
0.00440873 0.82048444
0.00441620 0.82034213
0.00442368 0.82019995
0.00443115 0.82005791
0.00443862 0.81991600
0.00444609 0.81977423
0.00445356 0.81963259
0.00446103 0.81949109
0.00446850 0.81934972
0.00447597 0.81920848
0.00448344 0.81906738
0.00449091 0.81892641
0.00449838 0.81878557
0.00450585 0.81864487
0.00451332 0.81850430
0.00452079 0.81836386
0.00452827 0.81822355
0.00453574 0.81808337
0.00454321 0.81794332
0.00455068 0.81780340
0.00455815 0.81766361
0.00456562 0.81752395
0.00457309 0.81738442
0.00458056 0.81724502
0.00458803 0.81710575
0.00459550 0.81696661
0.00460297 0.81682759
0.00461044 0.81668870
0.00461791 0.81654994
0.00462539 0.81641131
0.00463286 0.81627280
0.00464033 0.81613442
0.00464780 0.81599617
0.00465527 0.81585804
0.00466274 0.81572004
0.00467021 0.81558216
0.00467768 0.81544441
0.00468515 0.81530678
0.00469262 0.81516928
0.00470009 0.81503190
0.00470756 0.81489464
0.00471503 0.81475751
0.00472250 0.81462050
0.00472998 0.81448362
0.00473745 0.81434685
0.00474492 0.81421021
0.00475239 0.81407369
0.00475986 0.81393730
0.00476733 0.81380102
0.00477480 0.81366487
0.00478227 0.81352883
0.00478974 0.81339292
0.00479721 0.81325713
0.00480468 0.81312145
0.00481215 0.81298590
0.00481962 0.81285047
0.00482710 0.81271515
0.00483457 0.81257996
0.00484204 0.81244488
0.00484951 0.81230992
0.00485698 0.81217508
0.00486445 0.81204035
0.00487192 0.81190575
0.00487939 0.81177126
0.00488686 0.81163689
0.00489433 0.81150263
0.00490180 0.81136850
0.00490927 0.81123447
0.00491674 0.81110057
0.00492421 0.81096678
0.00493169 0.81083310
0.00493916 0.81069954
0.00494663 0.81056610
0.00495410 0.81043277
0.00496157 0.81029955
0.00496904 0.81016645
0.00497651 0.81003346
0.00498398 0.80990058
0.00499145 0.80976782
0.00499892 0.80963517
0.00500639 0.80950264
0.00501386 0.80937021
0.00502133 0.80923790
0.00502880 0.80910570
0.00503628 0.80897361
0.00504375 0.80884164
0.00505122 0.80870977
0.00505869 0.80857802
0.00506616 0.80844638
0.00507363 0.80831485
0.00508110 0.80818342
0.00508857 0.80805211
0.00509604 0.80792091
0.00510351 0.80778982
0.00511098 0.80765883
0.00511845 0.80752796
0.00512592 0.80739719
0.00513340 0.80726653
0.00514087 0.80713599
0.00514834 0.80700555
0.00515581 0.80687521
0.00516328 0.80674499
0.00517075 0.80661487
0.00517822 0.80648486
0.00518569 0.80635496
0.00519316 0.80622516
0.00520063 0.80609547
0.00520810 0.80596588
0.00521557 0.80583641
0.00522304 0.80570703
0.00523051 0.80557777
0.00523799 0.80544860
0.00524546 0.80531955
0.00525293 0.80519060
0.00526040 0.80506175
0.00526787 0.80493301
0.00527534 0.80480437
0.00528281 0.80467583
0.00529028 0.80454740
0.00529775 0.80441908
0.00530522 0.80429085
0.00531269 0.80416273
0.00532016 0.80403471
0.00532763 0.80390680
0.00533511 0.80377899
0.00534258 0.80365127
0.00535005 0.80352367
0.00535752 0.80339616
0.00536499 0.80326875
0.00537246 0.80314145
0.00537993 0.80301425
0.00538740 0.80288715
0.00539487 0.80276014
0.00540234 0.80263324
0.00540981 0.80250644
0.00541728 0.80237974
0.00542475 0.80225314
0.00543222 0.80212664
0.00543970 0.80200024
0.00544717 0.80187394
0.00545464 0.80174774
0.00546211 0.80162163
0.00546958 0.80149563
0.00547705 0.80136972
0.00548452 0.80124391
0.00549199 0.80111820
0.00549946 0.80099259
0.00550693 0.80086707
0.00551440 0.80074165
0.00552187 0.80061633
0.00552934 0.80049111
0.00553681 0.80036598
0.00554429 0.80024095
0.00555176 0.80011602
0.00555923 0.79999118
0.00556670 0.79986644
0.00557417 0.79974180
0.00558164 0.79961725
0.00558911 0.79949279
0.00559658 0.79936843
0.00560405 0.79924417
0.00561152 0.79912000
0.00561899 0.79899593
0.00562646 0.79887195
0.00563393 0.79874806
0.00564141 0.79862427
0.00564888 0.79850057
0.00565635 0.79837697
0.00566382 0.79825346
0.00567129 0.79813004
0.00567876 0.79800672
0.00568623 0.79788349
0.00569370 0.79776035
0.00570117 0.79763731
0.00570864 0.79751436
0.00571611 0.79739150
0.00572358 0.79726873
0.00573105 0.79714605
0.00573852 0.79702347
0.00574600 0.79690098
0.00575347 0.79677858
0.00576094 0.79665627
0.00576841 0.79653405
0.00577588 0.79641192
0.00578335 0.79628988
0.00579082 0.79616793
0.00579829 0.79604608
0.00580576 0.79592431
0.00581323 0.79580263
0.00582070 0.79568105
0.00582817 0.79555955
0.00583564 0.79543814
0.00584312 0.79531682
0.00585059 0.79519559
0.00585806 0.79507445
0.00586553 0.79495340
0.00587300 0.79483244
0.00588047 0.79471156
0.00588794 0.79459078
0.00589541 0.79447008
0.00590288 0.79434947
0.00591035 0.79422895
0.00591782 0.79410851
0.00592529 0.79398816
0.00593276 0.79386790
0.00594023 0.79374773
0.00594771 0.79362764
0.00595518 0.79350764
0.00596265 0.79338773
0.00597012 0.79326790
0.00597759 0.79314816
0.00598506 0.79302851
0.00599253 0.79290894
0.00600000 0.79278946
0.00600747 0.79267006
0.00601494 0.79255075
0.00602241 0.79243152
0.00602988 0.79231238
0.00603735 0.79219332
0.00604482 0.79207435
0.00605230 0.79195547
0.00605977 0.79183666
0.00606724 0.79171795
0.00607471 0.79159931
0.00608218 0.79148076
0.00608965 0.79136230
0.00609712 0.79124391
0.00610459 0.79112561
0.00611206 0.79100740
0.00611953 0.79088927
0.00612700 0.79077122
0.00613447 0.79065325
0.00614194 0.79053537
0.00614942 0.79041757
0.00615689 0.79029985
0.00616436 0.79018221
0.00617183 0.79006466
0.00617930 0.78994719
0.00618677 0.78982980
0.00619424 0.78971249
0.00620171 0.78959527
0.00620918 0.78947812
0.00621665 0.78936106
0.00622412 0.78924407
0.00623159 0.78912717
0.00623906 0.78901035
0.00624653 0.78889361
0.00625401 0.78877695
0.00626148 0.78866037
0.00626895 0.78854387
0.00627642 0.78842746
0.00628389 0.78831112
0.00629136 0.78819486
0.00629883 0.78807868
0.00630630 0.78796258
0.00631377 0.78784656
0.00632124 0.78773062
0.00632871 0.78761476
0.00633618 0.78749897
0.00634365 0.78738327
0.00635113 0.78726764
0.00635860 0.78715210
0.00636607 0.78703663
0.00637354 0.78692124
0.00638101 0.78680593
0.00638848 0.78669069
0.00639595 0.78657554
0.00640342 0.78646046
0.00641089 0.78634546
0.00641836 0.78623053
0.00642583 0.78611569
0.00643330 0.78600092
0.00644077 0.78588623
0.00644824 0.78577161
0.00645572 0.78565707
0.00646319 0.78554261
0.00647066 0.78542823
0.00647813 0.78531392
0.00648560 0.78519969
0.00649307 0.78508553
0.00650054 0.78497145
0.00650801 0.78485745
0.00651548 0.78474352
0.00652295 0.78462966
0.00653042 0.78451589
0.00653789 0.78440218
0.00654536 0.78428856
0.00655283 0.78417501
0.00656031 0.78406153
0.00656778 0.78394813
0.00657525 0.78383480
0.00658272 0.78372155
0.00659019 0.78360837
0.00659766 0.78349526
0.00660513 0.78338223
0.00661260 0.78326928
0.00662007 0.78315639
0.00662754 0.78304358
0.00663501 0.78293085
0.00664248 0.78281819
0.00664995 0.78270560
0.00665743 0.78259309
0.00666490 0.78248064
0.00667237 0.78236828
0.00667984 0.78225598
0.00668731 0.78214376
0.00669478 0.78203161
0.00670225 0.78191953
0.00670972 0.78180752
0.00671719 0.78169559
0.00672466 0.78158373
0.00673213 0.78147194
0.00673960 0.78136023
0.00674707 0.78124858
0.00675454 0.78113701
0.00676202 0.78102551
0.00676949 0.78091408
0.00677696 0.78080272
0.00678443 0.78069143
0.00679190 0.78058021
0.00679937 0.78046907
0.00680684 0.78035799
0.00681431 0.78024699
0.00682178 0.78013606
0.00682925 0.78002519
0.00683672 0.77991440
0.00684419 0.77980368
0.00685166 0.77969303
0.00685914 0.77958245
0.00686661 0.77947193
0.00687408 0.77936149
0.00688155 0.77925112
0.00688902 0.77914082
0.00689649 0.77903058
0.00690396 0.77892042
0.00691143 0.77881032
0.00691890 0.77870030
0.00692637 0.77859034
0.00693384 0.77848045
0.00694131 0.77837064
0.00694878 0.77826089
0.00695625 0.77815120
0.00696373 0.77804159
0.00697120 0.77793205
0.00697867 0.77782257
0.00698614 0.77771316
0.00699361 0.77760382
0.00700108 0.77749455
0.00700855 0.77738534
0.00701602 0.77727621
0.00702349 0.77716714
0.00703096 0.77705813
0.00703843 0.77694920
0.00704590 0.77684033
0.00705337 0.77673153
0.00706084 0.77662280
0.00706832 0.77651413
0.00707579 0.77640553
0.00708326 0.77629700
0.00709073 0.77618853
0.00709820 0.77608013
0.00710567 0.77597180
0.00711314 0.77586353
0.00712061 0.77575533
0.00712808 0.77564720
0.00713555 0.77553913
0.00714302 0.77543113
0.00715049 0.77532319
0.00715796 0.77521532
0.00716544 0.77510751
0.00717291 0.77499977
0.00718038 0.77489210
0.00718785 0.77478449
0.00719532 0.77467694
0.00720279 0.77456947
0.00721026 0.77446205
0.00721773 0.77435470
0.00722520 0.77424742
0.00723267 0.77414020
0.00724014 0.77403304
0.00724761 0.77392595
0.00725508 0.77381892
0.00726255 0.77371196
0.00727003 0.77360506
0.00727750 0.77349823
0.00728497 0.77339146
0.00729244 0.77328475
0.00729991 0.77317811
0.00730738 0.77307153
0.00731485 0.77296501
0.00732232 0.77285856
0.00732979 0.77275217
0.00733726 0.77264584
0.00734473 0.77253958
0.00735220 0.77243338
0.00735967 0.77232725
0.00736715 0.77222117
0.00737462 0.77211516
0.00738209 0.77200921
0.00738956 0.77190333
0.00739703 0.77179750
0.00740450 0.77169174
0.00741197 0.77158604
0.00741944 0.77148041
0.00742691 0.77137483
0.00743438 0.77126932
0.00744185 0.77116387
0.00744932 0.77105848
0.00745679 0.77095316
0.00746426 0.77084789
0.00747174 0.77074269
0.00747921 0.77063755
0.00748668 0.77053246
0.00749415 0.77042744
0.00750162 0.77032249
0.00750909 0.77021759
0.00751656 0.77011275
0.00752403 0.77000798
0.00753150 0.76990326
0.00753897 0.76979861
0.00754644 0.76969402
0.00755391 0.76958948
0.00756138 0.76948501
0.00756885 0.76938060
0.00757633 0.76927625
0.00758380 0.76917196
0.00759127 0.76906772
0.00759874 0.76896355
0.00760621 0.76885944
0.00761368 0.76875539
0.00762115 0.76865140
0.00762862 0.76854747
0.00763609 0.76844359
0.00764356 0.76833978
0.00765103 0.76823602
0.00765850 0.76813233
0.00766597 0.76802869
0.00767345 0.76792512
0.00768092 0.76782160
0.00768839 0.76771814
0.00769586 0.76761474
0.00770333 0.76751140
0.00771080 0.76740812
0.00771827 0.76730490
0.00772574 0.76720173
0.00773321 0.76709862
0.00774068 0.76699558
0.00774815 0.76689259
0.00775562 0.76678965
0.00776309 0.76668678
0.00777056 0.76658396
0.00777804 0.76648121
0.00778551 0.76637851
0.00779298 0.76627586
0.00780045 0.76617328
0.00780792 0.76607075
0.00781539 0.76596828
0.00782286 0.76586587
0.00783033 0.76576351
0.00783780 0.76566122
0.00784527 0.76555898
0.00785274 0.76545679
0.00786021 0.76535467
0.00786768 0.76525260
0.00787516 0.76515058
0.00788263 0.76504863
0.00789010 0.76494673
0.00789757 0.76484489
0.00790504 0.76474310
0.00791251 0.76464137
0.00791998 0.76453970
0.00792745 0.76443808
0.00793492 0.76433652
0.00794239 0.76423501
0.00794986 0.76413356
0.00795733 0.76403217
0.00796480 0.76393083
0.00797227 0.76382955
0.00797975 0.76372833
0.00798722 0.76362716
0.00799469 0.76352604
0.00800216 0.76342498
0.00800963 0.76332398
0.00801710 0.76322303
0.00802457 0.76312214
0.00803204 0.76302130
0.00803951 0.76292052
0.00804698 0.76281979
0.00805445 0.76271912
0.00806192 0.76261850
0.00806939 0.76251793
0.00807686 0.76241743
0.00808434 0.76231697
0.00809181 0.76221657
0.00809928 0.76211623
0.00810675 0.76201594
0.00811422 0.76191570
0.00812169 0.76181552
0.00812916 0.76171539
0.00813663 0.76161532
0.00814410 0.76151530
0.00815157 0.76141533
0.00815904 0.76131542
0.00816651 0.76121556
0.00817398 0.76111576
0.00818146 0.76101601
0.00818893 0.76091631
0.00819640 0.76081666
0.00820387 0.76071707
0.00821134 0.76061754
0.00821881 0.76051805
0.00822628 0.76041862
0.00823375 0.76031925
0.00824122 0.76021992
0.00824869 0.76012065
0.00825616 0.76002143
0.00826363 0.75992227
0.00827110 0.75982315
0.00827857 0.75972409
0.00828605 0.75962508
0.00829352 0.75952613
0.00830099 0.75942723
0.00830846 0.75932838
0.00831593 0.75922958
0.00832340 0.75913083
0.00833087 0.75903214
0.00833834 0.75893350
0.00834581 0.75883491
0.00835328 0.75873637
0.00836075 0.75863789
0.00836822 0.75853945
0.00837569 0.75844107
0.00838317 0.75834274
0.00839064 0.75824446
0.00839811 0.75814623
0.00840558 0.75804806
0.00841305 0.75794994
0.00842052 0.75785186
0.00842799 0.75775384
0.00843546 0.75765587
0.00844293 0.75755795
0.00845040 0.75746008
0.00845787 0.75736227
0.00846534 0.75726450
0.00847281 0.75716679
0.00848028 0.75706912
0.00848776 0.75697151
0.00849523 0.75687394
0.00850270 0.75677643
0.00851017 0.75667897
0.00851764 0.75658156
0.00852511 0.75648420
0.00853258 0.75638689
0.00854005 0.75628963
0.00854752 0.75619242
0.00855499 0.75609526
0.00856246 0.75599815
0.00856993 0.75590109
0.00857740 0.75580408
0.00858487 0.75570712
0.00859235 0.75561021
0.00859982 0.75551334
0.00860729 0.75541653
0.00861476 0.75531977
0.00862223 0.75522306
0.00862970 0.75512640
0.00863717 0.75502978
0.00864464 0.75493322
0.00865211 0.75483671
0.00865958 0.75474024
0.00866705 0.75464383
0.00867452 0.75454746
0.00868199 0.75445114
0.00868947 0.75435487
0.00869694 0.75425865
0.00870441 0.75416248
0.00871188 0.75406636
0.00871935 0.75397028
0.00872682 0.75387426
0.00873429 0.75377828
0.00874176 0.75368235
0.00874923 0.75358647
0.00875670 0.75349064
0.00876417 0.75339486
0.00877164 0.75329913
0.00877911 0.75320344
0.00878658 0.75310780
0.00879406 0.75301221
0.00880153 0.75291667
0.00880900 0.75282117
0.00881647 0.75272573
0.00882394 0.75263033
0.00883141 0.75253498
0.00883888 0.75243968
0.00884635 0.75234442
0.00885382 0.75224921
0.00886129 0.75215405
0.00886876 0.75205894
0.00887623 0.75196387
0.00888370 0.75186886
0.00889118 0.75177389
0.00889865 0.75167896
0.00890612 0.75158409
0.00891359 0.75148926
0.00892106 0.75139447
0.00892853 0.75129974
0.00893600 0.75120505
0.00894347 0.75111041
0.00895094 0.75101581
0.00895841 0.75092127
0.00896588 0.75082677
0.00897335 0.75073231
0.00898082 0.75063790
0.00898829 0.75054354
0.00899577 0.75044923
0.00900324 0.75035496
0.00901071 0.75026074
0.00901818 0.75016656
0.00902565 0.75007243
0.00903312 0.74997835
0.00904059 0.74988431
0.00904806 0.74979032
0.00905553 0.74969637
0.00906300 0.74960247
0.00907047 0.74950862
0.00907794 0.74941481
0.00908541 0.74932105
0.00909288 0.74922733
0.00910036 0.74913366
0.00910783 0.74904004
0.00911530 0.74894646
0.00912277 0.74885292
0.00913024 0.74875943
0.00913771 0.74866599
0.00914518 0.74857259
0.00915265 0.74847924
0.00916012 0.74838593
0.00916759 0.74829267
0.00917506 0.74819945
0.00918253 0.74810628
0.00919000 0.74801315
0.00919748 0.74792007
0.00920495 0.74782703
0.00921242 0.74773404
0.00921989 0.74764109
0.00922736 0.74754819
0.00923483 0.74745533
0.00924230 0.74736251
0.00924977 0.74726974
0.00925724 0.74717702
0.00926471 0.74708434
0.00927218 0.74699170
0.00927965 0.74689911
0.00928712 0.74680656
0.00929459 0.74671406
0.00930207 0.74662160
0.00930954 0.74652918
0.00931701 0.74643681
0.00932448 0.74634449
0.00933195 0.74625220
0.00933942 0.74615996
0.00934689 0.74606777
0.00935436 0.74597562
0.00936183 0.74588351
0.00936930 0.74579144
0.00937677 0.74569942
0.00938424 0.74560745
0.00939171 0.74551551
0.00939919 0.74542362
0.00940666 0.74533178
0.00941413 0.74523997
0.00942160 0.74514821
0.00942907 0.74505649
0.00943654 0.74496482
0.00944401 0.74487319
0.00945148 0.74478160
0.00945895 0.74469006
0.00946642 0.74459856
0.00947389 0.74450710
0.00948136 0.74441568
0.00948883 0.74432431
0.00949630 0.74423298
0.00950378 0.74414169
0.00951125 0.74405045
0.00951872 0.74395925
0.00952619 0.74386809
0.00953366 0.74377697
0.00954113 0.74368590
0.00954860 0.74359487
0.00955607 0.74350388
0.00956354 0.74341293
0.00957101 0.74332202
0.00957848 0.74323116
0.00958595 0.74314034
0.00959342 0.74304956
0.00960089 0.74295883
0.00960837 0.74286813
0.00961584 0.74277748
0.00962331 0.74268687
0.00963078 0.74259630
0.00963825 0.74250578
0.00964572 0.74241529
0.00965319 0.74232485
0.00966066 0.74223445
0.00966813 0.74214409
0.00967560 0.74205377
0.00968307 0.74196349
0.00969054 0.74187326
0.00969801 0.74178307
0.00970549 0.74169291
0.00971296 0.74160280
0.00972043 0.74151273
0.00972790 0.74142271
0.00973537 0.74133272
0.00974284 0.74124277
0.00975031 0.74115287
0.00975778 0.74106300
0.00976525 0.74097318
0.00977272 0.74088340
0.00978019 0.74079366
0.00978766 0.74070396
0.00979513 0.74061430
0.00980260 0.74052468
0.00981008 0.74043511
0.00981755 0.74034557
0.00982502 0.74025607
0.00983249 0.74016662
0.00983996 0.74007720
0.00984743 0.73998783
0.00985490 0.73989849
0.00986237 0.73980920
0.00986984 0.73971995
0.00987731 0.73963073
0.00988478 0.73954156
0.00989225 0.73945243
0.00989972 0.73936334
0.00990720 0.73927428
0.00991467 0.73918527
0.00992214 0.73909630
0.00992961 0.73900737
0.00993708 0.73891848
0.00994455 0.73882962
0.00995202 0.73874081
0.00995949 0.73865204
0.00996696 0.73856331
0.00997443 0.73847461
0.00998190 0.73838596
0.00998937 0.73829735
0.00999684 0.73820877
0.01000431 0.73812024
0.01001179 0.73803174
0.01001926 0.73794329
0.01002673 0.73785487
0.01003420 0.73776649
0.01004167 0.73767816
0.01004914 0.73758986
0.01005661 0.73750160
0.01006408 0.73741338
0.01007155 0.73732520
0.01007902 0.73723706
0.01008649 0.73714895
0.01009396 0.73706089
0.01010143 0.73697286
0.01010890 0.73688488
0.01011638 0.73679693
0.01012385 0.73670902
0.01013132 0.73662116
0.01013879 0.73653332
0.01014626 0.73644553
0.01015373 0.73635778
0.01016120 0.73627007
0.01016867 0.73618239
0.01017614 0.73609475
0.01018361 0.73600715
0.01019108 0.73591959
0.01019855 0.73583207
0.01020602 0.73574459
0.01021350 0.73565714
0.01022097 0.73556973
0.01022844 0.73548237
0.01023591 0.73539504
0.01024338 0.73530774
0.01025085 0.73522049
0.01025832 0.73513327
0.01026579 0.73504609
0.01027326 0.73495895
0.01028073 0.73487185
0.01028820 0.73478479
0.01029567 0.73469776
0.01030314 0.73461077
0.01031061 0.73452382
0.01031809 0.73443691
0.01032556 0.73435003
0.01033303 0.73426319
0.01034050 0.73417639
0.01034797 0.73408963
0.01035544 0.73400290
0.01036291 0.73391622
0.01037038 0.73382957
0.01037785 0.73374295
0.01038532 0.73365638
0.01039279 0.73356984
0.01040026 0.73348334
0.01040773 0.73339687
0.01041521 0.73331045
0.01042268 0.73322406
0.01043015 0.73313771
0.01043762 0.73305139
0.01044509 0.73296511
0.01045256 0.73287887
0.01046003 0.73279267
0.01046750 0.73270650
0.01047497 0.73262037
0.01048244 0.73253428
0.01048991 0.73244822
0.01049738 0.73236220
0.01050485 0.73227622
0.01051232 0.73219027
0.01051980 0.73210436
0.01052727 0.73201849
0.01053474 0.73193265
0.01054221 0.73184685
0.01054968 0.73176109
0.01055715 0.73167536
0.01056462 0.73158967
0.01057209 0.73150401
0.01057956 0.73141839
0.01058703 0.73133281
0.01059450 0.73124727
0.01060197 0.73116176
0.01060944 0.73107628
0.01061691 0.73099085
0.01062439 0.73090544
0.01063186 0.73082008
0.01063933 0.73073475
0.01064680 0.73064946
0.01065427 0.73056420
0.01066174 0.73047898
0.01066921 0.73039379
0.01067668 0.73030864
0.01068415 0.73022353
0.01069162 0.73013845
0.01069909 0.73005341
0.01070656 0.72996840
0.01071403 0.72988343
0.01072151 0.72979850
0.01072898 0.72971360
0.01073645 0.72962873
0.01074392 0.72954390
0.01075139 0.72945911
0.01075886 0.72937435
0.01076633 0.72928963
0.01077380 0.72920494
0.01078127 0.72912029
0.01078874 0.72903567
0.01079621 0.72895109
0.01080368 0.72886654
0.01081115 0.72878203
0.01081862 0.72869756
0.01082610 0.72861312
0.01083357 0.72852871
0.01084104 0.72844434
0.01084851 0.72836000
0.01085598 0.72827570
0.01086345 0.72819144
0.01087092 0.72810721
0.01087839 0.72802301
0.01088586 0.72793885
0.01089333 0.72785472
0.01090080 0.72777063
0.01090827 0.72768657
0.01091574 0.72760255
0.01092322 0.72751856
0.01093069 0.72743460
0.01093816 0.72735069
0.01094563 0.72726680
0.01095310 0.72718295
0.01096057 0.72709913
0.01096804 0.72701535
0.01097551 0.72693161
0.01098298 0.72684789
0.01099045 0.72676421
0.01099792 0.72668057
0.01100539 0.72659696
0.01101286 0.72651338
0.01102033 0.72642984
0.01102781 0.72634634
0.01103528 0.72626286
0.01104275 0.72617942
0.01105022 0.72609602
0.01105769 0.72601265
0.01106516 0.72592931
0.01107263 0.72584600
0.01108010 0.72576273
0.01108757 0.72567950
0.01109504 0.72559630
0.01110251 0.72551313
0.01110998 0.72542999
0.01111745 0.72534689
0.01112492 0.72526382
0.01113240 0.72518079
0.01113987 0.72509779
0.01114734 0.72501482
0.01115481 0.72493189
0.01116228 0.72484899
0.01116975 0.72476612
0.01117722 0.72468329
0.01118469 0.72460049
0.01119216 0.72451773
0.01119963 0.72443499
0.01120710 0.72435229
0.01121457 0.72426963
0.01122204 0.72418700
0.01122952 0.72410440
0.01123699 0.72402183
0.01124446 0.72393930
0.01125193 0.72385679
0.01125940 0.72377433
0.01126687 0.72369189
0.01127434 0.72360949
0.01128181 0.72352712
0.01128928 0.72344479
0.01129675 0.72336248
0.01130422 0.72328022
0.01131169 0.72319798
0.01131916 0.72311577
0.01132663 0.72303360
0.01133411 0.72295146
0.01134158 0.72286936
0.01134905 0.72278728
0.01135652 0.72270524
0.01136399 0.72262324
0.01137146 0.72254126
0.01137893 0.72245932
0.01138640 0.72237741
0.01139387 0.72229553
0.01140134 0.72221368
0.01140881 0.72213187
0.01141628 0.72205009
0.01142375 0.72196834
0.01143123 0.72188662
0.01143870 0.72180494
0.01144617 0.72172329
0.01145364 0.72164167
0.01146111 0.72156008
0.01146858 0.72147852
0.01147605 0.72139700
0.01148352 0.72131551
0.01149099 0.72123405
0.01149846 0.72115262
0.01150593 0.72107123
0.01151340 0.72098986
0.01152087 0.72090853
0.01152834 0.72082723
0.01153582 0.72074597
0.01154329 0.72066473
0.01155076 0.72058353
0.01155823 0.72050235
0.01156570 0.72042121
0.01157317 0.72034011
0.01158064 0.72025903
0.01158811 0.72017798
0.01159558 0.72009697
0.01160305 0.72001599
0.01161052 0.71993504
0.01161799 0.71985412
0.01162546 0.71977323
0.01163293 0.71969237
0.01164041 0.71961155
0.01164788 0.71953075
0.01165535 0.71944999
0.01166282 0.71936926
0.01167029 0.71928856
0.01167776 0.71920789
0.01168523 0.71912726
0.01169270 0.71904665
0.01170017 0.71896608
0.01170764 0.71888553
0.01171511 0.71880502
0.01172258 0.71872454
0.01173005 0.71864409
0.01173753 0.71856367
0.01174500 0.71848328
0.01175247 0.71840292
0.01175994 0.71832260
0.01176741 0.71824230
0.01177488 0.71816204
0.01178235 0.71808180
0.01178982 0.71800160
0.01179729 0.71792143
0.01180476 0.71784129
0.01181223 0.71776118
0.01181970 0.71768110
0.01182717 0.71760105
0.01183464 0.71752103
0.01184212 0.71744104
0.01184959 0.71736108
0.01185706 0.71728116
0.01186453 0.71720126
0.01187200 0.71712140
0.01187947 0.71704156
0.01188694 0.71696176
0.01189441 0.71688198
0.01190188 0.71680224
0.01190935 0.71672252
0.01191682 0.71664284
0.01192429 0.71656319
0.01193176 0.71648356
0.01193924 0.71640397
0.01194671 0.71632441
0.01195418 0.71624488
0.01196165 0.71616537
0.01196912 0.71608590
0.01197659 0.71600646
0.01198406 0.71592705
0.01199153 0.71584767
0.01199900 0.71576831
0.01200647 0.71568899
0.01201394 0.71560970
0.01202141 0.71553044
0.01202888 0.71545121
0.01203635 0.71537200
0.01204383 0.71529283
0.01205130 0.71521369
0.01205877 0.71513458
0.01206624 0.71505549
0.01207371 0.71497644
0.01208118 0.71489742
0.01208865 0.71481842
0.01209612 0.71473946
0.01210359 0.71466052
0.01211106 0.71458162
0.01211853 0.71450274
0.01212600 0.71442390
0.01213347 0.71434508
0.01214094 0.71426629
0.01214842 0.71418753
0.01215589 0.71410881
0.01216336 0.71403011
0.01217083 0.71395144
0.01217830 0.71387280
0.01218577 0.71379419
0.01219324 0.71371560
0.01220071 0.71363705
0.01220818 0.71355853
0.01221565 0.71348004
0.01222312 0.71340157
0.01223059 0.71332313
0.01223806 0.71324473
0.01224554 0.71316635
0.01225301 0.71308800
0.01226048 0.71300968
0.01226795 0.71293139
0.01227542 0.71285313
0.01228289 0.71277490
0.01229036 0.71269670
0.01229783 0.71261852
0.01230530 0.71254038
0.01231277 0.71246226
0.01232024 0.71238417
0.01232771 0.71230611
0.01233518 0.71222808
0.01234265 0.71215008
0.01235013 0.71207211
0.01235760 0.71199416
0.01236507 0.71191625
0.01237254 0.71183836
0.01238001 0.71176050
0.01238748 0.71168267
0.01239495 0.71160487
0.01240242 0.71152710
0.01240989 0.71144935
0.01241736 0.71137164
0.01242483 0.71129395
0.01243230 0.71121629
0.01243977 0.71113866
0.01244725 0.71106106
0.01245472 0.71098349
0.01246219 0.71090594
0.01246966 0.71082842
0.01247713 0.71075094
0.01248460 0.71067348
0.01249207 0.71059604
0.01249954 0.71051864
0.01250701 0.71044126
0.01251448 0.71036392
0.01252195 0.71028660
0.01252942 0.71020930
0.01253689 0.71013204
0.01254436 0.71005481
0.01255184 0.70997760
0.01255931 0.70990042
0.01256678 0.70982327
0.01257425 0.70974614
0.01258172 0.70966905
0.01258919 0.70959198
0.01259666 0.70951494
0.01260413 0.70943793
0.01261160 0.70936094
0.01261907 0.70928399
0.01262654 0.70920706
0.01263401 0.70913016
0.01264148 0.70905329
0.01264895 0.70897644
0.01265643 0.70889962
0.01266390 0.70882283
0.01267137 0.70874607
0.01267884 0.70866933
0.01268631 0.70859263
0.01269378 0.70851595
0.01270125 0.70843930
0.01270872 0.70836267
0.01271619 0.70828607
0.01272366 0.70820950
0.01273113 0.70813296
0.01273860 0.70805645
0.01274607 0.70797996
0.01275355 0.70790350
0.01276102 0.70782706
0.01276849 0.70775066
0.01277596 0.70767428
0.01278343 0.70759793
0.01279090 0.70752161
0.01279837 0.70744531
0.01280584 0.70736904
0.01281331 0.70729280
0.01282078 0.70721658
0.01282825 0.70714039
0.01283572 0.70706423
0.01284319 0.70698810
0.01285066 0.70691199
0.01285814 0.70683591
0.01286561 0.70675986
0.01287308 0.70668383
0.01288055 0.70660783
0.01288802 0.70653186
0.01289549 0.70645592
0.01290296 0.70638000
0.01291043 0.70630411
0.01291790 0.70622824
0.01292537 0.70615240
0.01293284 0.70607659
0.01294031 0.70600081
0.01294778 0.70592505
0.01295526 0.70584932
0.01296273 0.70577361
0.01297020 0.70569794
0.01297767 0.70562229
0.01298514 0.70554666
0.01299261 0.70547106
0.01300008 0.70539549
0.01300755 0.70531995
0.01301502 0.70524443
0.01302249 0.70516894
0.01302996 0.70509347
0.01303743 0.70501803
0.01304490 0.70494262
0.01305237 0.70486724
0.01305985 0.70479188
0.01306732 0.70471654
0.01307479 0.70464124
0.01308226 0.70456595
0.01308973 0.70449070
0.01309720 0.70441547
0.01310467 0.70434027
0.01311214 0.70426510
0.01311961 0.70418995
0.01312708 0.70411482
0.01313455 0.70403973
0.01314202 0.70396465
0.01314949 0.70388961
0.01315696 0.70381459
0.01316444 0.70373960
0.01317191 0.70366463
0.01317938 0.70358969
0.01318685 0.70351478
0.01319432 0.70343989
0.01320179 0.70336503
0.01320926 0.70329019
0.01321673 0.70321538
0.01322420 0.70314059
0.01323167 0.70306583
0.01323914 0.70299110
0.01324661 0.70291639
0.01325408 0.70284171
0.01326156 0.70276706
0.01326903 0.70269242
0.01327650 0.70261782
0.01328397 0.70254324
0.01329144 0.70246869
0.01329891 0.70239416
0.01330638 0.70231966
0.01331385 0.70224518
0.01332132 0.70217073
0.01332879 0.70209631
0.01333626 0.70202191
0.01334373 0.70194753
0.01335120 0.70187319
0.01335867 0.70179886
0.01336615 0.70172457
0.01337362 0.70165029
0.01338109 0.70157605
0.01338856 0.70150183
0.01339603 0.70142763
0.01340350 0.70135346
0.01341097 0.70127932
0.01341844 0.70120520
0.01342591 0.70113110
0.01343338 0.70105703
0.01344085 0.70098299
0.01344832 0.70090897
0.01345579 0.70083498
0.01346327 0.70076101
0.01347074 0.70068706
0.01347821 0.70061315
0.01348568 0.70053925
0.01349315 0.70046539
0.01350062 0.70039154
0.01350809 0.70031773
0.01351556 0.70024393
0.01352303 0.70017017
0.01353050 0.70009642
0.01353797 0.70002270
0.01354544 0.69994901
0.01355291 0.69987534
0.01356038 0.69980170
0.01356786 0.69972808
0.01357533 0.69965449
0.01358280 0.69958092
0.01359027 0.69950738
0.01359774 0.69943386
0.01360521 0.69936037
0.01361268 0.69928690
0.01362015 0.69921345
0.01362762 0.69914003
0.01363509 0.69906664
0.01364256 0.69899327
0.01365003 0.69891992
0.01365750 0.69884660
0.01366497 0.69877331
0.01367245 0.69870004
0.01367992 0.69862679
0.01368739 0.69855357
0.01369486 0.69848037
0.01370233 0.69840719
0.01370980 0.69833405
0.01371727 0.69826092
0.01372474 0.69818782
0.01373221 0.69811475
0.01373968 0.69804169
0.01374715 0.69796867
0.01375462 0.69789567
0.01376209 0.69782269
0.01376957 0.69774973
0.01377704 0.69767680
0.01378451 0.69760390
0.01379198 0.69753102
0.01379945 0.69745816
0.01380692 0.69738533
0.01381439 0.69731252
0.01382186 0.69723974
0.01382933 0.69716698
0.01383680 0.69709424
0.01384427 0.69702153
0.01385174 0.69694885
0.01385921 0.69687618
0.01386668 0.69680354
0.01387416 0.69673093
0.01388163 0.69665834
0.01388910 0.69658577
0.01389657 0.69651323
0.01390404 0.69644071
0.01391151 0.69636821
0.01391898 0.69629574
0.01392645 0.69622330
0.01393392 0.69615087
0.01394139 0.69607847
0.01394886 0.69600610
0.01395633 0.69593375
0.01396380 0.69586142
0.01397128 0.69578911
0.01397875 0.69571683
0.01398622 0.69564458
0.01399369 0.69557235
0.01400116 0.69550014
0.01400863 0.69542795
0.01401610 0.69535579
0.01402357 0.69528365
0.01403104 0.69521154
0.01403851 0.69513945
0.01404598 0.69506738
0.01405345 0.69499534
0.01406092 0.69492332
0.01406839 0.69485132
0.01407587 0.69477935
0.01408334 0.69470740
0.01409081 0.69463547
0.01409828 0.69456357
0.01410575 0.69449169
0.01411322 0.69441984
0.01412069 0.69434801
0.01412816 0.69427620
0.01413563 0.69420441
0.01414310 0.69413265
0.01415057 0.69406091
0.01415804 0.69398920
0.01416551 0.69391751
0.01417298 0.69384584
0.01418046 0.69377419
0.01418793 0.69370257
0.01419540 0.69363097
0.01420287 0.69355940
0.01421034 0.69348784
0.01421781 0.69341632
0.01422528 0.69334481
0.01423275 0.69327333
0.01424022 0.69320187
0.01424769 0.69313043
0.01425516 0.69305902
0.01426263 0.69298763
0.01427010 0.69291626
0.01427758 0.69284492
0.01428505 0.69277359
0.01429252 0.69270230
0.01429999 0.69263102
0.01430746 0.69255977
0.01431493 0.69248854
0.01432240 0.69241733
0.01432987 0.69234615
0.01433734 0.69227499
0.01434481 0.69220385
0.01435228 0.69213274
0.01435975 0.69206164
0.01436722 0.69199058
0.01437469 0.69191953
0.01438217 0.69184851
0.01438964 0.69177750
0.01439711 0.69170653
0.01440458 0.69163557
0.01441205 0.69156464
0.01441952 0.69149373
0.01442699 0.69142284
0.01443446 0.69135198
0.01444193 0.69128113
0.01444940 0.69121032
0.01445687 0.69113952
0.01446434 0.69106874
0.01447181 0.69099799
0.01447929 0.69092726
0.01448676 0.69085656
0.01449423 0.69078587
0.01450170 0.69071521
0.01450917 0.69064457
0.01451664 0.69057396
0.01452411 0.69050336
0.01453158 0.69043279
0.01453905 0.69036224
0.01454652 0.69029171
0.01455399 0.69022121
0.01456146 0.69015073
0.01456893 0.69008027
0.01457640 0.69000983
0.01458388 0.68993941
0.01459135 0.68986902
0.01459882 0.68979865
0.01460629 0.68972830
0.01461376 0.68965797
0.01462123 0.68958767
0.01462870 0.68951739
0.01463617 0.68944713
0.01464364 0.68937689
0.01465111 0.68930668
0.01465858 0.68923648
0.01466605 0.68916631
0.01467352 0.68909616
0.01468099 0.68902604
0.01468847 0.68895593
0.01469594 0.68888585
0.01470341 0.68881579
0.01471088 0.68874575
0.01471835 0.68867573
0.01472582 0.68860574
0.01473329 0.68853576
0.01474076 0.68846581
0.01474823 0.68839588
0.01475570 0.68832598
0.01476317 0.68825609
0.01477064 0.68818623
0.01477811 0.68811639
0.01478559 0.68804657
0.01479306 0.68797677
0.01480053 0.68790699
0.01480800 0.68783724
0.01481547 0.68776751
0.01482294 0.68769780
0.01483041 0.68762811
0.01483788 0.68755844
0.01484535 0.68748879
0.01485282 0.68741917
0.01486029 0.68734957
0.01486776 0.68727999
0.01487523 0.68721043
0.01488270 0.68714089
0.01489018 0.68707138
0.01489765 0.68700188
0.01490512 0.68693241
0.01491259 0.68686296
0.01492006 0.68679353
0.01492753 0.68672412
0.01493500 0.68665474

